Minimal-Norm Univariate Two-Layer ReLU Classification: Exact Solutions and Global Optimality with Skip Connections

We study minimal-norm interpolation and $\ell_2$-regularized logistic-loss minimization for binary classification by univariate two-layer ReLU networks. We give complete geometric characterizations of the optimal classifiers in function space, resolving how the solutions depend on whether hidden-layer biases are included in the parameter norm. When biases are unpenalized, the minimal-norm interpolators are exactly the continuous piecewise-affine functions that hug every label switch and have kinks of the appropriate convexity. When biases are penalized, the minimizer is unique in function space, has exactly one kink in each intermediate same-label segment, and is therefore a sparsest positive-margin classifier. We further show that adding a free affine skip connection leaves these function-space solutions unchanged but fundamentally improves the parameter-space landscape: every KKT point of the constrained problem becomes globally optimal, whereas suboptimal KKT points can occur without the skip connection. We establish analogous global-optimality and geometric results for sufficiently weak $\ell_2$-regularization of the logistic loss. In the unpenalized-bias case, we identify an additional sparsity-like restriction, implying that most minimal-norm interpolators cannot arise as small-regularization limits of margin-normalized logistic-loss minimizers. Numerical experiments across varying dataset complexity and network width support the predicted landscape and sparsity phenomena.

==> plot_dat_tex/obj_norm_a0_pq.dat <==
p q value value_capped
-3 -3 nan nan
-2.94 -3 nan nan
-2.88 -3 nan nan
-2.82 -3 nan nan
-2.76 -3 nan nan
-2.7 -3 nan nan
-2.64 -3 nan nan
-2.58 -3 nan nan
-2.52 -3 nan nan
-2.46 -3 nan nan
-2.4 -3 nan nan
-2.34 -3 nan nan
-2.28 -3 nan nan
-2.22 -3 nan nan
-2.16 -3 nan nan
-2.1 -3 nan nan
-2.04 -3 nan nan
-1.98 -3 nan nan
-1.92 -3 nan nan
-1.86 -3 nan nan
-1.8 -3 nan nan
-1.74 -3 nan nan
-1.68 -3 nan nan
-1.62 -3 nan nan
-1.56 -3 nan nan
-1.5 -3 nan nan
-1.44 -3 nan nan
-1.38 -3 nan nan
-1.32 -3 nan nan
-1.26 -3 nan nan
-1.2 -3 nan nan
-1.14 -3 nan nan
-1.08 -3 nan nan
-1.02 -3 nan nan
-0.96 -3 nan nan
-0.9 -3 nan nan
-0.84 -3 nan nan
-0.78 -3 nan nan
-0.72 -3 nan nan
-0.66 -3 nan nan
-0.6 -3 nan nan
-0.54 -3 nan nan
-0.48 -3 nan nan
-0.42 -3 nan nan
-0.36 -3 nan nan
-0.3 -3 nan nan
-0.24 -3 nan nan
-0.18 -3 nan nan
-0.12 -3 nan nan
-0.06 -3 nan nan
0 -3 nan nan
0.06 -3 148 95
0.12 -3 73 73
0.18 -3 48 48
0.24 -3 35.5 35.5
0.3 -3 28 28
0.36 -3 23 23
0.42 -3 19.4285714286 19.4285714286
0.48 -3 16.75 16.75
0.54 -3 14.6666666667 14.6666666667
0.6 -3 13 13
0.66 -3 11.6363636364 11.6363636364
0.72 -3 10.5 10.5
0.78 -3 9.53846153846 9.53846153846
0.84 -3 8.71428571429 8.71428571429
0.9 -3 8 8
0.96 -3 7.375 7.375
1.02 -3 7.12244897959 7.12244897959
1.08 -3 7.52173913043 7.52173913043
1.14 -3 7.97674418605 7.97674418605
1.2 -3 8.5 8.5
1.26 -3 9.10810810811 9.10810810811
1.32 -3 9.82352941176 9.82352941176
1.38 -3 10.6774193548 10.6774193548
1.44 -3 11.7142857143 11.7142857143
1.5 -3 13 13
1.56 -3 14.6363636364 14.6363636364
1.62 -3 16.7894736842 16.7894736842
1.68 -3 19.75 19.75
1.74 -3 24.0769230769 24.0769230769
1.8 -3 31 31
1.86 -3 43.8571428571 43.8571428571
1.92 -3 76 76
1.98 -3 301 95
2.04 -3 nan nan
2.1 -3 nan nan
2.16 -3 nan nan
2.22 -3 nan nan
2.28 -3 nan nan
2.34 -3 nan nan
2.4 -3 nan nan
2.46 -3 nan nan
2.52 -3 nan nan
2.58 -3 nan nan
2.64 -3 nan nan
2.7 -3 nan nan
2.76 -3 nan nan
2.82 -3 nan nan
2.88 -3 nan nan
2.94 -3 nan nan
3 -3 nan nan
-3 -2.94 nan nan
-2.94 -2.94 nan nan
-2.88 -2.94 nan nan
-2.82 -2.94 nan nan
-2.76 -2.94 nan nan
-2.7 -2.94 nan nan
-2.64 -2.94 nan nan
-2.58 -2.94 nan nan
-2.52 -2.94 nan nan
-2.46 -2.94 nan nan
-2.4 -2.94 nan nan
-2.34 -2.94 nan nan
-2.28 -2.94 nan nan
-2.22 -2.94 nan nan
-2.16 -2.94 nan nan
-2.1 -2.94 nan nan
-2.04 -2.94 nan nan
-1.98 -2.94 nan nan
-1.92 -2.94 nan nan
-1.86 -2.94 nan nan
-1.8 -2.94 nan nan
-1.74 -2.94 nan nan
-1.68 -2.94 nan nan
-1.62 -2.94 nan nan
-1.56 -2.94 nan nan
-1.5 -2.94 nan nan
-1.44 -2.94 nan nan
-1.38 -2.94 nan nan
-1.32 -2.94 nan nan
-1.26 -2.94 nan nan
-1.2 -2.94 nan nan
-1.14 -2.94 nan nan
-1.08 -2.94 nan nan
-1.02 -2.94 nan nan
-0.96 -2.94 nan nan
-0.9 -2.94 nan nan
-0.84 -2.94 nan nan
-0.78 -2.94 nan nan
-0.72 -2.94 nan nan
-0.66 -2.94 nan nan
-0.6 -2.94 nan nan
-0.54 -2.94 nan nan
-0.48 -2.94 nan nan
-0.42 -2.94 nan nan
-0.36 -2.94 nan nan
-0.3 -2.94 nan nan
-0.24 -2.94 nan nan
-0.18 -2.94 nan nan
-0.12 -2.94 nan nan
-0.06 -2.94 nan nan
0 -2.94 nan nan
0.06 -2.94 148 95
0.12 -2.94 73 73
0.18 -2.94 48 48
0.24 -2.94 35.5 35.5
0.3 -2.94 28 28
0.36 -2.94 23 23
0.42 -2.94 19.4285714286 19.4285714286
0.48 -2.94 16.75 16.75
0.54 -2.94 14.6666666667 14.6666666667
0.6 -2.94 13 13
0.66 -2.94 11.6363636364 11.6363636364
0.72 -2.94 10.5 10.5
0.78 -2.94 9.53846153846 9.53846153846
0.84 -2.94 8.71428571429 8.71428571429
0.9 -2.94 8 8
0.96 -2.94 7.375 7.375
1.02 -2.94 7.12244897959 7.12244897959
1.08 -2.94 7.52173913043 7.52173913043
1.14 -2.94 7.97674418605 7.97674418605
1.2 -2.94 8.5 8.5
1.26 -2.94 9.10810810811 9.10810810811
1.32 -2.94 9.82352941176 9.82352941176
1.38 -2.94 10.6774193548 10.6774193548
1.44 -2.94 11.7142857143 11.7142857143
1.5 -2.94 13 13
1.56 -2.94 14.6363636364 14.6363636364
1.62 -2.94 16.7894736842 16.7894736842
1.68 -2.94 19.75 19.75
1.74 -2.94 24.0769230769 24.0769230769
1.8 -2.94 31 31
1.86 -2.94 43.8571428571 43.8571428571
1.92 -2.94 76 76
1.98 -2.94 301 95
2.04 -2.94 nan nan
2.1 -2.94 nan nan
2.16 -2.94 nan nan
2.22 -2.94 nan nan
2.28 -2.94 nan nan
2.34 -2.94 nan nan
2.4 -2.94 nan nan
2.46 -2.94 nan nan
2.52 -2.94 nan nan
2.58 -2.94 nan nan
2.64 -2.94 nan nan
2.7 -2.94 nan nan
2.76 -2.94 nan nan
2.82 -2.94 nan nan
2.88 -2.94 nan nan
2.94 -2.94 nan nan
3 -2.94 nan nan
-3 -2.88 nan nan
-2.94 -2.88 nan nan
-2.88 -2.88 nan nan
-2.82 -2.88 nan nan
-2.76 -2.88 nan nan
-2.7 -2.88 nan nan
-2.64 -2.88 nan nan
-2.58 -2.88 nan nan
-2.52 -2.88 nan nan
-2.46 -2.88 nan nan
-2.4 -2.88 nan nan
-2.34 -2.88 nan nan
-2.28 -2.88 nan nan
-2.22 -2.88 nan nan
-2.16 -2.88 nan nan
-2.1 -2.88 nan nan
-2.04 -2.88 nan nan
-1.98 -2.88 nan nan
-1.92 -2.88 nan nan
-1.86 -2.88 nan nan
-1.8 -2.88 nan nan
-1.74 -2.88 nan nan
-1.68 -2.88 nan nan
-1.62 -2.88 nan nan
-1.56 -2.88 nan nan
-1.5 -2.88 nan nan
-1.44 -2.88 nan nan
-1.38 -2.88 nan nan
-1.32 -2.88 nan nan
-1.26 -2.88 nan nan
-1.2 -2.88 nan nan
-1.14 -2.88 nan nan
-1.08 -2.88 nan nan
-1.02 -2.88 nan nan
-0.96 -2.88 nan nan
-0.9 -2.88 nan nan
-0.84 -2.88 nan nan
-0.78 -2.88 nan nan
-0.72 -2.88 nan nan
-0.66 -2.88 nan nan
-0.6 -2.88 nan nan
-0.54 -2.88 nan nan
-0.48 -2.88 nan nan
-0.42 -2.88 nan nan
-0.36 -2.88 nan nan
-0.3 -2.88 nan nan
-0.24 -2.88 nan nan
-0.18 -2.88 nan nan
-0.12 -2.88 nan nan
-0.06 -2.88 nan nan
0 -2.88 nan nan
0.06 -2.88 148 95
0.12 -2.88 73 73
0.18 -2.88 48 48
0.24 -2.88 35.5 35.5
0.3 -2.88 28 28
0.36 -2.88 23 23
0.42 -2.88 19.4285714286 19.4285714286
0.48 -2.88 16.75 16.75
0.54 -2.88 14.6666666667 14.6666666667
0.6 -2.88 13 13
0.66 -2.88 11.6363636364 11.6363636364
0.72 -2.88 10.5 10.5
0.78 -2.88 9.53846153846 9.53846153846
0.84 -2.88 8.71428571429 8.71428571429
0.9 -2.88 8 8
0.96 -2.88 7.375 7.375
1.02 -2.88 7.12244897959 7.12244897959
1.08 -2.88 7.52173913043 7.52173913043
1.14 -2.88 7.97674418605 7.97674418605
1.2 -2.88 8.5 8.5
1.26 -2.88 9.10810810811 9.10810810811
1.32 -2.88 9.82352941176 9.82352941176
1.38 -2.88 10.6774193548 10.6774193548
1.44 -2.88 11.7142857143 11.7142857143
1.5 -2.88 13 13
1.56 -2.88 14.6363636364 14.6363636364
1.62 -2.88 16.7894736842 16.7894736842
1.68 -2.88 19.75 19.75
1.74 -2.88 24.0769230769 24.0769230769
1.8 -2.88 31 31
1.86 -2.88 43.8571428571 43.8571428571
1.92 -2.88 76 76
1.98 -2.88 301 95
2.04 -2.88 nan nan
2.1 -2.88 nan nan
2.16 -2.88 nan nan
2.22 -2.88 nan nan
2.28 -2.88 nan nan
2.34 -2.88 nan nan
2.4 -2.88 nan nan
2.46 -2.88 nan nan
2.52 -2.88 nan nan
2.58 -2.88 nan nan
2.64 -2.88 nan nan
2.7 -2.88 nan nan
2.76 -2.88 nan nan
2.82 -2.88 nan nan
2.88 -2.88 nan nan
2.94 -2.88 nan nan
3 -2.88 nan nan
-3 -2.82 nan nan
-2.94 -2.82 nan nan
-2.88 -2.82 nan nan
-2.82 -2.82 nan nan
-2.76 -2.82 nan nan
-2.7 -2.82 nan nan
-2.64 -2.82 nan nan
-2.58 -2.82 nan nan
-2.52 -2.82 nan nan
-2.46 -2.82 nan nan
-2.4 -2.82 nan nan
-2.34 -2.82 nan nan
-2.28 -2.82 nan nan
-2.22 -2.82 nan nan
-2.16 -2.82 nan nan
-2.1 -2.82 nan nan
-2.04 -2.82 nan nan
-1.98 -2.82 nan nan
-1.92 -2.82 nan nan
-1.86 -2.82 nan nan
-1.8 -2.82 nan nan
-1.74 -2.82 nan nan
-1.68 -2.82 nan nan
-1.62 -2.82 nan nan
-1.56 -2.82 nan nan
-1.5 -2.82 nan nan
-1.44 -2.82 nan nan
-1.38 -2.82 nan nan
-1.32 -2.82 nan nan
-1.26 -2.82 nan nan
-1.2 -2.82 nan nan
-1.14 -2.82 nan nan
-1.08 -2.82 nan nan
-1.02 -2.82 nan nan
-0.96 -2.82 nan nan
-0.9 -2.82 nan nan
-0.84 -2.82 nan nan
-0.78 -2.82 nan nan
-0.72 -2.82 nan nan
-0.66 -2.82 nan nan
-0.6 -2.82 nan nan
-0.54 -2.82 nan nan
-0.48 -2.82 nan nan
-0.42 -2.82 nan nan
-0.36 -2.82 nan nan
-0.3 -2.82 nan nan
-0.24 -2.82 nan nan
-0.18 -2.82 nan nan
-0.12 -2.82 nan nan
-0.06 -2.82 nan nan
0 -2.82 nan nan
0.06 -2.82 148 95
0.12 -2.82 73 73
0.18 -2.82 48 48
0.24 -2.82 35.5 35.5
0.3 -2.82 28 28
0.36 -2.82 23 23
0.42 -2.82 19.4285714286 19.4285714286
0.48 -2.82 16.75 16.75
0.54 -2.82 14.6666666667 14.6666666667
0.6 -2.82 13 13
0.66 -2.82 11.6363636364 11.6363636364
0.72 -2.82 10.5 10.5
0.78 -2.82 9.53846153846 9.53846153846
0.84 -2.82 8.71428571429 8.71428571429
0.9 -2.82 8 8
0.96 -2.82 7.375 7.375
1.02 -2.82 7.12244897959 7.12244897959
1.08 -2.82 7.52173913043 7.52173913043
1.14 -2.82 7.97674418605 7.97674418605
1.2 -2.82 8.5 8.5
1.26 -2.82 9.10810810811 9.10810810811
1.32 -2.82 9.82352941176 9.82352941176
1.38 -2.82 10.6774193548 10.6774193548
1.44 -2.82 11.7142857143 11.7142857143
1.5 -2.82 13 13
1.56 -2.82 14.6363636364 14.6363636364
1.62 -2.82 16.7894736842 16.7894736842
1.68 -2.82 19.75 19.75
1.74 -2.82 24.0769230769 24.0769230769
1.8 -2.82 31 31
1.86 -2.82 43.8571428571 43.8571428571
1.92 -2.82 76 76
1.98 -2.82 301 95
2.04 -2.82 nan nan
2.1 -2.82 nan nan
2.16 -2.82 nan nan
2.22 -2.82 nan nan
2.28 -2.82 nan nan
2.34 -2.82 nan nan
2.4 -2.82 nan nan
2.46 -2.82 nan nan
2.52 -2.82 nan nan
2.58 -2.82 nan nan
2.64 -2.82 nan nan
2.7 -2.82 nan nan
2.76 -2.82 nan nan
2.82 -2.82 nan nan
2.88 -2.82 nan nan
2.94 -2.82 nan nan
3 -2.82 nan nan
-3 -2.76 nan nan
-2.94 -2.76 nan nan
-2.88 -2.76 nan nan
-2.82 -2.76 nan nan
-2.76 -2.76 nan nan
-2.7 -2.76 nan nan
-2.64 -2.76 nan nan
-2.58 -2.76 nan nan
-2.52 -2.76 nan nan
-2.46 -2.76 nan nan
-2.4 -2.76 nan nan
-2.34 -2.76 nan nan
-2.28 -2.76 nan nan
-2.22 -2.76 nan nan
-2.16 -2.76 nan nan
-2.1 -2.76 nan nan
-2.04 -2.76 nan nan
-1.98 -2.76 nan nan
-1.92 -2.76 nan nan
-1.86 -2.76 nan nan
-1.8 -2.76 nan nan
-1.74 -2.76 nan nan
-1.68 -2.76 nan nan
-1.62 -2.76 nan nan
-1.56 -2.76 nan nan
-1.5 -2.76 nan nan
-1.44 -2.76 nan nan
-1.38 -2.76 nan nan
-1.32 -2.76 nan nan
-1.26 -2.76 nan nan
-1.2 -2.76 nan nan
-1.14 -2.76 nan nan
-1.08 -2.76 nan nan
-1.02 -2.76 nan nan
-0.96 -2.76 nan nan
-0.9 -2.76 nan nan
-0.84 -2.76 nan nan
-0.78 -2.76 nan nan
-0.72 -2.76 nan nan
-0.66 -2.76 nan nan
-0.6 -2.76 nan nan
-0.54 -2.76 nan nan
-0.48 -2.76 nan nan
-0.42 -2.76 nan nan
-0.36 -2.76 nan nan
-0.3 -2.76 nan nan
-0.24 -2.76 nan nan
-0.18 -2.76 nan nan
-0.12 -2.76 nan nan
-0.06 -2.76 nan nan
0 -2.76 nan nan
0.06 -2.76 148 95
0.12 -2.76 73 73
0.18 -2.76 48 48
0.24 -2.76 35.5 35.5
0.3 -2.76 28 28
0.36 -2.76 23 23
0.42 -2.76 19.4285714286 19.4285714286
0.48 -2.76 16.75 16.75
0.54 -2.76 14.6666666667 14.6666666667
0.6 -2.76 13 13
0.66 -2.76 11.6363636364 11.6363636364
0.72 -2.76 10.5 10.5
0.78 -2.76 9.53846153846 9.53846153846
0.84 -2.76 8.71428571429 8.71428571429
0.9 -2.76 8 8
0.96 -2.76 7.375 7.375
1.02 -2.76 7.12244897959 7.12244897959
1.08 -2.76 7.52173913043 7.52173913043
1.14 -2.76 7.97674418605 7.97674418605
1.2 -2.76 8.5 8.5
1.26 -2.76 9.10810810811 9.10810810811
1.32 -2.76 9.82352941176 9.82352941176
1.38 -2.76 10.6774193548 10.6774193548
1.44 -2.76 11.7142857143 11.7142857143
1.5 -2.76 13 13
1.56 -2.76 14.6363636364 14.6363636364
1.62 -2.76 16.7894736842 16.7894736842
1.68 -2.76 19.75 19.75
1.74 -2.76 24.0769230769 24.0769230769
1.8 -2.76 31 31
1.86 -2.76 43.8571428571 43.8571428571
1.92 -2.76 76 76
1.98 -2.76 301 95
2.04 -2.76 nan nan
2.1 -2.76 nan nan
2.16 -2.76 nan nan
2.22 -2.76 nan nan
2.28 -2.76 nan nan
2.34 -2.76 nan nan
2.4 -2.76 nan nan
2.46 -2.76 nan nan
2.52 -2.76 nan nan
2.58 -2.76 nan nan
2.64 -2.76 nan nan
2.7 -2.76 nan nan
2.76 -2.76 nan nan
2.82 -2.76 nan nan
2.88 -2.76 nan nan
2.94 -2.76 nan nan
3 -2.76 nan nan
-3 -2.7 nan nan
-2.94 -2.7 nan nan
-2.88 -2.7 nan nan
-2.82 -2.7 nan nan
-2.76 -2.7 nan nan
-2.7 -2.7 nan nan
-2.64 -2.7 nan nan
-2.58 -2.7 nan nan
-2.52 -2.7 nan nan
-2.46 -2.7 nan nan
-2.4 -2.7 nan nan
-2.34 -2.7 nan nan
-2.28 -2.7 nan nan
-2.22 -2.7 nan nan
-2.16 -2.7 nan nan
-2.1 -2.7 nan nan
-2.04 -2.7 nan nan
-1.98 -2.7 nan nan
-1.92 -2.7 nan nan
-1.86 -2.7 nan nan
-1.8 -2.7 nan nan
-1.74 -2.7 nan nan
-1.68 -2.7 nan nan
-1.62 -2.7 nan nan
-1.56 -2.7 nan nan
-1.5 -2.7 nan nan
-1.44 -2.7 nan nan
-1.38 -2.7 nan nan
-1.32 -2.7 nan nan
-1.26 -2.7 nan nan
-1.2 -2.7 nan nan
-1.14 -2.7 nan nan
-1.08 -2.7 nan nan
-1.02 -2.7 nan nan
-0.96 -2.7 nan nan
-0.9 -2.7 nan nan
-0.84 -2.7 nan nan
-0.78 -2.7 nan nan
-0.72 -2.7 nan nan
-0.66 -2.7 nan nan
-0.6 -2.7 nan nan
-0.54 -2.7 nan nan
-0.48 -2.7 nan nan
-0.42 -2.7 nan nan
-0.36 -2.7 nan nan
-0.3 -2.7 nan nan
-0.24 -2.7 nan nan
-0.18 -2.7 nan nan
-0.12 -2.7 nan nan
-0.06 -2.7 nan nan
0 -2.7 nan nan
0.06 -2.7 148 95
0.12 -2.7 73 73
0.18 -2.7 48 48
0.24 -2.7 35.5 35.5
0.3 -2.7 28 28
0.36 -2.7 23 23
0.42 -2.7 19.4285714286 19.4285714286
0.48 -2.7 16.75 16.75
0.54 -2.7 14.6666666667 14.6666666667
0.6 -2.7 13 13
0.66 -2.7 11.6363636364 11.6363636364
0.72 -2.7 10.5 10.5
0.78 -2.7 9.53846153846 9.53846153846
0.84 -2.7 8.71428571429 8.71428571429
0.9 -2.7 8 8
0.96 -2.7 7.375 7.375
1.02 -2.7 7.12244897959 7.12244897959
1.08 -2.7 7.52173913043 7.52173913043
1.14 -2.7 7.97674418605 7.97674418605
1.2 -2.7 8.5 8.5
1.26 -2.7 9.10810810811 9.10810810811
1.32 -2.7 9.82352941176 9.82352941176
1.38 -2.7 10.6774193548 10.6774193548
1.44 -2.7 11.7142857143 11.7142857143
1.5 -2.7 13 13
1.56 -2.7 14.6363636364 14.6363636364
1.62 -2.7 16.7894736842 16.7894736842
1.68 -2.7 19.75 19.75
1.74 -2.7 24.0769230769 24.0769230769
1.8 -2.7 31 31
1.86 -2.7 43.8571428571 43.8571428571
1.92 -2.7 76 76
1.98 -2.7 301 95
2.04 -2.7 nan nan
2.1 -2.7 nan nan
2.16 -2.7 nan nan
2.22 -2.7 nan nan
2.28 -2.7 nan nan
2.34 -2.7 nan nan
2.4 -2.7 nan nan
2.46 -2.7 nan nan
2.52 -2.7 nan nan
2.58 -2.7 nan nan
2.64 -2.7 nan nan
2.7 -2.7 nan nan
2.76 -2.7 nan nan
2.82 -2.7 nan nan
2.88 -2.7 nan nan
2.94 -2.7 nan nan
3 -2.7 nan nan
-3 -2.64 nan nan
-2.94 -2.64 nan nan
-2.88 -2.64 nan nan
-2.82 -2.64 nan nan
-2.76 -2.64 nan nan
-2.7 -2.64 nan nan
-2.64 -2.64 nan nan
-2.58 -2.64 nan nan
-2.52 -2.64 nan nan
-2.46 -2.64 nan nan
-2.4 -2.64 nan nan
-2.34 -2.64 nan nan
-2.28 -2.64 nan nan
-2.22 -2.64 nan nan
-2.16 -2.64 nan nan
-2.1 -2.64 nan nan
-2.04 -2.64 nan nan
-1.98 -2.64 nan nan
-1.92 -2.64 nan nan
-1.86 -2.64 nan nan
-1.8 -2.64 nan nan
-1.74 -2.64 nan nan
-1.68 -2.64 nan nan
-1.62 -2.64 nan nan
-1.56 -2.64 nan nan
-1.5 -2.64 nan nan
-1.44 -2.64 nan nan
-1.38 -2.64 nan nan
-1.32 -2.64 nan nan
-1.26 -2.64 nan nan
-1.2 -2.64 nan nan
-1.14 -2.64 nan nan
-1.08 -2.64 nan nan
-1.02 -2.64 nan nan
-0.96 -2.64 nan nan
-0.9 -2.64 nan nan
-0.84 -2.64 nan nan
-0.78 -2.64 nan nan
-0.72 -2.64 nan nan
-0.66 -2.64 nan nan
-0.6 -2.64 nan nan
-0.54 -2.64 nan nan
-0.48 -2.64 nan nan
-0.42 -2.64 nan nan
-0.36 -2.64 nan nan
-0.3 -2.64 nan nan
-0.24 -2.64 nan nan
-0.18 -2.64 nan nan
-0.12 -2.64 nan nan
-0.06 -2.64 nan nan
0 -2.64 nan nan
0.06 -2.64 148 95
0.12 -2.64 73 73
0.18 -2.64 48 48
0.24 -2.64 35.5 35.5
0.3 -2.64 28 28
0.36 -2.64 23 23
0.42 -2.64 19.4285714286 19.4285714286
0.48 -2.64 16.75 16.75
0.54 -2.64 14.6666666667 14.6666666667
0.6 -2.64 13 13
0.66 -2.64 11.6363636364 11.6363636364
0.72 -2.64 10.5 10.5
0.78 -2.64 9.53846153846 9.53846153846
0.84 -2.64 8.71428571429 8.71428571429
0.9 -2.64 8 8
0.96 -2.64 7.375 7.375
1.02 -2.64 7.12244897959 7.12244897959
1.08 -2.64 7.52173913043 7.52173913043
1.14 -2.64 7.97674418605 7.97674418605
1.2 -2.64 8.5 8.5
1.26 -2.64 9.10810810811 9.10810810811
1.32 -2.64 9.82352941176 9.82352941176
1.38 -2.64 10.6774193548 10.6774193548
1.44 -2.64 11.7142857143 11.7142857143
1.5 -2.64 13 13
1.56 -2.64 14.6363636364 14.6363636364
1.62 -2.64 16.7894736842 16.7894736842
1.68 -2.64 19.75 19.75
1.74 -2.64 24.0769230769 24.0769230769
1.8 -2.64 31 31
1.86 -2.64 43.8571428571 43.8571428571
1.92 -2.64 76 76
1.98 -2.64 301 95
2.04 -2.64 nan nan
2.1 -2.64 nan nan
2.16 -2.64 nan nan
2.22 -2.64 nan nan
2.28 -2.64 nan nan
2.34 -2.64 nan nan
2.4 -2.64 nan nan
2.46 -2.64 nan nan
2.52 -2.64 nan nan
2.58 -2.64 nan nan
2.64 -2.64 nan nan
2.7 -2.64 nan nan
2.76 -2.64 nan nan
2.82 -2.64 nan nan
2.88 -2.64 nan nan
2.94 -2.64 nan nan
3 -2.64 nan nan
-3 -2.58 nan nan
-2.94 -2.58 nan nan
-2.88 -2.58 nan nan
-2.82 -2.58 nan nan
-2.76 -2.58 nan nan
-2.7 -2.58 nan nan
-2.64 -2.58 nan nan
-2.58 -2.58 nan nan
-2.52 -2.58 nan nan
-2.46 -2.58 nan nan
-2.4 -2.58 nan nan
-2.34 -2.58 nan nan
-2.28 -2.58 nan nan
-2.22 -2.58 nan nan
-2.16 -2.58 nan nan
-2.1 -2.58 nan nan
-2.04 -2.58 nan nan
-1.98 -2.58 nan nan
-1.92 -2.58 nan nan
-1.86 -2.58 nan nan
-1.8 -2.58 nan nan
-1.74 -2.58 nan nan
-1.68 -2.58 nan nan
-1.62 -2.58 nan nan
-1.56 -2.58 nan nan
-1.5 -2.58 nan nan
-1.44 -2.58 nan nan
-1.38 -2.58 nan nan
-1.32 -2.58 nan nan
-1.26 -2.58 nan nan
-1.2 -2.58 nan nan
-1.14 -2.58 nan nan
-1.08 -2.58 nan nan
-1.02 -2.58 nan nan
-0.96 -2.58 nan nan
-0.9 -2.58 nan nan
-0.84 -2.58 nan nan
-0.78 -2.58 nan nan
-0.72 -2.58 nan nan
-0.66 -2.58 nan nan
-0.6 -2.58 nan nan
-0.54 -2.58 nan nan
-0.48 -2.58 nan nan
-0.42 -2.58 nan nan
-0.36 -2.58 nan nan
-0.3 -2.58 nan nan
-0.24 -2.58 nan nan
-0.18 -2.58 nan nan
-0.12 -2.58 nan nan
-0.06 -2.58 nan nan
0 -2.58 nan nan
0.06 -2.58 148 95
0.12 -2.58 73 73
0.18 -2.58 48 48
0.24 -2.58 35.5 35.5
0.3 -2.58 28 28
0.36 -2.58 23 23
0.42 -2.58 19.4285714286 19.4285714286
0.48 -2.58 16.75 16.75
0.54 -2.58 14.6666666667 14.6666666667
0.6 -2.58 13 13
0.66 -2.58 11.6363636364 11.6363636364
0.72 -2.58 10.5 10.5
0.78 -2.58 9.53846153846 9.53846153846
0.84 -2.58 8.71428571429 8.71428571429
0.9 -2.58 8 8
0.96 -2.58 7.375 7.375
1.02 -2.58 7.12244897959 7.12244897959
1.08 -2.58 7.52173913043 7.52173913043
1.14 -2.58 7.97674418605 7.97674418605
1.2 -2.58 8.5 8.5
1.26 -2.58 9.10810810811 9.10810810811
1.32 -2.58 9.82352941176 9.82352941176
1.38 -2.58 10.6774193548 10.6774193548
1.44 -2.58 11.7142857143 11.7142857143
1.5 -2.58 13 13
1.56 -2.58 14.6363636364 14.6363636364
1.62 -2.58 16.7894736842 16.7894736842
1.68 -2.58 19.75 19.75
1.74 -2.58 24.0769230769 24.0769230769
1.8 -2.58 31 31
1.86 -2.58 43.8571428571 43.8571428571
1.92 -2.58 76 76
1.98 -2.58 301 95
2.04 -2.58 nan nan
2.1 -2.58 nan nan
2.16 -2.58 nan nan
2.22 -2.58 nan nan
2.28 -2.58 nan nan
2.34 -2.58 nan nan
2.4 -2.58 nan nan
2.46 -2.58 nan nan
2.52 -2.58 nan nan
2.58 -2.58 nan nan
2.64 -2.58 nan nan
2.7 -2.58 nan nan
2.76 -2.58 nan nan
2.82 -2.58 nan nan
2.88 -2.58 nan nan
2.94 -2.58 nan nan
3 -2.58 nan nan
-3 -2.52 nan nan
-2.94 -2.52 nan nan
-2.88 -2.52 nan nan
-2.82 -2.52 nan nan
-2.76 -2.52 nan nan
-2.7 -2.52 nan nan
-2.64 -2.52 nan nan
-2.58 -2.52 nan nan
-2.52 -2.52 nan nan
-2.46 -2.52 nan nan
-2.4 -2.52 nan nan
-2.34 -2.52 nan nan
-2.28 -2.52 nan nan
-2.22 -2.52 nan nan
-2.16 -2.52 nan nan
-2.1 -2.52 nan nan
-2.04 -2.52 nan nan
-1.98 -2.52 nan nan
-1.92 -2.52 nan nan
-1.86 -2.52 nan nan
-1.8 -2.52 nan nan
-1.74 -2.52 nan nan
-1.68 -2.52 nan nan
-1.62 -2.52 nan nan
-1.56 -2.52 nan nan
-1.5 -2.52 nan nan
-1.44 -2.52 nan nan
-1.38 -2.52 nan nan
-1.32 -2.52 nan nan
-1.26 -2.52 nan nan
-1.2 -2.52 nan nan
-1.14 -2.52 nan nan
-1.08 -2.52 nan nan
-1.02 -2.52 nan nan
-0.96 -2.52 nan nan
-0.9 -2.52 nan nan
-0.84 -2.52 nan nan
-0.78 -2.52 nan nan
-0.72 -2.52 nan nan
-0.66 -2.52 nan nan
-0.6 -2.52 nan nan
-0.54 -2.52 nan nan
-0.48 -2.52 nan nan
-0.42 -2.52 nan nan
-0.36 -2.52 nan nan
-0.3 -2.52 nan nan
-0.24 -2.52 nan nan
-0.18 -2.52 nan nan
-0.12 -2.52 nan nan
-0.06 -2.52 nan nan
0 -2.52 nan nan
0.06 -2.52 148 95
0.12 -2.52 73 73
0.18 -2.52 48 48
0.24 -2.52 35.5 35.5
0.3 -2.52 28 28
0.36 -2.52 23 23
0.42 -2.52 19.4285714286 19.4285714286
0.48 -2.52 16.75 16.75
0.54 -2.52 14.6666666667 14.6666666667
0.6 -2.52 13 13
0.66 -2.52 11.6363636364 11.6363636364
0.72 -2.52 10.5 10.5
0.78 -2.52 9.53846153846 9.53846153846
0.84 -2.52 8.71428571429 8.71428571429
0.9 -2.52 8 8
0.96 -2.52 7.375 7.375
1.02 -2.52 7.12244897959 7.12244897959
1.08 -2.52 7.52173913043 7.52173913043
1.14 -2.52 7.97674418605 7.97674418605
1.2 -2.52 8.5 8.5
1.26 -2.52 9.10810810811 9.10810810811
1.32 -2.52 9.82352941176 9.82352941176
1.38 -2.52 10.6774193548 10.6774193548
1.44 -2.52 11.7142857143 11.7142857143
1.5 -2.52 13 13
1.56 -2.52 14.6363636364 14.6363636364
1.62 -2.52 16.7894736842 16.7894736842
1.68 -2.52 19.75 19.75
1.74 -2.52 24.0769230769 24.0769230769
1.8 -2.52 31 31
1.86 -2.52 43.8571428571 43.8571428571
1.92 -2.52 76 76
1.98 -2.52 301 95
2.04 -2.52 nan nan
2.1 -2.52 nan nan
2.16 -2.52 nan nan
2.22 -2.52 nan nan
2.28 -2.52 nan nan
2.34 -2.52 nan nan
2.4 -2.52 nan nan
2.46 -2.52 nan nan
2.52 -2.52 nan nan
2.58 -2.52 nan nan
2.64 -2.52 nan nan
2.7 -2.52 nan nan
2.76 -2.52 nan nan
2.82 -2.52 nan nan
2.88 -2.52 nan nan
2.94 -2.52 nan nan
3 -2.52 nan nan
-3 -2.46 nan nan
-2.94 -2.46 nan nan
-2.88 -2.46 nan nan
-2.82 -2.46 nan nan
-2.76 -2.46 nan nan
-2.7 -2.46 nan nan
-2.64 -2.46 nan nan
-2.58 -2.46 nan nan
-2.52 -2.46 nan nan
-2.46 -2.46 nan nan
-2.4 -2.46 nan nan
-2.34 -2.46 nan nan
-2.28 -2.46 nan nan
-2.22 -2.46 nan nan
-2.16 -2.46 nan nan
-2.1 -2.46 nan nan
-2.04 -2.46 nan nan
-1.98 -2.46 nan nan
-1.92 -2.46 nan nan
-1.86 -2.46 nan nan
-1.8 -2.46 nan nan
-1.74 -2.46 nan nan
-1.68 -2.46 nan nan
-1.62 -2.46 nan nan
-1.56 -2.46 nan nan
-1.5 -2.46 nan nan
-1.44 -2.46 nan nan
-1.38 -2.46 nan nan
-1.32 -2.46 nan nan
-1.26 -2.46 nan nan
-1.2 -2.46 nan nan
-1.14 -2.46 nan nan
-1.08 -2.46 nan nan
-1.02 -2.46 nan nan
-0.96 -2.46 nan nan
-0.9 -2.46 nan nan
-0.84 -2.46 nan nan
-0.78 -2.46 nan nan
-0.72 -2.46 nan nan
-0.66 -2.46 nan nan
-0.6 -2.46 nan nan
-0.54 -2.46 nan nan
-0.48 -2.46 nan nan
-0.42 -2.46 nan nan
-0.36 -2.46 nan nan
-0.3 -2.46 nan nan
-0.24 -2.46 nan nan
-0.18 -2.46 nan nan
-0.12 -2.46 nan nan
-0.06 -2.46 nan nan
0 -2.46 nan nan
0.06 -2.46 148 95
0.12 -2.46 73 73
0.18 -2.46 48 48
0.24 -2.46 35.5 35.5
0.3 -2.46 28 28
0.36 -2.46 23 23
0.42 -2.46 19.4285714286 19.4285714286
0.48 -2.46 16.75 16.75
0.54 -2.46 14.6666666667 14.6666666667
0.6 -2.46 13 13
0.66 -2.46 11.6363636364 11.6363636364
0.72 -2.46 10.5 10.5
0.78 -2.46 9.53846153846 9.53846153846
0.84 -2.46 8.71428571429 8.71428571429
0.9 -2.46 8 8
0.96 -2.46 7.375 7.375
1.02 -2.46 7.12244897959 7.12244897959
1.08 -2.46 7.52173913043 7.52173913043
1.14 -2.46 7.97674418605 7.97674418605
1.2 -2.46 8.5 8.5
1.26 -2.46 9.10810810811 9.10810810811
1.32 -2.46 9.82352941176 9.82352941176
1.38 -2.46 10.6774193548 10.6774193548
1.44 -2.46 11.7142857143 11.7142857143
1.5 -2.46 13 13
1.56 -2.46 14.6363636364 14.6363636364
1.62 -2.46 16.7894736842 16.7894736842
1.68 -2.46 19.75 19.75
1.74 -2.46 24.0769230769 24.0769230769
1.8 -2.46 31 31
1.86 -2.46 43.8571428571 43.8571428571
1.92 -2.46 76 76
1.98 -2.46 301 95
2.04 -2.46 nan nan
2.1 -2.46 nan nan
2.16 -2.46 nan nan
2.22 -2.46 nan nan
2.28 -2.46 nan nan
2.34 -2.46 nan nan
2.4 -2.46 nan nan
2.46 -2.46 nan nan
2.52 -2.46 nan nan
2.58 -2.46 nan nan
2.64 -2.46 nan nan
2.7 -2.46 nan nan
2.76 -2.46 nan nan
2.82 -2.46 nan nan
2.88 -2.46 nan nan
2.94 -2.46 nan nan
3 -2.46 nan nan
-3 -2.4 nan nan
-2.94 -2.4 nan nan
-2.88 -2.4 nan nan
-2.82 -2.4 nan nan
-2.76 -2.4 nan nan
-2.7 -2.4 nan nan
-2.64 -2.4 nan nan
-2.58 -2.4 nan nan
-2.52 -2.4 nan nan
-2.46 -2.4 nan nan
-2.4 -2.4 nan nan
-2.34 -2.4 nan nan
-2.28 -2.4 nan nan
-2.22 -2.4 nan nan
-2.16 -2.4 nan nan
-2.1 -2.4 nan nan
-2.04 -2.4 nan nan
-1.98 -2.4 nan nan
-1.92 -2.4 nan nan
-1.86 -2.4 nan nan
-1.8 -2.4 nan nan
-1.74 -2.4 nan nan
-1.68 -2.4 nan nan
-1.62 -2.4 nan nan
-1.56 -2.4 nan nan
-1.5 -2.4 nan nan
-1.44 -2.4 nan nan
-1.38 -2.4 nan nan
-1.32 -2.4 nan nan
-1.26 -2.4 nan nan
-1.2 -2.4 nan nan
-1.14 -2.4 nan nan
-1.08 -2.4 nan nan
-1.02 -2.4 nan nan
-0.96 -2.4 nan nan
-0.9 -2.4 nan nan
-0.84 -2.4 nan nan
-0.78 -2.4 nan nan
-0.72 -2.4 nan nan
-0.66 -2.4 nan nan
-0.6 -2.4 nan nan
-0.54 -2.4 nan nan
-0.48 -2.4 nan nan
-0.42 -2.4 nan nan
-0.36 -2.4 nan nan
-0.3 -2.4 nan nan
-0.24 -2.4 nan nan
-0.18 -2.4 nan nan
-0.12 -2.4 nan nan
-0.06 -2.4 nan nan
0 -2.4 nan nan
0.06 -2.4 148 95
0.12 -2.4 73 73
0.18 -2.4 48 48
0.24 -2.4 35.5 35.5
0.3 -2.4 28 28
0.36 -2.4 23 23
0.42 -2.4 19.4285714286 19.4285714286
0.48 -2.4 16.75 16.75
0.54 -2.4 14.6666666667 14.6666666667
0.6 -2.4 13 13
0.66 -2.4 11.6363636364 11.6363636364
0.72 -2.4 10.5 10.5
0.78 -2.4 9.53846153846 9.53846153846
0.84 -2.4 8.71428571429 8.71428571429
0.9 -2.4 8 8
0.96 -2.4 7.375 7.375
1.02 -2.4 7.12244897959 7.12244897959
1.08 -2.4 7.52173913043 7.52173913043
1.14 -2.4 7.97674418605 7.97674418605
1.2 -2.4 8.5 8.5
1.26 -2.4 9.10810810811 9.10810810811
1.32 -2.4 9.82352941176 9.82352941176
1.38 -2.4 10.6774193548 10.6774193548
1.44 -2.4 11.7142857143 11.7142857143
1.5 -2.4 13 13
1.56 -2.4 14.6363636364 14.6363636364
1.62 -2.4 16.7894736842 16.7894736842
1.68 -2.4 19.75 19.75
1.74 -2.4 24.0769230769 24.0769230769
1.8 -2.4 31 31
1.86 -2.4 43.8571428571 43.8571428571
1.92 -2.4 76 76
1.98 -2.4 301 95
2.04 -2.4 nan nan
2.1 -2.4 nan nan
2.16 -2.4 nan nan
2.22 -2.4 nan nan
2.28 -2.4 nan nan
2.34 -2.4 nan nan
2.4 -2.4 nan nan
2.46 -2.4 nan nan
2.52 -2.4 nan nan
2.58 -2.4 nan nan
2.64 -2.4 nan nan
2.7 -2.4 nan nan
2.76 -2.4 nan nan
2.82 -2.4 nan nan
2.88 -2.4 nan nan
2.94 -2.4 nan nan
3 -2.4 nan nan
-3 -2.34 nan nan
-2.94 -2.34 nan nan
-2.88 -2.34 nan nan
-2.82 -2.34 nan nan
-2.76 -2.34 nan nan
-2.7 -2.34 nan nan
-2.64 -2.34 nan nan
-2.58 -2.34 nan nan
-2.52 -2.34 nan nan
-2.46 -2.34 nan nan
-2.4 -2.34 nan nan
-2.34 -2.34 nan nan
-2.28 -2.34 nan nan
-2.22 -2.34 nan nan
-2.16 -2.34 nan nan
-2.1 -2.34 nan nan
-2.04 -2.34 nan nan
-1.98 -2.34 nan nan
-1.92 -2.34 nan nan
-1.86 -2.34 nan nan
-1.8 -2.34 nan nan
-1.74 -2.34 nan nan
-1.68 -2.34 nan nan
-1.62 -2.34 nan nan
-1.56 -2.34 nan nan
-1.5 -2.34 nan nan
-1.44 -2.34 nan nan
-1.38 -2.34 nan nan
-1.32 -2.34 nan nan
-1.26 -2.34 nan nan
-1.2 -2.34 nan nan
-1.14 -2.34 nan nan
-1.08 -2.34 nan nan
-1.02 -2.34 nan nan
-0.96 -2.34 nan nan
-0.9 -2.34 nan nan
-0.84 -2.34 nan nan
-0.78 -2.34 nan nan
-0.72 -2.34 nan nan
-0.66 -2.34 nan nan
-0.6 -2.34 nan nan
-0.54 -2.34 nan nan
-0.48 -2.34 nan nan
-0.42 -2.34 nan nan
-0.36 -2.34 nan nan
-0.3 -2.34 nan nan
-0.24 -2.34 nan nan
-0.18 -2.34 nan nan
-0.12 -2.34 nan nan
-0.06 -2.34 nan nan
0 -2.34 nan nan
0.06 -2.34 148 95
0.12 -2.34 73 73
0.18 -2.34 48 48
0.24 -2.34 35.5 35.5
0.3 -2.34 28 28
0.36 -2.34 23 23
0.42 -2.34 19.4285714286 19.4285714286
0.48 -2.34 16.75 16.75
0.54 -2.34 14.6666666667 14.6666666667
0.6 -2.34 13 13
0.66 -2.34 11.6363636364 11.6363636364
0.72 -2.34 10.5 10.5
0.78 -2.34 9.53846153846 9.53846153846
0.84 -2.34 8.71428571429 8.71428571429
0.9 -2.34 8 8
0.96 -2.34 7.375 7.375
1.02 -2.34 7.12244897959 7.12244897959
1.08 -2.34 7.52173913043 7.52173913043
1.14 -2.34 7.97674418605 7.97674418605
1.2 -2.34 8.5 8.5
1.26 -2.34 9.10810810811 9.10810810811
1.32 -2.34 9.82352941176 9.82352941176
1.38 -2.34 10.6774193548 10.6774193548
1.44 -2.34 11.7142857143 11.7142857143
1.5 -2.34 13 13
1.56 -2.34 14.6363636364 14.6363636364
1.62 -2.34 16.7894736842 16.7894736842
1.68 -2.34 19.75 19.75
1.74 -2.34 24.0769230769 24.0769230769
1.8 -2.34 31 31
1.86 -2.34 43.8571428571 43.8571428571
1.92 -2.34 76 76
1.98 -2.34 301 95
2.04 -2.34 nan nan
2.1 -2.34 nan nan
2.16 -2.34 nan nan
2.22 -2.34 nan nan
2.28 -2.34 nan nan
2.34 -2.34 nan nan
2.4 -2.34 nan nan
2.46 -2.34 nan nan
2.52 -2.34 nan nan
2.58 -2.34 nan nan
2.64 -2.34 nan nan
2.7 -2.34 nan nan
2.76 -2.34 nan nan
2.82 -2.34 nan nan
2.88 -2.34 nan nan
2.94 -2.34 nan nan
3 -2.34 nan nan
-3 -2.28 nan nan
-2.94 -2.28 nan nan
-2.88 -2.28 nan nan
-2.82 -2.28 nan nan
-2.76 -2.28 nan nan
-2.7 -2.28 nan nan
-2.64 -2.28 nan nan
-2.58 -2.28 nan nan
-2.52 -2.28 nan nan
-2.46 -2.28 nan nan
-2.4 -2.28 nan nan
-2.34 -2.28 nan nan
-2.28 -2.28 nan nan
-2.22 -2.28 nan nan
-2.16 -2.28 nan nan
-2.1 -2.28 nan nan
-2.04 -2.28 nan nan
-1.98 -2.28 nan nan
-1.92 -2.28 nan nan
-1.86 -2.28 nan nan
-1.8 -2.28 nan nan
-1.74 -2.28 nan nan
-1.68 -2.28 nan nan
-1.62 -2.28 nan nan
-1.56 -2.28 nan nan
-1.5 -2.28 nan nan
-1.44 -2.28 nan nan
-1.38 -2.28 nan nan
-1.32 -2.28 nan nan
-1.26 -2.28 nan nan
-1.2 -2.28 nan nan
-1.14 -2.28 nan nan
-1.08 -2.28 nan nan
-1.02 -2.28 nan nan
-0.96 -2.28 nan nan
-0.9 -2.28 nan nan
-0.84 -2.28 nan nan
-0.78 -2.28 nan nan
-0.72 -2.28 nan nan
-0.66 -2.28 nan nan
-0.6 -2.28 nan nan
-0.54 -2.28 nan nan
-0.48 -2.28 nan nan
-0.42 -2.28 nan nan
-0.36 -2.28 nan nan
-0.3 -2.28 nan nan
-0.24 -2.28 nan nan
-0.18 -2.28 nan nan
-0.12 -2.28 nan nan
-0.06 -2.28 nan nan
0 -2.28 nan nan
0.06 -2.28 148 95
0.12 -2.28 73 73
0.18 -2.28 48 48
0.24 -2.28 35.5 35.5
0.3 -2.28 28 28
0.36 -2.28 23 23
0.42 -2.28 19.4285714286 19.4285714286
0.48 -2.28 16.75 16.75
0.54 -2.28 14.6666666667 14.6666666667
0.6 -2.28 13 13
0.66 -2.28 11.6363636364 11.6363636364
0.72 -2.28 10.5 10.5
0.78 -2.28 9.53846153846 9.53846153846
0.84 -2.28 8.71428571429 8.71428571429
0.9 -2.28 8 8
0.96 -2.28 7.375 7.375
1.02 -2.28 7.12244897959 7.12244897959
1.08 -2.28 7.52173913043 7.52173913043
1.14 -2.28 7.97674418605 7.97674418605
1.2 -2.28 8.5 8.5
1.26 -2.28 9.10810810811 9.10810810811
1.32 -2.28 9.82352941176 9.82352941176
1.38 -2.28 10.6774193548 10.6774193548
1.44 -2.28 11.7142857143 11.7142857143
1.5 -2.28 13 13
1.56 -2.28 14.6363636364 14.6363636364
1.62 -2.28 16.7894736842 16.7894736842
1.68 -2.28 19.75 19.75
1.74 -2.28 24.0769230769 24.0769230769
1.8 -2.28 31 31
1.86 -2.28 43.8571428571 43.8571428571
1.92 -2.28 76 76
1.98 -2.28 301 95
2.04 -2.28 nan nan
2.1 -2.28 nan nan
2.16 -2.28 nan nan
2.22 -2.28 nan nan
2.28 -2.28 nan nan
2.34 -2.28 nan nan
2.4 -2.28 nan nan
2.46 -2.28 nan nan
2.52 -2.28 nan nan
2.58 -2.28 nan nan
2.64 -2.28 nan nan
2.7 -2.28 nan nan
2.76 -2.28 nan nan
2.82 -2.28 nan nan
2.88 -2.28 nan nan
2.94 -2.28 nan nan
3 -2.28 nan nan
-3 -2.22 nan nan
-2.94 -2.22 nan nan
-2.88 -2.22 nan nan
-2.82 -2.22 nan nan
-2.76 -2.22 nan nan
-2.7 -2.22 nan nan
-2.64 -2.22 nan nan
-2.58 -2.22 nan nan
-2.52 -2.22 nan nan
-2.46 -2.22 nan nan
-2.4 -2.22 nan nan
-2.34 -2.22 nan nan
-2.28 -2.22 nan nan
-2.22 -2.22 nan nan
-2.16 -2.22 nan nan
-2.1 -2.22 nan nan
-2.04 -2.22 nan nan
-1.98 -2.22 nan nan
-1.92 -2.22 nan nan
-1.86 -2.22 nan nan
-1.8 -2.22 nan nan
-1.74 -2.22 nan nan
-1.68 -2.22 nan nan
-1.62 -2.22 nan nan
-1.56 -2.22 nan nan
-1.5 -2.22 nan nan
-1.44 -2.22 nan nan
-1.38 -2.22 nan nan
-1.32 -2.22 nan nan
-1.26 -2.22 nan nan
-1.2 -2.22 nan nan
-1.14 -2.22 nan nan
-1.08 -2.22 nan nan
-1.02 -2.22 nan nan
-0.96 -2.22 nan nan
-0.9 -2.22 nan nan
-0.84 -2.22 nan nan
-0.78 -2.22 nan nan
-0.72 -2.22 nan nan
-0.66 -2.22 nan nan
-0.6 -2.22 nan nan
-0.54 -2.22 nan nan
-0.48 -2.22 nan nan
-0.42 -2.22 nan nan
-0.36 -2.22 nan nan
-0.3 -2.22 nan nan
-0.24 -2.22 nan nan
-0.18 -2.22 nan nan
-0.12 -2.22 nan nan
-0.06 -2.22 nan nan
0 -2.22 nan nan
0.06 -2.22 148 95
0.12 -2.22 73 73
0.18 -2.22 48 48
0.24 -2.22 35.5 35.5
0.3 -2.22 28 28
0.36 -2.22 23 23
0.42 -2.22 19.4285714286 19.4285714286
0.48 -2.22 16.75 16.75
0.54 -2.22 14.6666666667 14.6666666667
0.6 -2.22 13 13
0.66 -2.22 11.6363636364 11.6363636364
0.72 -2.22 10.5 10.5
0.78 -2.22 9.53846153846 9.53846153846
0.84 -2.22 8.71428571429 8.71428571429
0.9 -2.22 8 8
0.96 -2.22 7.375 7.375
1.02 -2.22 7.12244897959 7.12244897959
1.08 -2.22 7.52173913043 7.52173913043
1.14 -2.22 7.97674418605 7.97674418605
1.2 -2.22 8.5 8.5
1.26 -2.22 9.10810810811 9.10810810811
1.32 -2.22 9.82352941176 9.82352941176
1.38 -2.22 10.6774193548 10.6774193548
1.44 -2.22 11.7142857143 11.7142857143
1.5 -2.22 13 13
1.56 -2.22 14.6363636364 14.6363636364
1.62 -2.22 16.7894736842 16.7894736842
1.68 -2.22 19.75 19.75
1.74 -2.22 24.0769230769 24.0769230769
1.8 -2.22 31 31
1.86 -2.22 43.8571428571 43.8571428571
1.92 -2.22 76 76
1.98 -2.22 301 95
2.04 -2.22 nan nan
2.1 -2.22 nan nan
2.16 -2.22 nan nan
2.22 -2.22 nan nan
2.28 -2.22 nan nan
2.34 -2.22 nan nan
2.4 -2.22 nan nan
2.46 -2.22 nan nan
2.52 -2.22 nan nan
2.58 -2.22 nan nan
2.64 -2.22 nan nan
2.7 -2.22 nan nan
2.76 -2.22 nan nan
2.82 -2.22 nan nan
2.88 -2.22 nan nan
2.94 -2.22 nan nan
3 -2.22 nan nan
-3 -2.16 nan nan
-2.94 -2.16 nan nan
-2.88 -2.16 nan nan
-2.82 -2.16 nan nan
-2.76 -2.16 nan nan
-2.7 -2.16 nan nan
-2.64 -2.16 nan nan
-2.58 -2.16 nan nan
-2.52 -2.16 nan nan
-2.46 -2.16 nan nan
-2.4 -2.16 nan nan
-2.34 -2.16 nan nan
-2.28 -2.16 nan nan
-2.22 -2.16 nan nan
-2.16 -2.16 nan nan
-2.1 -2.16 nan nan
-2.04 -2.16 nan nan
-1.98 -2.16 nan nan
-1.92 -2.16 nan nan
-1.86 -2.16 nan nan
-1.8 -2.16 nan nan
-1.74 -2.16 nan nan
-1.68 -2.16 nan nan
-1.62 -2.16 nan nan
-1.56 -2.16 nan nan
-1.5 -2.16 nan nan
-1.44 -2.16 nan nan
-1.38 -2.16 nan nan
-1.32 -2.16 nan nan
-1.26 -2.16 nan nan
-1.2 -2.16 nan nan
-1.14 -2.16 nan nan
-1.08 -2.16 nan nan
-1.02 -2.16 nan nan
-0.96 -2.16 nan nan
-0.9 -2.16 nan nan
-0.84 -2.16 nan nan
-0.78 -2.16 nan nan
-0.72 -2.16 nan nan
-0.66 -2.16 nan nan
-0.6 -2.16 nan nan
-0.54 -2.16 nan nan
-0.48 -2.16 nan nan
-0.42 -2.16 nan nan
-0.36 -2.16 nan nan
-0.3 -2.16 nan nan
-0.24 -2.16 nan nan
-0.18 -2.16 nan nan
-0.12 -2.16 nan nan
-0.06 -2.16 nan nan
0 -2.16 nan nan
0.06 -2.16 148 95
0.12 -2.16 73 73
0.18 -2.16 48 48
0.24 -2.16 35.5 35.5
0.3 -2.16 28 28
0.36 -2.16 23 23
0.42 -2.16 19.4285714286 19.4285714286
0.48 -2.16 16.75 16.75
0.54 -2.16 14.6666666667 14.6666666667
0.6 -2.16 13 13
0.66 -2.16 11.6363636364 11.6363636364
0.72 -2.16 10.5 10.5
0.78 -2.16 9.53846153846 9.53846153846
0.84 -2.16 8.71428571429 8.71428571429
0.9 -2.16 8 8
0.96 -2.16 7.375 7.375
1.02 -2.16 7.12244897959 7.12244897959
1.08 -2.16 7.52173913043 7.52173913043
1.14 -2.16 7.97674418605 7.97674418605
1.2 -2.16 8.5 8.5
1.26 -2.16 9.10810810811 9.10810810811
1.32 -2.16 9.82352941176 9.82352941176
1.38 -2.16 10.6774193548 10.6774193548
1.44 -2.16 11.7142857143 11.7142857143
1.5 -2.16 13 13
1.56 -2.16 14.6363636364 14.6363636364
1.62 -2.16 16.7894736842 16.7894736842
1.68 -2.16 19.75 19.75
1.74 -2.16 24.0769230769 24.0769230769
1.8 -2.16 31 31
1.86 -2.16 43.8571428571 43.8571428571
1.92 -2.16 76 76
1.98 -2.16 301 95
2.04 -2.16 nan nan
2.1 -2.16 nan nan
2.16 -2.16 nan nan
2.22 -2.16 nan nan
2.28 -2.16 nan nan
2.34 -2.16 nan nan
2.4 -2.16 nan nan
2.46 -2.16 nan nan
2.52 -2.16 nan nan
2.58 -2.16 nan nan
2.64 -2.16 nan nan
2.7 -2.16 nan nan
2.76 -2.16 nan nan
2.82 -2.16 nan nan
2.88 -2.16 nan nan
2.94 -2.16 nan nan
3 -2.16 nan nan
-3 -2.1 nan nan
-2.94 -2.1 nan nan
-2.88 -2.1 nan nan
-2.82 -2.1 nan nan
-2.76 -2.1 nan nan
-2.7 -2.1 nan nan
-2.64 -2.1 nan nan
-2.58 -2.1 nan nan
-2.52 -2.1 nan nan
-2.46 -2.1 nan nan
-2.4 -2.1 nan nan
-2.34 -2.1 nan nan
-2.28 -2.1 nan nan
-2.22 -2.1 nan nan
-2.16 -2.1 nan nan
-2.1 -2.1 nan nan
-2.04 -2.1 nan nan
-1.98 -2.1 nan nan
-1.92 -2.1 nan nan
-1.86 -2.1 nan nan
-1.8 -2.1 nan nan
-1.74 -2.1 nan nan
-1.68 -2.1 nan nan
-1.62 -2.1 nan nan
-1.56 -2.1 nan nan
-1.5 -2.1 nan nan
-1.44 -2.1 nan nan
-1.38 -2.1 nan nan
-1.32 -2.1 nan nan
-1.26 -2.1 nan nan
-1.2 -2.1 nan nan
-1.14 -2.1 nan nan
-1.08 -2.1 nan nan
-1.02 -2.1 nan nan
-0.96 -2.1 nan nan
-0.9 -2.1 nan nan
-0.84 -2.1 nan nan
-0.78 -2.1 nan nan
-0.72 -2.1 nan nan
-0.66 -2.1 nan nan
-0.6 -2.1 nan nan
-0.54 -2.1 nan nan
-0.48 -2.1 nan nan
-0.42 -2.1 nan nan
-0.36 -2.1 nan nan
-0.3 -2.1 nan nan
-0.24 -2.1 nan nan
-0.18 -2.1 nan nan
-0.12 -2.1 nan nan
-0.06 -2.1 nan nan
0 -2.1 nan nan
0.06 -2.1 148 95
0.12 -2.1 73 73
0.18 -2.1 48 48
0.24 -2.1 35.5 35.5
0.3 -2.1 28 28
0.36 -2.1 23 23
0.42 -2.1 19.4285714286 19.4285714286
0.48 -2.1 16.75 16.75
0.54 -2.1 14.6666666667 14.6666666667
0.6 -2.1 13 13
0.66 -2.1 11.6363636364 11.6363636364
0.72 -2.1 10.5 10.5
0.78 -2.1 9.53846153846 9.53846153846
0.84 -2.1 8.71428571429 8.71428571429
0.9 -2.1 8 8
0.96 -2.1 7.375 7.375
1.02 -2.1 7.12244897959 7.12244897959
1.08 -2.1 7.52173913043 7.52173913043
1.14 -2.1 7.97674418605 7.97674418605
1.2 -2.1 8.5 8.5
1.26 -2.1 9.10810810811 9.10810810811
1.32 -2.1 9.82352941176 9.82352941176
1.38 -2.1 10.6774193548 10.6774193548
1.44 -2.1 11.7142857143 11.7142857143
1.5 -2.1 13 13
1.56 -2.1 14.6363636364 14.6363636364
1.62 -2.1 16.7894736842 16.7894736842
1.68 -2.1 19.75 19.75
1.74 -2.1 24.0769230769 24.0769230769
1.8 -2.1 31 31
1.86 -2.1 43.8571428571 43.8571428571
1.92 -2.1 76 76
1.98 -2.1 301 95
2.04 -2.1 nan nan
2.1 -2.1 nan nan
2.16 -2.1 nan nan
2.22 -2.1 nan nan
2.28 -2.1 nan nan
2.34 -2.1 nan nan
2.4 -2.1 nan nan
2.46 -2.1 nan nan
2.52 -2.1 nan nan
2.58 -2.1 nan nan
2.64 -2.1 nan nan
2.7 -2.1 nan nan
2.76 -2.1 nan nan
2.82 -2.1 nan nan
2.88 -2.1 nan nan
2.94 -2.1 nan nan
3 -2.1 nan nan
-3 -2.04 nan nan
-2.94 -2.04 nan nan
-2.88 -2.04 nan nan
-2.82 -2.04 nan nan
-2.76 -2.04 nan nan
-2.7 -2.04 nan nan
-2.64 -2.04 nan nan
-2.58 -2.04 nan nan
-2.52 -2.04 nan nan
-2.46 -2.04 nan nan
-2.4 -2.04 nan nan
-2.34 -2.04 nan nan
-2.28 -2.04 nan nan
-2.22 -2.04 nan nan
-2.16 -2.04 nan nan
-2.1 -2.04 nan nan
-2.04 -2.04 nan nan
-1.98 -2.04 nan nan
-1.92 -2.04 nan nan
-1.86 -2.04 nan nan
-1.8 -2.04 nan nan
-1.74 -2.04 nan nan
-1.68 -2.04 nan nan
-1.62 -2.04 nan nan
-1.56 -2.04 nan nan
-1.5 -2.04 nan nan
-1.44 -2.04 nan nan
-1.38 -2.04 nan nan
-1.32 -2.04 nan nan
-1.26 -2.04 nan nan
-1.2 -2.04 nan nan
-1.14 -2.04 nan nan
-1.08 -2.04 nan nan
-1.02 -2.04 nan nan
-0.96 -2.04 nan nan
-0.9 -2.04 nan nan
-0.84 -2.04 nan nan
-0.78 -2.04 nan nan
-0.72 -2.04 nan nan
-0.66 -2.04 nan nan
-0.6 -2.04 nan nan
-0.54 -2.04 nan nan
-0.48 -2.04 nan nan
-0.42 -2.04 nan nan
-0.36 -2.04 nan nan
-0.3 -2.04 nan nan
-0.24 -2.04 nan nan
-0.18 -2.04 nan nan
-0.12 -2.04 nan nan
-0.06 -2.04 nan nan
0 -2.04 nan nan
0.06 -2.04 148 95
0.12 -2.04 73 73
0.18 -2.04 48 48
0.24 -2.04 35.5 35.5
0.3 -2.04 28 28
0.36 -2.04 23 23
0.42 -2.04 19.4285714286 19.4285714286
0.48 -2.04 16.75 16.75
0.54 -2.04 14.6666666667 14.6666666667
0.6 -2.04 13 13
0.66 -2.04 11.6363636364 11.6363636364
0.72 -2.04 10.5 10.5
0.78 -2.04 9.53846153846 9.53846153846
0.84 -2.04 8.71428571429 8.71428571429
0.9 -2.04 8 8
0.96 -2.04 7.375 7.375
1.02 -2.04 7.12244897959 7.12244897959
1.08 -2.04 7.52173913043 7.52173913043
1.14 -2.04 7.97674418605 7.97674418605
1.2 -2.04 8.5 8.5
1.26 -2.04 9.10810810811 9.10810810811
1.32 -2.04 9.82352941176 9.82352941176
1.38 -2.04 10.6774193548 10.6774193548
1.44 -2.04 11.7142857143 11.7142857143
1.5 -2.04 13 13
1.56 -2.04 14.6363636364 14.6363636364
1.62 -2.04 16.7894736842 16.7894736842
1.68 -2.04 19.75 19.75
1.74 -2.04 24.0769230769 24.0769230769
1.8 -2.04 31 31
1.86 -2.04 43.8571428571 43.8571428571
1.92 -2.04 76 76
1.98 -2.04 301 95
2.04 -2.04 nan nan
2.1 -2.04 nan nan
2.16 -2.04 nan nan
2.22 -2.04 nan nan
2.28 -2.04 nan nan
2.34 -2.04 nan nan
2.4 -2.04 nan nan
2.46 -2.04 nan nan
2.52 -2.04 nan nan
2.58 -2.04 nan nan
2.64 -2.04 nan nan
2.7 -2.04 nan nan
2.76 -2.04 nan nan
2.82 -2.04 nan nan
2.88 -2.04 nan nan
2.94 -2.04 nan nan
3 -2.04 nan nan
-3 -1.98 599 95
-2.94 -1.98 599 95
-2.88 -1.98 599 95
-2.82 -1.98 599 95
-2.76 -1.98 599 95
-2.7 -1.98 599 95
-2.64 -1.98 599 95
-2.58 -1.98 599 95
-2.52 -1.98 599 95
-2.46 -1.98 599 95
-2.4 -1.98 599 95
-2.34 -1.98 599 95
-2.28 -1.98 599 95
-2.22 -1.98 599 95
-2.16 -1.98 599 95
-2.1 -1.98 599 95
-2.04 -1.98 599 95
-1.98 -1.98 nan nan
-1.92 -1.98 nan nan
-1.86 -1.98 nan nan
-1.8 -1.98 nan nan
-1.74 -1.98 nan nan
-1.68 -1.98 nan nan
-1.62 -1.98 nan nan
-1.56 -1.98 nan nan
-1.5 -1.98 nan nan
-1.44 -1.98 nan nan
-1.38 -1.98 nan nan
-1.32 -1.98 nan nan
-1.26 -1.98 nan nan
-1.2 -1.98 nan nan
-1.14 -1.98 nan nan
-1.08 -1.98 nan nan
-1.02 -1.98 nan nan
-0.96 -1.98 2750 95
-0.9 -1.98 1220 95
-0.84 -1.98 837.5 95
-0.78 -1.98 663.636363636 95
-0.72 -1.98 564.285714286 95
-0.66 -1.98 500 95
-0.6 -1.98 455 95
-0.54 -1.98 421.739130435 95
-0.48 -1.98 396.153846154 95
-0.42 -1.98 375.862068966 95
-0.36 -1.98 359.375 95
-0.3 -1.98 345.714285714 95
-0.24 -1.98 334.210526316 95
-0.18 -1.98 324.390243902 95
-0.12 -1.98 315.909090909 95
-0.06 -1.98 308.510638298 95
0 -1.98 302 95
0.06 -1.98 127.665706052 95
0.12 -1.98 67.8571428571 67.8571428571
0.18 -1.98 45.8023379384 45.8023379384
0.24 -1.98 34.3295638126 34.3295638126
0.3 -1.98 27.2964169381 27.2964169381
0.36 -1.98 22.5436681223 22.5436681223
0.42 -1.98 19.1169563175 19.1169563175
0.48 -1.98 16.5292662819 16.5292662819
0.54 -1.98 14.5060594932 14.5060594932
0.6 -1.98 12.880794702 12.880794702
0.66 -1.98 11.5465782333 11.5465782333
0.72 -1.98 10.4316546763 10.4316546763
0.78 -1.98 9.48606494503 9.48606494503
0.84 -1.98 8.67395437262 8.67395437262
0.9 -1.98 7.96892341842 7.96892341842
0.96 -1.98 7.35110370679 7.35110370679
1.02 -1.98 7.10204081633 7.10204081633
1.08 -1.98 7.5 7.5
1.14 -1.98 7.95348837209 7.95348837209
1.2 -1.98 8.475 8.475
1.26 -1.98 9.08108108108 9.08108108108
1.32 -1.98 9.79411764706 9.79411764706
1.38 -1.98 10.6451612903 10.6451612903
1.44 -1.98 11.6785714286 11.6785714286
1.5 -1.98 12.96 12.96
1.56 -1.98 14.5909090909 14.5909090909
1.62 -1.98 16.7368421053 16.7368421053
1.68 -1.98 19.6875 19.6875
1.74 -1.98 24 24
1.8 -1.98 30.9 30.9
1.86 -1.98 43.7142857143 43.7142857143
1.92 -1.98 75.75 75.75
1.98 -1.98 300 95
2.04 -1.98 301 95
2.1 -1.98 301 95
2.16 -1.98 301 95
2.22 -1.98 301 95
2.28 -1.98 301 95
2.34 -1.98 301 95
2.4 -1.98 301 95
2.46 -1.98 301 95
2.52 -1.98 301 95
2.58 -1.98 301 95
2.64 -1.98 301 95
2.7 -1.98 301 95
2.76 -1.98 301 95
2.82 -1.98 301 95
2.88 -1.98 301 95
2.94 -1.98 301 95
3 -1.98 301 95
-3 -1.92 149 95
-2.94 -1.92 149 95
-2.88 -1.92 149 95
-2.82 -1.92 149 95
-2.76 -1.92 149 95
-2.7 -1.92 149 95
-2.64 -1.92 149 95
-2.58 -1.92 149 95
-2.52 -1.92 149 95
-2.46 -1.92 149 95
-2.4 -1.92 149 95
-2.34 -1.92 149 95
-2.28 -1.92 149 95
-2.22 -1.92 149 95
-2.16 -1.92 149 95
-2.1 -1.92 149 95
-2.04 -1.92 149 95
-1.98 -1.92 198.333333333 95
-1.92 -1.92 nan nan
-1.86 -1.92 nan nan
-1.8 -1.92 nan nan
-1.74 -1.92 nan nan
-1.68 -1.92 nan nan
-1.62 -1.92 nan nan
-1.56 -1.92 nan nan
-1.5 -1.92 nan nan
-1.44 -1.92 nan nan
-1.38 -1.92 nan nan
-1.32 -1.92 nan nan
-1.26 -1.92 nan nan
-1.2 -1.92 nan nan
-1.14 -1.92 nan nan
-1.08 -1.92 nan nan
-1.02 -1.92 nan nan
-0.96 -1.92 725 95
-0.9 -1.92 320 95
-0.84 -1.92 218.75 95
-0.78 -1.92 172.727272727 95
-0.72 -1.92 146.428571429 95
-0.66 -1.92 129.411764706 95
-0.6 -1.92 117.5 95
-0.54 -1.92 108.695652174 95
-0.48 -1.92 101.923076923 95
-0.42 -1.92 96.5517241379 95
-0.36 -1.92 92.1875 92.1875
-0.3 -1.92 88.5714285714 88.5714285714
-0.24 -1.92 85.5263157895 85.5263157895
-0.18 -1.92 82.9268292683 82.9268292683
-0.12 -1.92 80.6818181818 80.6818181818
-0.06 -1.92 78.7234042553 78.7234042553
0 -1.92 77 77
0.06 -1.92 75.4716981132 75.4716981132
0.12 -1.92 55.9278350515 55.9278350515
0.18 -1.92 40.2255639098 40.2255639098
0.24 -1.92 31.2130177515 31.2130177515
0.3 -1.92 25.3658536585 25.3658536585
0.36 -1.92 21.265560166 21.265560166
0.42 -1.92 18.2310469314 18.2310469314
0.48 -1.92 15.8945686901 15.8945686901
0.54 -1.92 14.0401146132 14.0401146132
0.6 -1.92 12.5324675325 12.5324675325
0.66 -1.92 11.2826603325 11.2826603325
0.72 -1.92 10.2297592998 10.2297592998
0.78 -1.92 9.33062880325 9.33062880325
0.84 -1.92 8.55387523629 8.55387523629
0.9 -1.92 7.87610619469 7.87610619469
0.96 -1.92 7.27953410982 7.27953410982
1.02 -1.92 7.04081632653 7.04081632653
1.08 -1.92 7.4347826087 7.4347826087
1.14 -1.92 7.88372093023 7.88372093023
1.2 -1.92 8.4 8.4
1.26 -1.92 9 9
1.32 -1.92 9.70588235294 9.70588235294
1.38 -1.92 10.5483870968 10.5483870968
1.44 -1.92 11.5714285714 11.5714285714
1.5 -1.92 12.84 12.84
1.56 -1.92 14.4545454545 14.4545454545
1.62 -1.92 16.5789473684 16.5789473684
1.68 -1.92 19.5 19.5
1.74 -1.92 23.7692307692 23.7692307692
1.8 -1.92 30.6 30.6
1.86 -1.92 43.2857142857 43.2857142857
1.92 -1.92 75 75
1.98 -1.92 75.75 75.75
2.04 -1.92 76 76
2.1 -1.92 76 76
2.16 -1.92 76 76
2.22 -1.92 76 76
2.28 -1.92 76 76
2.34 -1.92 76 76
2.4 -1.92 76 76
2.46 -1.92 76 76
2.52 -1.92 76 76
2.58 -1.92 76 76
2.64 -1.92 76 76
2.7 -1.92 76 76
2.76 -1.92 76 76
2.82 -1.92 76 76
2.88 -1.92 76 76
2.94 -1.92 76 76
3 -1.92 76 76
-3 -1.86 84.7142857143 84.7142857143
-2.94 -1.86 84.7142857143 84.7142857143
-2.88 -1.86 84.7142857143 84.7142857143
-2.82 -1.86 84.7142857143 84.7142857143
-2.76 -1.86 84.7142857143 84.7142857143
-2.7 -1.86 84.7142857143 84.7142857143
-2.64 -1.86 84.7142857143 84.7142857143
-2.58 -1.86 84.7142857143 84.7142857143
-2.52 -1.86 84.7142857143 84.7142857143
-2.46 -1.86 84.7142857143 84.7142857143
-2.4 -1.86 84.7142857143 84.7142857143
-2.34 -1.86 84.7142857143 84.7142857143
-2.28 -1.86 84.7142857143 84.7142857143
-2.22 -1.86 84.7142857143 84.7142857143
-2.16 -1.86 84.7142857143 84.7142857143
-2.1 -1.86 84.7142857143 84.7142857143
-2.04 -1.86 84.7142857143 84.7142857143
-1.98 -1.86 98.6666666667 95
-1.92 -1.86 196.333333333 95
-1.86 -1.86 nan nan
-1.8 -1.86 nan nan
-1.74 -1.86 nan nan
-1.68 -1.86 nan nan
-1.62 -1.86 nan nan
-1.56 -1.86 nan nan
-1.5 -1.86 nan nan
-1.44 -1.86 nan nan
-1.38 -1.86 nan nan
-1.32 -1.86 nan nan
-1.26 -1.86 nan nan
-1.2 -1.86 nan nan
-1.14 -1.86 nan nan
-1.08 -1.86 nan nan
-1.02 -1.86 nan nan
-0.96 -1.86 435.714285714 95
-0.9 -1.86 191.428571429 95
-0.84 -1.86 130.357142857 95
-0.78 -1.86 102.597402597 95
-0.72 -1.86 86.7346938776 86.7346938776
-0.66 -1.86 76.4705882353 76.4705882353
-0.6 -1.86 69.2857142857 69.2857142857
-0.54 -1.86 63.9751552795 63.9751552795
-0.48 -1.86 59.8901098901 59.8901098901
-0.42 -1.86 56.6502463054 56.6502463054
-0.36 -1.86 54.0178571429 54.0178571429
-0.3 -1.86 51.8367346939 51.8367346939
-0.24 -1.86 50 50
-0.18 -1.86 48.4320557491 48.4320557491
-0.12 -1.86 47.0779220779 47.0779220779
-0.06 -1.86 45.896656535 45.896656535
0 -1.86 44.8571428571 44.8571428571
0.06 -1.86 43.935309973 43.935309973
0.12 -1.86 43.112244898 43.112244898
0.18 -1.86 35.8045492839 35.8045492839
0.24 -1.86 28.5811732606 28.5811732606
0.3 -1.86 23.6676217765 23.6676217765
0.36 -1.86 20.1086956522 20.1086956522
0.42 -1.86 17.4120712115 17.4120712115
0.48 -1.86 15.2982184353 15.2982184353
0.54 -1.86 13.5966445299 13.5966445299
0.6 -1.86 12.1974522293 12.1974522293
0.66 -1.86 11.0266159696 11.0266159696
0.72 -1.86 10.032449973 10.032449973
0.78 -1.86 9.17777219009 9.17777219009
0.84 -1.86 8.43515037594 8.43515037594
0.9 -1.86 7.78390297685 7.78390297685
0.96 -1.86 7.20814291649 7.20814291649
1.02 -1.86 6.97959183673 6.97959183673
1.08 -1.86 7.36956521739 7.36956521739
1.14 -1.86 7.81395348837 7.81395348837
1.2 -1.86 8.325 8.325
1.26 -1.86 8.91891891892 8.91891891892
1.32 -1.86 9.61764705882 9.61764705882
1.38 -1.86 10.4516129032 10.4516129032
1.44 -1.86 11.4642857143 11.4642857143
1.5 -1.86 12.72 12.72
1.56 -1.86 14.3181818182 14.3181818182
1.62 -1.86 16.4210526316 16.4210526316
1.68 -1.86 19.3125 19.3125
1.74 -1.86 23.5384615385 23.5384615385
1.8 -1.86 30.3 30.3
1.86 -1.86 42.8571428571 42.8571428571
1.92 -1.86 43.2857142857 43.2857142857
1.98 -1.86 43.7142857143 43.7142857143
2.04 -1.86 43.8571428571 43.8571428571
2.1 -1.86 43.8571428571 43.8571428571
2.16 -1.86 43.8571428571 43.8571428571
2.22 -1.86 43.8571428571 43.8571428571
2.28 -1.86 43.8571428571 43.8571428571
2.34 -1.86 43.8571428571 43.8571428571
2.4 -1.86 43.8571428571 43.8571428571
2.46 -1.86 43.8571428571 43.8571428571
2.52 -1.86 43.8571428571 43.8571428571
2.58 -1.86 43.8571428571 43.8571428571
2.64 -1.86 43.8571428571 43.8571428571
2.7 -1.86 43.8571428571 43.8571428571
2.76 -1.86 43.8571428571 43.8571428571
2.82 -1.86 43.8571428571 43.8571428571
2.88 -1.86 43.8571428571 43.8571428571
2.94 -1.86 43.8571428571 43.8571428571
3 -1.86 43.8571428571 43.8571428571
-3 -1.8 59 59
-2.94 -1.8 59 59
-2.88 -1.8 59 59
-2.82 -1.8 59 59
-2.76 -1.8 59 59
-2.7 -1.8 59 59
-2.64 -1.8 59 59
-2.58 -1.8 59 59
-2.52 -1.8 59 59
-2.46 -1.8 59 59
-2.4 -1.8 59 59
-2.34 -1.8 59 59
-2.28 -1.8 59 59
-2.22 -1.8 59 59
-2.16 -1.8 59 59
-2.1 -1.8 59 59
-2.04 -1.8 59 59
-1.98 -1.8 65.4444444444 65.4444444444
-1.92 -1.8 97.6666666667 95
-1.86 -1.8 194.333333333 95
-1.8 -1.8 nan nan
-1.74 -1.8 nan nan
-1.68 -1.8 nan nan
-1.62 -1.8 nan nan
-1.56 -1.8 nan nan
-1.5 -1.8 nan nan
-1.44 -1.8 nan nan
-1.38 -1.8 nan nan
-1.32 -1.8 nan nan
-1.26 -1.8 nan nan
-1.2 -1.8 nan nan
-1.14 -1.8 nan nan
-1.08 -1.8 nan nan
-1.02 -1.8 nan nan
-0.96 -1.8 320 95
-0.9 -1.8 140 95
-0.84 -1.8 95 95
-0.78 -1.8 74.5454545455 74.5454545455
-0.72 -1.8 62.8571428571 62.8571428571
-0.66 -1.8 55.2941176471 55.2941176471
-0.6 -1.8 50 50
-0.54 -1.8 46.0869565217 46.0869565217
-0.48 -1.8 43.0769230769 43.0769230769
-0.42 -1.8 40.6896551724 40.6896551724
-0.36 -1.8 38.75 38.75
-0.3 -1.8 37.1428571429 37.1428571429
-0.24 -1.8 35.7894736842 35.7894736842
-0.18 -1.8 34.6341463415 34.6341463415
-0.12 -1.8 33.6363636364 33.6363636364
-0.06 -1.8 32.7659574468 32.7659574468
0 -1.8 32 32
0.06 -1.8 31.320754717 31.320754717
0.12 -1.8 30.7142857143 30.7142857143
0.18 -1.8 30.1694915254 30.1694915254
0.24 -1.8 26.3291139241 26.3291139241
0.3 -1.8 22.1621621622 22.1621621622
0.36 -1.8 19.0566037736 19.0566037736
0.42 -1.8 16.6527196653 16.6527196653
0.48 -1.8 14.7368421053 14.7368421053
0.54 -1.8 13.1740614334 13.1740614334
0.6 -1.8 11.875 11.875
0.66 -1.8 10.7780979827 10.7780979827
0.72 -1.8 9.83957219251 9.83957219251
0.78 -1.8 9.02743142145 9.02743142145
0.84 -1.8 8.31775700935 8.31775700935
0.9 -1.8 7.69230769231 7.69230769231
0.96 -1.8 7.13692946058 7.13692946058
1.02 -1.8 6.91836734694 6.91836734694
1.08 -1.8 7.30434782609 7.30434782609
1.14 -1.8 7.74418604651 7.74418604651
1.2 -1.8 8.25 8.25
1.26 -1.8 8.83783783784 8.83783783784
1.32 -1.8 9.52941176471 9.52941176471
1.38 -1.8 10.3548387097 10.3548387097
1.44 -1.8 11.3571428571 11.3571428571
1.5 -1.8 12.6 12.6
1.56 -1.8 14.1818181818 14.1818181818
1.62 -1.8 16.2631578947 16.2631578947
1.68 -1.8 19.125 19.125
1.74 -1.8 23.3076923077 23.3076923077
1.8 -1.8 30 30
1.86 -1.8 30.3 30.3
1.92 -1.8 30.6 30.6
1.98 -1.8 30.9 30.9
2.04 -1.8 31 31
2.1 -1.8 31 31
2.16 -1.8 31 31
2.22 -1.8 31 31
2.28 -1.8 31 31
2.34 -1.8 31 31
2.4 -1.8 31 31
2.46 -1.8 31 31
2.52 -1.8 31 31
2.58 -1.8 31 31
2.64 -1.8 31 31
2.7 -1.8 31 31
2.76 -1.8 31 31
2.82 -1.8 31 31
2.88 -1.8 31 31
2.94 -1.8 31 31
3 -1.8 31 31
-3 -1.74 45.1538461538 45.1538461538
-2.94 -1.74 45.1538461538 45.1538461538
-2.88 -1.74 45.1538461538 45.1538461538
-2.82 -1.74 45.1538461538 45.1538461538
-2.76 -1.74 45.1538461538 45.1538461538
-2.7 -1.74 45.1538461538 45.1538461538
-2.64 -1.74 45.1538461538 45.1538461538
-2.58 -1.74 45.1538461538 45.1538461538
-2.52 -1.74 45.1538461538 45.1538461538
-2.46 -1.74 45.1538461538 45.1538461538
-2.4 -1.74 45.1538461538 45.1538461538
-2.34 -1.74 45.1538461538 45.1538461538
-2.28 -1.74 45.1538461538 45.1538461538
-2.22 -1.74 45.1538461538 45.1538461538
-2.16 -1.74 45.1538461538 45.1538461538
-2.1 -1.74 45.1538461538 45.1538461538
-2.04 -1.74 45.1538461538 45.1538461538
-1.98 -1.74 48.8333333333 48.8333333333
-1.92 -1.74 64.7777777778 64.7777777778
-1.86 -1.74 96.6666666667 95
-1.8 -1.74 192.333333333 95
-1.74 -1.74 nan nan
-1.68 -1.74 nan nan
-1.62 -1.74 nan nan
-1.56 -1.74 nan nan
-1.5 -1.74 nan nan
-1.44 -1.74 nan nan
-1.38 -1.74 nan nan
-1.32 -1.74 nan nan
-1.26 -1.74 nan nan
-1.2 -1.74 nan nan
-1.14 -1.74 nan nan
-1.08 -1.74 nan nan
-1.02 -1.74 nan nan
-0.96 -1.74 257.692307692 95
-0.9 -1.74 112.307692308 95
-0.84 -1.74 75.9615384615 75.9615384615
-0.78 -1.74 59.4405594406 59.4405594406
-0.72 -1.74 50 50
-0.66 -1.74 43.8914027149 43.8914027149
-0.6 -1.74 39.6153846154 39.6153846154
-0.54 -1.74 36.4548494983 36.4548494983
-0.48 -1.74 34.0236686391 34.0236686391
-0.42 -1.74 32.0954907162 32.0954907162
-0.36 -1.74 30.5288461538 30.5288461538
-0.3 -1.74 29.2307692308 29.2307692308
-0.24 -1.74 28.1376518219 28.1376518219
-0.18 -1.74 27.2045028143 27.2045028143
-0.12 -1.74 26.3986013986 26.3986013986
-0.06 -1.74 25.6955810147 25.6955810147
0 -1.74 25.0769230769 25.0769230769
0.06 -1.74 24.5283018868 24.5283018868
0.12 -1.74 24.0384615385 24.0384615385
0.18 -1.74 23.5984354628 23.5984354628
0.24 -1.74 23.2009925558 23.2009925558
0.3 -1.74 20.8184143223 20.8184143223
0.36 -1.74 18.09566787 18.09566787
0.42 -1.74 15.9467097295 15.9467097295
0.48 -1.74 14.2074506939 14.2074506939
0.54 -1.74 12.7709236412 12.7709236412
0.6 -1.74 11.5644171779 11.5644171779
0.66 -1.74 10.5367793241 10.5367793241
0.72 -1.74 9.65097831835 9.65097831835
0.78 -1.74 8.87954489241 8.87954489241
0.84 -1.74 8.20167286245 8.20167286245
0.9 -1.74 7.6013143483 7.6013143483
0.96 -1.74 7.06589307915 7.06589307915
1.02 -1.74 6.85714285714 6.85714285714
1.08 -1.74 7.23913043478 7.23913043478
1.14 -1.74 7.67441860465 7.67441860465
1.2 -1.74 8.175 8.175
1.26 -1.74 8.75675675676 8.75675675676
1.32 -1.74 9.44117647059 9.44117647059
1.38 -1.74 10.2580645161 10.2580645161
1.44 -1.74 11.25 11.25
1.5 -1.74 12.48 12.48
1.56 -1.74 14.0454545455 14.0454545455
1.62 -1.74 16.1052631579 16.1052631579
1.68 -1.74 18.9375 18.9375
1.74 -1.74 23.0769230769 23.0769230769
1.8 -1.74 23.3076923077 23.3076923077
1.86 -1.74 23.5384615385 23.5384615385
1.92 -1.74 23.7692307692 23.7692307692
1.98 -1.74 24 24
2.04 -1.74 24.0769230769 24.0769230769
2.1 -1.74 24.0769230769 24.0769230769
2.16 -1.74 24.0769230769 24.0769230769
2.22 -1.74 24.0769230769 24.0769230769
2.28 -1.74 24.0769230769 24.0769230769
2.34 -1.74 24.0769230769 24.0769230769
2.4 -1.74 24.0769230769 24.0769230769
2.46 -1.74 24.0769230769 24.0769230769
2.52 -1.74 24.0769230769 24.0769230769
2.58 -1.74 24.0769230769 24.0769230769
2.64 -1.74 24.0769230769 24.0769230769
2.7 -1.74 24.0769230769 24.0769230769
2.76 -1.74 24.0769230769 24.0769230769
2.82 -1.74 24.0769230769 24.0769230769
2.88 -1.74 24.0769230769 24.0769230769
2.94 -1.74 24.0769230769 24.0769230769
3 -1.74 24.0769230769 24.0769230769
-3 -1.68 36.5 36.5
-2.94 -1.68 36.5 36.5
-2.88 -1.68 36.5 36.5
-2.82 -1.68 36.5 36.5
-2.76 -1.68 36.5 36.5
-2.7 -1.68 36.5 36.5
-2.64 -1.68 36.5 36.5
-2.58 -1.68 36.5 36.5
-2.52 -1.68 36.5 36.5
-2.46 -1.68 36.5 36.5
-2.4 -1.68 36.5 36.5
-2.34 -1.68 36.5 36.5
-2.28 -1.68 36.5 36.5
-2.22 -1.68 36.5 36.5
-2.16 -1.68 36.5 36.5
-2.1 -1.68 36.5 36.5
-2.04 -1.68 36.5 36.5
-1.98 -1.68 38.8666666667 38.8666666667
-1.92 -1.68 48.3333333333 48.3333333333
-1.86 -1.68 64.1111111111 64.1111111111
-1.8 -1.68 95.6666666667 95
-1.74 -1.68 190.333333333 95
-1.68 -1.68 nan nan
-1.62 -1.68 nan nan
-1.56 -1.68 nan nan
-1.5 -1.68 nan nan
-1.44 -1.68 nan nan
-1.38 -1.68 nan nan
-1.32 -1.68 nan nan
-1.26 -1.68 nan nan
-1.2 -1.68 nan nan
-1.14 -1.68 nan nan
-1.08 -1.68 nan nan
-1.02 -1.68 nan nan
-0.96 -1.68 218.75 95
-0.9 -1.68 95 95
-0.84 -1.68 64.0625 64.0625
-0.78 -1.68 50 50
-0.72 -1.68 41.9642857143 41.9642857143
-0.66 -1.68 36.7647058824 36.7647058824
-0.6 -1.68 33.125 33.125
-0.54 -1.68 30.4347826087 30.4347826087
-0.48 -1.68 28.3653846154 28.3653846154
-0.42 -1.68 26.724137931 26.724137931
-0.36 -1.68 25.390625 25.390625
-0.3 -1.68 24.2857142857 24.2857142857
-0.24 -1.68 23.3552631579 23.3552631579
-0.18 -1.68 22.5609756098 22.5609756098
-0.12 -1.68 21.875 21.875
-0.06 -1.68 21.2765957447 21.2765957447
0 -1.68 20.75 20.75
0.06 -1.68 20.2830188679 20.2830188679
0.12 -1.68 19.8660714286 19.8660714286
0.18 -1.68 19.4915254237 19.4915254237
0.24 -1.68 19.1532258065 19.1532258065
0.3 -1.68 18.8461538462 18.8461538462
0.36 -1.68 17.214532872 17.214532872
0.42 -1.68 15.2886115445 15.2886115445
0.48 -1.68 13.7073863636 13.7073863636
0.54 -1.68 12.3859191656 12.3859191656
0.6 -1.68 11.265060241 11.265060241
0.66 -1.68 10.3023516237 10.3023516237
0.72 -1.68 9.46652719665 9.46652719665
0.78 -1.68 8.73405299313 8.73405299313
0.84 -1.68 8.08687615527 8.08687615527
0.9 -1.68 7.51091703057 7.51091703057
0.96 -1.68 6.99503311258 6.99503311258
1.02 -1.68 6.79591836735 6.79591836735
1.08 -1.68 7.17391304348 7.17391304348
1.14 -1.68 7.60465116279 7.60465116279
1.2 -1.68 8.1 8.1
1.26 -1.68 8.67567567568 8.67567567568
1.32 -1.68 9.35294117647 9.35294117647
1.38 -1.68 10.1612903226 10.1612903226
1.44 -1.68 11.1428571429 11.1428571429
1.5 -1.68 12.36 12.36
1.56 -1.68 13.9090909091 13.9090909091
1.62 -1.68 15.9473684211 15.9473684211
1.68 -1.68 18.75 18.75
1.74 -1.68 18.9375 18.9375
1.8 -1.68 19.125 19.125
1.86 -1.68 19.3125 19.3125
1.92 -1.68 19.5 19.5
1.98 -1.68 19.6875 19.6875
2.04 -1.68 19.75 19.75
2.1 -1.68 19.75 19.75
2.16 -1.68 19.75 19.75
2.22 -1.68 19.75 19.75
2.28 -1.68 19.75 19.75
2.34 -1.68 19.75 19.75
2.4 -1.68 19.75 19.75
2.46 -1.68 19.75 19.75
2.52 -1.68 19.75 19.75
2.58 -1.68 19.75 19.75
2.64 -1.68 19.75 19.75
2.7 -1.68 19.75 19.75
2.76 -1.68 19.75 19.75
2.82 -1.68 19.75 19.75
2.88 -1.68 19.75 19.75
2.94 -1.68 19.75 19.75
3 -1.68 19.75 19.75
-3 -1.62 30.5789473684 30.5789473684
-2.94 -1.62 30.5789473684 30.5789473684
-2.88 -1.62 30.5789473684 30.5789473684
-2.82 -1.62 30.5789473684 30.5789473684
-2.76 -1.62 30.5789473684 30.5789473684
-2.7 -1.62 30.5789473684 30.5789473684
-2.64 -1.62 30.5789473684 30.5789473684
-2.58 -1.62 30.5789473684 30.5789473684
-2.52 -1.62 30.5789473684 30.5789473684
-2.46 -1.62 30.5789473684 30.5789473684
-2.4 -1.62 30.5789473684 30.5789473684
-2.34 -1.62 30.5789473684 30.5789473684
-2.28 -1.62 30.5789473684 30.5789473684
-2.22 -1.62 30.5789473684 30.5789473684
-2.16 -1.62 30.5789473684 30.5789473684
-2.1 -1.62 30.5789473684 30.5789473684
-2.04 -1.62 30.5789473684 30.5789473684
-1.98 -1.62 32.2222222222 32.2222222222
-1.92 -1.62 38.4666666667 38.4666666667
-1.86 -1.62 47.8333333333 47.8333333333
-1.8 -1.62 63.4444444444 63.4444444444
-1.74 -1.62 94.6666666667 94.6666666667
-1.68 -1.62 188.333333333 95
-1.62 -1.62 nan nan
-1.56 -1.62 nan nan
-1.5 -1.62 nan nan
-1.44 -1.62 nan nan
-1.38 -1.62 nan nan
-1.32 -1.62 nan nan
-1.26 -1.62 nan nan
-1.2 -1.62 nan nan
-1.14 -1.62 nan nan
-1.08 -1.62 nan nan
-1.02 -1.62 nan nan
-0.96 -1.62 192.105263158 95
-0.9 -1.62 83.1578947368 83.1578947368
-0.84 -1.62 55.9210526316 55.9210526316
-0.78 -1.62 43.5406698565 43.5406698565
-0.72 -1.62 36.4661654135 36.4661654135
-0.66 -1.62 31.8885448916 31.8885448916
-0.6 -1.62 28.6842105263 28.6842105263
-0.54 -1.62 26.3157894737 26.3157894737
-0.48 -1.62 24.4939271255 24.4939271255
-0.42 -1.62 23.0490018149 23.0490018149
-0.36 -1.62 21.875 21.875
-0.3 -1.62 20.9022556391 20.9022556391
-0.24 -1.62 20.0831024931 20.0831024931
-0.18 -1.62 19.3838254172 19.3838254172
-0.12 -1.62 18.7799043062 18.7799043062
-0.06 -1.62 18.2530795073 18.2530795073
0 -1.62 17.7894736842 17.7894736842
0.06 -1.62 17.3783515392 17.3783515392
0.12 -1.62 17.0112781955 17.0112781955
0.18 -1.62 16.6815343443 16.6815343443
0.24 -1.62 16.3837011885 16.3837011885
0.3 -1.62 16.1133603239 16.1133603239
0.36 -1.62 15.866873065 15.866873065
0.42 -1.62 14.6737080347 14.6737080347
0.48 -1.62 13.2342778162 13.2342778162
0.54 -1.62 12.0178514504 12.0178514504
0.6 -1.62 10.9763313609 10.9763313609
0.66 -1.62 10.0745238752 10.0745238752
0.72 -1.62 9.28608380755 9.28608380755
0.78 -1.62 8.59089802872 8.59089802872
0.84 -1.62 7.97334558824 7.97334558824
0.9 -1.62 7.42110990207 7.42110990207
0.96 -1.62 6.92434890451 6.92434890451
1.02 -1.62 6.73469387755 6.73469387755
1.08 -1.62 7.10869565217 7.10869565217
1.14 -1.62 7.53488372093 7.53488372093
1.2 -1.62 8.025 8.025
1.26 -1.62 8.59459459459 8.59459459459
1.32 -1.62 9.26470588235 9.26470588235
1.38 -1.62 10.064516129 10.064516129
1.44 -1.62 11.0357142857 11.0357142857
1.5 -1.62 12.24 12.24
1.56 -1.62 13.7727272727 13.7727272727
1.62 -1.62 15.7894736842 15.7894736842
1.68 -1.62 15.9473684211 15.9473684211
1.74 -1.62 16.1052631579 16.1052631579
1.8 -1.62 16.2631578947 16.2631578947
1.86 -1.62 16.4210526316 16.4210526316
1.92 -1.62 16.5789473684 16.5789473684
1.98 -1.62 16.7368421053 16.7368421053
2.04 -1.62 16.7894736842 16.7894736842
2.1 -1.62 16.7894736842 16.7894736842
2.16 -1.62 16.7894736842 16.7894736842
2.22 -1.62 16.7894736842 16.7894736842
2.28 -1.62 16.7894736842 16.7894736842
2.34 -1.62 16.7894736842 16.7894736842
2.4 -1.62 16.7894736842 16.7894736842
2.46 -1.62 16.7894736842 16.7894736842
2.52 -1.62 16.7894736842 16.7894736842
2.58 -1.62 16.7894736842 16.7894736842
2.64 -1.62 16.7894736842 16.7894736842
2.7 -1.62 16.7894736842 16.7894736842
2.76 -1.62 16.7894736842 16.7894736842
2.82 -1.62 16.7894736842 16.7894736842
2.88 -1.62 16.7894736842 16.7894736842
2.94 -1.62 16.7894736842 16.7894736842
3 -1.62 16.7894736842 16.7894736842
-3 -1.56 26.2727272727 26.2727272727
-2.94 -1.56 26.2727272727 26.2727272727
-2.88 -1.56 26.2727272727 26.2727272727
-2.82 -1.56 26.2727272727 26.2727272727
-2.76 -1.56 26.2727272727 26.2727272727
-2.7 -1.56 26.2727272727 26.2727272727
-2.64 -1.56 26.2727272727 26.2727272727
-2.58 -1.56 26.2727272727 26.2727272727
-2.52 -1.56 26.2727272727 26.2727272727
-2.46 -1.56 26.2727272727 26.2727272727
-2.4 -1.56 26.2727272727 26.2727272727
-2.34 -1.56 26.2727272727 26.2727272727
-2.28 -1.56 26.2727272727 26.2727272727
-2.22 -1.56 26.2727272727 26.2727272727
-2.16 -1.56 26.2727272727 26.2727272727
-2.1 -1.56 26.2727272727 26.2727272727
-2.04 -1.56 26.2727272727 26.2727272727
-1.98 -1.56 27.4761904762 27.4761904762
-1.92 -1.56 31.8888888889 31.8888888889
-1.86 -1.56 38.0666666667 38.0666666667
-1.8 -1.56 47.3333333333 47.3333333333
-1.74 -1.56 62.7777777778 62.7777777778
-1.68 -1.56 93.6666666667 93.6666666667
-1.62 -1.56 186.333333333 95
-1.56 -1.56 nan nan
-1.5 -1.56 nan nan
-1.44 -1.56 nan nan
-1.38 -1.56 nan nan
-1.32 -1.56 nan nan
-1.26 -1.56 nan nan
-1.2 -1.56 nan nan
-1.14 -1.56 nan nan
-1.08 -1.56 nan nan
-1.02 -1.56 nan nan
-0.96 -1.56 172.727272727 95
-0.9 -1.56 74.5454545455 74.5454545455
-0.84 -1.56 50 50
-0.78 -1.56 38.8429752066 38.8429752066
-0.72 -1.56 32.4675324675 32.4675324675
-0.66 -1.56 28.3422459893 28.3422459893
-0.6 -1.56 25.4545454545 25.4545454545
-0.54 -1.56 23.3201581028 23.3201581028
-0.48 -1.56 21.6783216783 21.6783216783
-0.42 -1.56 20.3761755486 20.3761755486
-0.36 -1.56 19.3181818182 19.3181818182
-0.3 -1.56 18.4415584416 18.4415584416
-0.24 -1.56 17.7033492823 17.7033492823
-0.18 -1.56 17.0731707317 17.0731707317
-0.12 -1.56 16.5289256198 16.5289256198
-0.06 -1.56 16.0541586074 16.0541586074
0 -1.56 15.6363636364 15.6363636364
0.06 -1.56 15.2658662093 15.2658662093
0.12 -1.56 14.9350649351 14.9350649351
0.18 -1.56 14.6379044684 14.6379044684
0.24 -1.56 14.3695014663 14.3695014663
0.3 -1.56 14.1258741259 14.1258741259
0.36 -1.56 13.9037433155 13.9037433155
0.42 -1.56 13.7003841229 13.7003841229
0.48 -1.56 12.7860026918 12.7860026918
0.54 -1.56 11.6656269495 11.6656269495
0.6 -1.56 10.6976744186 10.6976744186
0.66 -1.56 9.85302123027 9.85302123027
0.72 -1.56 9.10951893552 9.10951893552
0.78 -1.56 8.45002414293 8.45002414293
0.84 -1.56 7.86106032907 7.86106032907
0.9 -1.56 7.33188720174 7.33188720174
0.96 -1.56 6.85383980182 6.85383980182
1.02 -1.56 6.67346938776 6.67346938776
1.08 -1.56 7.04347826087 7.04347826087
1.14 -1.56 7.46511627907 7.46511627907
1.2 -1.56 7.95 7.95
1.26 -1.56 8.51351351351 8.51351351351
1.32 -1.56 9.17647058824 9.17647058824
1.38 -1.56 9.96774193548 9.96774193548
1.44 -1.56 10.9285714286 10.9285714286
1.5 -1.56 12.12 12.12
1.56 -1.56 13.6363636364 13.6363636364
1.62 -1.56 13.7727272727 13.7727272727
1.68 -1.56 13.9090909091 13.9090909091
1.74 -1.56 14.0454545455 14.0454545455
1.8 -1.56 14.1818181818 14.1818181818
1.86 -1.56 14.3181818182 14.3181818182
1.92 -1.56 14.4545454545 14.4545454545
1.98 -1.56 14.5909090909 14.5909090909
2.04 -1.56 14.6363636364 14.6363636364
2.1 -1.56 14.6363636364 14.6363636364
2.16 -1.56 14.6363636364 14.6363636364
2.22 -1.56 14.6363636364 14.6363636364
2.28 -1.56 14.6363636364 14.6363636364
2.34 -1.56 14.6363636364 14.6363636364
2.4 -1.56 14.6363636364 14.6363636364
2.46 -1.56 14.6363636364 14.6363636364
2.52 -1.56 14.6363636364 14.6363636364
2.58 -1.56 14.6363636364 14.6363636364
2.64 -1.56 14.6363636364 14.6363636364
2.7 -1.56 14.6363636364 14.6363636364
2.76 -1.56 14.6363636364 14.6363636364
2.82 -1.56 14.6363636364 14.6363636364
2.88 -1.56 14.6363636364 14.6363636364
2.94 -1.56 14.6363636364 14.6363636364
3 -1.56 14.6363636364 14.6363636364
-3 -1.5 23 23
-2.94 -1.5 23 23
-2.88 -1.5 23 23
-2.82 -1.5 23 23
-2.76 -1.5 23 23
-2.7 -1.5 23 23
-2.64 -1.5 23 23
-2.58 -1.5 23 23
-2.52 -1.5 23 23
-2.46 -1.5 23 23
-2.4 -1.5 23 23
-2.34 -1.5 23 23
-2.28 -1.5 23 23
-2.22 -1.5 23 23
-2.16 -1.5 23 23
-2.1 -1.5 23 23
-2.04 -1.5 23 23
-1.98 -1.5 23.9166666667 23.9166666667
-1.92 -1.5 27.1904761905 27.1904761905
-1.86 -1.5 31.5555555556 31.5555555556
-1.8 -1.5 37.6666666667 37.6666666667
-1.74 -1.5 46.8333333333 46.8333333333
-1.68 -1.5 62.1111111111 62.1111111111
-1.62 -1.5 92.6666666667 92.6666666667
-1.56 -1.5 184.333333333 95
-1.5 -1.5 nan nan
-1.44 -1.5 nan nan
-1.38 -1.5 nan nan
-1.32 -1.5 nan nan
-1.26 -1.5 nan nan
-1.2 -1.5 nan nan
-1.14 -1.5 nan nan
-1.08 -1.5 nan nan
-1.02 -1.5 nan nan
-0.96 -1.5 158 95
-0.9 -1.5 68 68
-0.84 -1.5 45.5 45.5
-0.78 -1.5 35.2727272727 35.2727272727
-0.72 -1.5 29.4285714286 29.4285714286
-0.66 -1.5 25.6470588235 25.6470588235
-0.6 -1.5 23 23
-0.54 -1.5 21.0434782609 21.0434782609
-0.48 -1.5 19.5384615385 19.5384615385
-0.42 -1.5 18.3448275862 18.3448275862
-0.36 -1.5 17.375 17.375
-0.3 -1.5 16.5714285714 16.5714285714
-0.24 -1.5 15.8947368421 15.8947368421
-0.18 -1.5 15.3170731707 15.3170731707
-0.12 -1.5 14.8181818182 14.8181818182
-0.06 -1.5 14.3829787234 14.3829787234
0 -1.5 14 14
0.06 -1.5 13.6603773585 13.6603773585
0.12 -1.5 13.3571428571 13.3571428571
0.18 -1.5 13.0847457627 13.0847457627
0.24 -1.5 12.8387096774 12.8387096774
0.3 -1.5 12.6153846154 12.6153846154
0.36 -1.5 12.4117647059 12.4117647059
0.42 -1.5 12.2253521127 12.2253521127
0.48 -1.5 12.0540540541 12.0540540541
0.54 -1.5 11.3282442748 11.3282442748
0.6 -1.5 10.4285714286 10.4285714286
0.66 -1.5 9.63758389262 9.63758389262
0.72 -1.5 8.93670886076 8.93670886076
0.78 -1.5 8.31137724551 8.31137724551
0.84 -1.5 7.75 7.75
0.9 -1.5 7.24324324324 7.24324324324
0.96 -1.5 6.78350515464 6.78350515464
1.02 -1.5 6.61224489796 6.61224489796
1.08 -1.5 6.97826086957 6.97826086957
1.14 -1.5 7.39534883721 7.39534883721
1.2 -1.5 7.875 7.875
1.26 -1.5 8.43243243243 8.43243243243
1.32 -1.5 9.08823529412 9.08823529412
1.38 -1.5 9.87096774194 9.87096774194
1.44 -1.5 10.8214285714 10.8214285714
1.5 -1.5 12 12
1.56 -1.5 12.12 12.12
1.62 -1.5 12.24 12.24
1.68 -1.5 12.36 12.36
1.74 -1.5 12.48 12.48
1.8 -1.5 12.6 12.6
1.86 -1.5 12.72 12.72
1.92 -1.5 12.84 12.84
1.98 -1.5 12.96 12.96
2.04 -1.5 13 13
2.1 -1.5 13 13
2.16 -1.5 13 13
2.22 -1.5 13 13
2.28 -1.5 13 13
2.34 -1.5 13 13
2.4 -1.5 13 13
2.46 -1.5 13 13
2.52 -1.5 13 13
2.58 -1.5 13 13
2.64 -1.5 13 13
2.7 -1.5 13 13
2.76 -1.5 13 13
2.82 -1.5 13 13
2.88 -1.5 13 13
2.94 -1.5 13 13
3 -1.5 13 13
-3 -1.44 20.4285714286 20.4285714286
-2.94 -1.44 20.4285714286 20.4285714286
-2.88 -1.44 20.4285714286 20.4285714286
-2.82 -1.44 20.4285714286 20.4285714286
-2.76 -1.44 20.4285714286 20.4285714286
-2.7 -1.44 20.4285714286 20.4285714286
-2.64 -1.44 20.4285714286 20.4285714286
-2.58 -1.44 20.4285714286 20.4285714286
-2.52 -1.44 20.4285714286 20.4285714286
-2.46 -1.44 20.4285714286 20.4285714286
-2.4 -1.44 20.4285714286 20.4285714286
-2.34 -1.44 20.4285714286 20.4285714286
-2.28 -1.44 20.4285714286 20.4285714286
-2.22 -1.44 20.4285714286 20.4285714286
-2.16 -1.44 20.4285714286 20.4285714286
-2.1 -1.44 20.4285714286 20.4285714286
-2.04 -1.44 20.4285714286 20.4285714286
-1.98 -1.44 21.1481481481 21.1481481481
-1.92 -1.44 23.6666666667 23.6666666667
-1.86 -1.44 26.9047619048 26.9047619048
-1.8 -1.44 31.2222222222 31.2222222222
-1.74 -1.44 37.2666666667 37.2666666667
-1.68 -1.44 46.3333333333 46.3333333333
-1.62 -1.44 61.4444444444 61.4444444444
-1.56 -1.44 91.6666666667 91.6666666667
-1.5 -1.44 182.333333333 95
-1.44 -1.44 nan nan
-1.38 -1.44 nan nan
-1.32 -1.44 nan nan
-1.26 -1.44 nan nan
-1.2 -1.44 nan nan
-1.14 -1.44 nan nan
-1.08 -1.44 nan nan
-1.02 -1.44 nan nan
-0.96 -1.44 146.428571429 95
-0.9 -1.44 62.8571428571 62.8571428571
-0.84 -1.44 41.9642857143 41.9642857143
-0.78 -1.44 32.4675324675 32.4675324675
-0.72 -1.44 27.0408163265 27.0408163265
-0.66 -1.44 23.5294117647 23.5294117647
-0.6 -1.44 21.0714285714 21.0714285714
-0.54 -1.44 19.2546583851 19.2546583851
-0.48 -1.44 17.8571428571 17.8571428571
-0.42 -1.44 16.7487684729 16.7487684729
-0.36 -1.44 15.8482142857 15.8482142857
-0.3 -1.44 15.1020408163 15.1020408163
-0.24 -1.44 14.4736842105 14.4736842105
-0.18 -1.44 13.93728223 13.93728223
-0.12 -1.44 13.474025974 13.474025974
-0.06 -1.44 13.0699088146 13.0699088146
0 -1.44 12.7142857143 12.7142857143
0.06 -1.44 12.3989218329 12.3989218329
0.12 -1.44 12.1173469388 12.1173469388
0.18 -1.44 11.8644067797 11.8644067797
0.24 -1.44 11.6359447005 11.6359447005
0.3 -1.44 11.4285714286 11.4285714286
0.36 -1.44 11.2394957983 11.2394957983
0.42 -1.44 11.0663983903 11.0663983903
0.48 -1.44 10.9073359073 10.9073359073
0.54 -1.44 10.7606679035 10.7606679035
0.6 -1.44 10.1685393258 10.1685393258
0.66 -1.44 9.42796610169 9.42796610169
0.72 -1.44 8.76753507014 8.76753507014
0.78 -1.44 8.17490494297 8.17490494297
0.84 -1.44 7.64014466546 7.64014466546
0.9 -1.44 7.15517241379 7.15517241379
0.96 -1.44 6.71334431631 6.71334431631
1.02 -1.44 6.55102040816 6.55102040816
1.08 -1.44 6.91304347826 6.91304347826
1.14 -1.44 7.32558139535 7.32558139535
1.2 -1.44 7.8 7.8
1.26 -1.44 8.35135135135 8.35135135135
1.32 -1.44 9 9
1.38 -1.44 9.77419354839 9.77419354839
1.44 -1.44 10.7142857143 10.7142857143
1.5 -1.44 10.8214285714 10.8214285714
1.56 -1.44 10.9285714286 10.9285714286
1.62 -1.44 11.0357142857 11.0357142857
1.68 -1.44 11.1428571429 11.1428571429
1.74 -1.44 11.25 11.25
1.8 -1.44 11.3571428571 11.3571428571
1.86 -1.44 11.4642857143 11.4642857143
1.92 -1.44 11.5714285714 11.5714285714
1.98 -1.44 11.6785714286 11.6785714286
2.04 -1.44 11.7142857143 11.7142857143
2.1 -1.44 11.7142857143 11.7142857143
2.16 -1.44 11.7142857143 11.7142857143
2.22 -1.44 11.7142857143 11.7142857143
2.28 -1.44 11.7142857143 11.7142857143
2.34 -1.44 11.7142857143 11.7142857143
2.4 -1.44 11.7142857143 11.7142857143
2.46 -1.44 11.7142857143 11.7142857143
2.52 -1.44 11.7142857143 11.7142857143
2.58 -1.44 11.7142857143 11.7142857143
2.64 -1.44 11.7142857143 11.7142857143
2.7 -1.44 11.7142857143 11.7142857143
2.76 -1.44 11.7142857143 11.7142857143
2.82 -1.44 11.7142857143 11.7142857143
2.88 -1.44 11.7142857143 11.7142857143
2.94 -1.44 11.7142857143 11.7142857143
3 -1.44 11.7142857143 11.7142857143
-3 -1.38 18.3548387097 18.3548387097
-2.94 -1.38 18.3548387097 18.3548387097
-2.88 -1.38 18.3548387097 18.3548387097
-2.82 -1.38 18.3548387097 18.3548387097
-2.76 -1.38 18.3548387097 18.3548387097
-2.7 -1.38 18.3548387097 18.3548387097
-2.64 -1.38 18.3548387097 18.3548387097
-2.58 -1.38 18.3548387097 18.3548387097
-2.52 -1.38 18.3548387097 18.3548387097
-2.46 -1.38 18.3548387097 18.3548387097
-2.4 -1.38 18.3548387097 18.3548387097
-2.34 -1.38 18.3548387097 18.3548387097
-2.28 -1.38 18.3548387097 18.3548387097
-2.22 -1.38 18.3548387097 18.3548387097
-2.16 -1.38 18.3548387097 18.3548387097
-2.1 -1.38 18.3548387097 18.3548387097
-2.04 -1.38 18.3548387097 18.3548387097
-1.98 -1.38 18.9333333333 18.9333333333
-1.92 -1.38 20.9259259259 20.9259259259
-1.86 -1.38 23.4166666667 23.4166666667
-1.8 -1.38 26.619047619 26.619047619
-1.74 -1.38 30.8888888889 30.8888888889
-1.68 -1.38 36.8666666667 36.8666666667
-1.62 -1.38 45.8333333333 45.8333333333
-1.56 -1.38 60.7777777778 60.7777777778
-1.5 -1.38 90.6666666667 90.6666666667
-1.44 -1.38 180.333333333 95
-1.38 -1.38 nan nan
-1.32 -1.38 nan nan
-1.26 -1.38 nan nan
-1.2 -1.38 nan nan
-1.14 -1.38 nan nan
-1.08 -1.38 nan nan
-1.02 -1.38 nan nan
-0.96 -1.38 137.096774194 95
-0.9 -1.38 58.7096774194 58.7096774194
-0.84 -1.38 39.1129032258 39.1129032258
-0.78 -1.38 30.2052785924 30.2052785924
-0.72 -1.38 25.1152073733 25.1152073733
-0.66 -1.38 21.8216318786 21.8216318786
-0.6 -1.38 19.5161290323 19.5161290323
-0.54 -1.38 17.8120617111 17.8120617111
-0.48 -1.38 16.5012406948 16.5012406948
-0.42 -1.38 15.4616240267 15.4616240267
-0.36 -1.38 14.6169354839 14.6169354839
-0.3 -1.38 13.9170506912 13.9170506912
-0.24 -1.38 13.3276740238 13.3276740238
-0.18 -1.38 12.8245476003 12.8245476003
-0.12 -1.38 12.3900293255 12.3900293255
-0.06 -1.38 12.0109814688 12.0109814688
0 -1.38 11.6774193548 11.6774193548
0.06 -1.38 11.3816189897 11.3816189897
0.12 -1.38 11.1175115207 11.1175115207
0.18 -1.38 10.8802624385 10.8802624385
0.24 -1.38 10.6659729448 10.6659729448
0.3 -1.38 10.4714640199 10.4714640199
0.36 -1.38 10.2941176471 10.2941176471
0.42 -1.38 10.1317582917 10.1317582917
0.48 -1.38 9.98256320837 9.98256320837
0.54 -1.38 9.84499371596 9.84499371596
0.6 -1.38 9.71774193548 9.71774193548
0.66 -1.38 9.22393519728 9.22393519728
0.72 -1.38 8.60188398612 8.60188398612
0.78 -1.38 8.04055647253 8.04055647253
0.84 -1.38 7.53147482014 7.53147482014
0.9 -1.38 7.06766917293 7.06766917293
0.96 -1.38 6.64335664336 6.64335664336
1.02 -1.38 6.48979591837 6.48979591837
1.08 -1.38 6.84782608696 6.84782608696
1.14 -1.38 7.25581395349 7.25581395349
1.2 -1.38 7.725 7.725
1.26 -1.38 8.27027027027 8.27027027027
1.32 -1.38 8.91176470588 8.91176470588
1.38 -1.38 9.67741935484 9.67741935484
1.44 -1.38 9.77419354839 9.77419354839
1.5 -1.38 9.87096774194 9.87096774194
1.56 -1.38 9.96774193548 9.96774193548
1.62 -1.38 10.064516129 10.064516129
1.68 -1.38 10.1612903226 10.1612903226
1.74 -1.38 10.2580645161 10.2580645161
1.8 -1.38 10.3548387097 10.3548387097
1.86 -1.38 10.4516129032 10.4516129032
1.92 -1.38 10.5483870968 10.5483870968
1.98 -1.38 10.6451612903 10.6451612903
2.04 -1.38 10.6774193548 10.6774193548
2.1 -1.38 10.6774193548 10.6774193548
2.16 -1.38 10.6774193548 10.6774193548
2.22 -1.38 10.6774193548 10.6774193548
2.28 -1.38 10.6774193548 10.6774193548
2.34 -1.38 10.6774193548 10.6774193548
2.4 -1.38 10.6774193548 10.6774193548
2.46 -1.38 10.6774193548 10.6774193548
2.52 -1.38 10.6774193548 10.6774193548
2.58 -1.38 10.6774193548 10.6774193548
2.64 -1.38 10.6774193548 10.6774193548
2.7 -1.38 10.6774193548 10.6774193548
2.76 -1.38 10.6774193548 10.6774193548
2.82 -1.38 10.6774193548 10.6774193548
2.88 -1.38 10.6774193548 10.6774193548
2.94 -1.38 10.6774193548 10.6774193548
3 -1.38 10.6774193548 10.6774193548
-3 -1.32 16.6470588235 16.6470588235
-2.94 -1.32 16.6470588235 16.6470588235
-2.88 -1.32 16.6470588235 16.6470588235
-2.82 -1.32 16.6470588235 16.6470588235
-2.76 -1.32 16.6470588235 16.6470588235
-2.7 -1.32 16.6470588235 16.6470588235
-2.64 -1.32 16.6470588235 16.6470588235
-2.58 -1.32 16.6470588235 16.6470588235
-2.52 -1.32 16.6470588235 16.6470588235
-2.46 -1.32 16.6470588235 16.6470588235
-2.4 -1.32 16.6470588235 16.6470588235
-2.34 -1.32 16.6470588235 16.6470588235
-2.28 -1.32 16.6470588235 16.6470588235
-2.22 -1.32 16.6470588235 16.6470588235
-2.16 -1.32 16.6470588235 16.6470588235
-2.1 -1.32 16.6470588235 16.6470588235
-2.04 -1.32 16.6470588235 16.6470588235
-1.98 -1.32 17.1212121212 17.1212121212
-1.92 -1.32 18.7333333333 18.7333333333
-1.86 -1.32 20.7037037037 20.7037037037
-1.8 -1.32 23.1666666667 23.1666666667
-1.74 -1.32 26.3333333333 26.3333333333
-1.68 -1.32 30.5555555556 30.5555555556
-1.62 -1.32 36.4666666667 36.4666666667
-1.56 -1.32 45.3333333333 45.3333333333
-1.5 -1.32 60.1111111111 60.1111111111
-1.44 -1.32 89.6666666667 89.6666666667
-1.38 -1.32 178.333333333 95
-1.32 -1.32 nan nan
-1.26 -1.32 nan nan
-1.2 -1.32 nan nan
-1.14 -1.32 nan nan
-1.08 -1.32 nan nan
-1.02 -1.32 nan nan
-0.96 -1.32 129.411764706 95
-0.9 -1.32 55.2941176471 55.2941176471
-0.84 -1.32 36.7647058824 36.7647058824
-0.78 -1.32 28.3422459893 28.3422459893
-0.72 -1.32 23.5294117647 23.5294117647
-0.66 -1.32 20.4152249135 20.4152249135
-0.6 -1.32 18.2352941176 18.2352941176
-0.54 -1.32 16.6240409207 16.6240409207
-0.48 -1.32 15.3846153846 15.3846153846
-0.42 -1.32 14.4016227181 14.4016227181
-0.36 -1.32 13.6029411765 13.6029411765
-0.3 -1.32 12.9411764706 12.9411764706
-0.24 -1.32 12.3839009288 12.3839009288
-0.18 -1.32 11.9081779053 11.9081779053
-0.12 -1.32 11.4973262032 11.4973262032
-0.06 -1.32 11.1389236546 11.1389236546
0 -1.32 10.8235294118 10.8235294118
0.06 -1.32 10.5438401776 10.5438401776
0.12 -1.32 10.2941176471 10.2941176471
0.18 -1.32 10.0697906281 10.0697906281
0.24 -1.32 9.86717267552 9.86717267552
0.3 -1.32 9.68325791855 9.68325791855
0.36 -1.32 9.51557093426 9.51557093426
0.42 -1.32 9.36205468103 9.36205468103
0.48 -1.32 9.22098569157 9.22098569157
0.54 -1.32 9.09090909091 9.09090909091
0.6 -1.32 8.97058823529 8.97058823529
0.66 -1.32 8.85896527286 8.85896527286
0.72 -1.32 8.43964671246 8.43964671246
0.78 -1.32 7.90828263921 7.90828263921
0.84 -1.32 7.42397137746 7.42397137746
0.9 -1.32 6.98072805139 6.98072805139
0.96 -1.32 6.57354149548 6.57354149548
1.02 -1.32 6.42857142857 6.42857142857
1.08 -1.32 6.78260869565 6.78260869565
1.14 -1.32 7.18604651163 7.18604651163
1.2 -1.32 7.65 7.65
1.26 -1.32 8.18918918919 8.18918918919
1.32 -1.32 8.82352941176 8.82352941176
1.38 -1.32 8.91176470588 8.91176470588
1.44 -1.32 9 9
1.5 -1.32 9.08823529412 9.08823529412
1.56 -1.32 9.17647058824 9.17647058824
1.62 -1.32 9.26470588235 9.26470588235
1.68 -1.32 9.35294117647 9.35294117647
1.74 -1.32 9.44117647059 9.44117647059
1.8 -1.32 9.52941176471 9.52941176471
1.86 -1.32 9.61764705882 9.61764705882
1.92 -1.32 9.70588235294 9.70588235294
1.98 -1.32 9.79411764706 9.79411764706
2.04 -1.32 9.82352941176 9.82352941176
2.1 -1.32 9.82352941176 9.82352941176
2.16 -1.32 9.82352941176 9.82352941176
2.22 -1.32 9.82352941176 9.82352941176
2.28 -1.32 9.82352941176 9.82352941176
2.34 -1.32 9.82352941176 9.82352941176
2.4 -1.32 9.82352941176 9.82352941176
2.46 -1.32 9.82352941176 9.82352941176
2.52 -1.32 9.82352941176 9.82352941176
2.58 -1.32 9.82352941176 9.82352941176
2.64 -1.32 9.82352941176 9.82352941176
2.7 -1.32 9.82352941176 9.82352941176
2.76 -1.32 9.82352941176 9.82352941176
2.82 -1.32 9.82352941176 9.82352941176
2.88 -1.32 9.82352941176 9.82352941176
2.94 -1.32 9.82352941176 9.82352941176
3 -1.32 9.82352941176 9.82352941176
-3 -1.26 15.2162162162 15.2162162162
-2.94 -1.26 15.2162162162 15.2162162162
-2.88 -1.26 15.2162162162 15.2162162162
-2.82 -1.26 15.2162162162 15.2162162162
-2.76 -1.26 15.2162162162 15.2162162162
-2.7 -1.26 15.2162162162 15.2162162162
-2.64 -1.26 15.2162162162 15.2162162162
-2.58 -1.26 15.2162162162 15.2162162162
-2.52 -1.26 15.2162162162 15.2162162162
-2.46 -1.26 15.2162162162 15.2162162162
-2.4 -1.26 15.2162162162 15.2162162162
-2.34 -1.26 15.2162162162 15.2162162162
-2.28 -1.26 15.2162162162 15.2162162162
-2.22 -1.26 15.2162162162 15.2162162162
-2.16 -1.26 15.2162162162 15.2162162162
-2.1 -1.26 15.2162162162 15.2162162162
-2.04 -1.26 15.2162162162 15.2162162162
-1.98 -1.26 15.6111111111 15.6111111111
-1.92 -1.26 16.9393939394 16.9393939394
-1.86 -1.26 18.5333333333 18.5333333333
-1.8 -1.26 20.4814814815 20.4814814815
-1.74 -1.26 22.9166666667 22.9166666667
-1.68 -1.26 26.0476190476 26.0476190476
-1.62 -1.26 30.2222222222 30.2222222222
-1.56 -1.26 36.0666666667 36.0666666667
-1.5 -1.26 44.8333333333 44.8333333333
-1.44 -1.26 59.4444444444 59.4444444444
-1.38 -1.26 88.6666666667 88.6666666667
-1.32 -1.26 176.333333333 95
-1.26 -1.26 nan nan
-1.2 -1.26 nan nan
-1.14 -1.26 nan nan
-1.08 -1.26 nan nan
-1.02 -1.26 nan nan
-0.96 -1.26 122.972972973 95
-0.9 -1.26 52.4324324324 52.4324324324
-0.84 -1.26 34.7972972973 34.7972972973
-0.78 -1.26 26.7813267813 26.7813267813
-0.72 -1.26 22.2007722008 22.2007722008
-0.66 -1.26 19.2368839428 19.2368839428
-0.6 -1.26 17.1621621622 17.1621621622
-0.54 -1.26 15.6286721504 15.6286721504
-0.48 -1.26 14.4490644491 14.4490644491
-0.42 -1.26 13.5135135135 13.5135135135
-0.36 -1.26 12.7533783784 12.7533783784
-0.3 -1.26 12.1235521236 12.1235521236
-0.24 -1.26 11.5931721195 11.5931721195
-0.18 -1.26 11.1404087014 11.1404087014
-0.12 -1.26 10.7493857494 10.7493857494
-0.06 -1.26 10.408280621 10.408280621
0 -1.26 10.1081081081 10.1081081081
0.06 -1.26 9.84191738909 9.84191738909
0.12 -1.26 9.60424710425 9.60424710425
0.18 -1.26 9.39074667888 9.39074667888
0.24 -1.26 9.197907585 9.197907585
0.3 -1.26 9.02286902287 9.02286902287
0.36 -1.26 8.86327503975 8.86327503975
0.42 -1.26 8.7171678721 8.7171678721
0.48 -1.26 8.58290723156 8.58290723156
0.54 -1.26 8.45910845911 8.45910845911
0.6 -1.26 8.34459459459 8.34459459459
0.66 -1.26 8.23835884077 8.23835884077
0.72 -1.26 8.13953488372 8.13953488372
0.78 -1.26 7.77803575575 7.77803575575
0.84 -1.26 7.31761565836 7.31761565836
0.9 -1.26 6.89434364995 6.89434364995
0.96 -1.26 6.50389823554 6.50389823554
1.02 -1.26 6.36734693878 6.36734693878
1.08 -1.26 6.71739130435 6.71739130435
1.14 -1.26 7.11627906977 7.11627906977
1.2 -1.26 7.575 7.575
1.26 -1.26 8.10810810811 8.10810810811
1.32 -1.26 8.18918918919 8.18918918919
1.38 -1.26 8.27027027027 8.27027027027
1.44 -1.26 8.35135135135 8.35135135135
1.5 -1.26 8.43243243243 8.43243243243
1.56 -1.26 8.51351351351 8.51351351351
1.62 -1.26 8.59459459459 8.59459459459
1.68 -1.26 8.67567567568 8.67567567568
1.74 -1.26 8.75675675676 8.75675675676
1.8 -1.26 8.83783783784 8.83783783784
1.86 -1.26 8.91891891892 8.91891891892
1.92 -1.26 9 9
1.98 -1.26 9.08108108108 9.08108108108
2.04 -1.26 9.10810810811 9.10810810811
2.1 -1.26 9.10810810811 9.10810810811
2.16 -1.26 9.10810810811 9.10810810811
2.22 -1.26 9.10810810811 9.10810810811
2.28 -1.26 9.10810810811 9.10810810811
2.34 -1.26 9.10810810811 9.10810810811
2.4 -1.26 9.10810810811 9.10810810811
2.46 -1.26 9.10810810811 9.10810810811
2.52 -1.26 9.10810810811 9.10810810811
2.58 -1.26 9.10810810811 9.10810810811
2.64 -1.26 9.10810810811 9.10810810811
2.7 -1.26 9.10810810811 9.10810810811
2.76 -1.26 9.10810810811 9.10810810811
2.82 -1.26 9.10810810811 9.10810810811
2.88 -1.26 9.10810810811 9.10810810811
2.94 -1.26 9.10810810811 9.10810810811
3 -1.26 9.10810810811 9.10810810811
-3 -1.2 14 14
-2.94 -1.2 14 14
-2.88 -1.2 14 14
-2.82 -1.2 14 14
-2.76 -1.2 14 14
-2.7 -1.2 14 14
-2.64 -1.2 14 14
-2.58 -1.2 14 14
-2.52 -1.2 14 14
-2.46 -1.2 14 14
-2.4 -1.2 14 14
-2.34 -1.2 14 14
-2.28 -1.2 14 14
-2.22 -1.2 14 14
-2.16 -1.2 14 14
-2.1 -1.2 14 14
-2.04 -1.2 14 14
-1.98 -1.2 14.3333333333 14.3333333333
-1.92 -1.2 15.4444444444 15.4444444444
-1.86 -1.2 16.7575757576 16.7575757576
-1.8 -1.2 18.3333333333 18.3333333333
-1.74 -1.2 20.2592592593 20.2592592593
-1.68 -1.2 22.6666666667 22.6666666667
-1.62 -1.2 25.7619047619 25.7619047619
-1.56 -1.2 29.8888888889 29.8888888889
-1.5 -1.2 35.6666666667 35.6666666667
-1.44 -1.2 44.3333333333 44.3333333333
-1.38 -1.2 58.7777777778 58.7777777778
-1.32 -1.2 87.6666666667 87.6666666667
-1.26 -1.2 174.333333333 95
-1.2 -1.2 nan nan
-1.14 -1.2 nan nan
-1.08 -1.2 nan nan
-1.02 -1.2 nan nan
-0.96 -1.2 117.5 95
-0.9 -1.2 50 50
-0.84 -1.2 33.125 33.125
-0.78 -1.2 25.4545454545 25.4545454545
-0.72 -1.2 21.0714285714 21.0714285714
-0.66 -1.2 18.2352941176 18.2352941176
-0.6 -1.2 16.25 16.25
-0.54 -1.2 14.7826086957 14.7826086957
-0.48 -1.2 13.6538461538 13.6538461538
-0.42 -1.2 12.7586206897 12.7586206897
-0.36 -1.2 12.03125 12.03125
-0.3 -1.2 11.4285714286 11.4285714286
-0.24 -1.2 10.9210526316 10.9210526316
-0.18 -1.2 10.487804878 10.487804878
-0.12 -1.2 10.1136363636 10.1136363636
-0.06 -1.2 9.78723404255 9.78723404255
0 -1.2 9.5 9.5
0.06 -1.2 9.24528301887 9.24528301887
0.12 -1.2 9.01785714286 9.01785714286
0.18 -1.2 8.81355932203 8.81355932203
0.24 -1.2 8.62903225806 8.62903225806
0.3 -1.2 8.46153846154 8.46153846154
0.36 -1.2 8.30882352941 8.30882352941
0.42 -1.2 8.16901408451 8.16901408451
0.48 -1.2 8.04054054054 8.04054054054
0.54 -1.2 7.92207792208 7.92207792208
0.6 -1.2 7.8125 7.8125
0.66 -1.2 7.71084337349 7.71084337349
0.72 -1.2 7.61627906977 7.61627906977
0.78 -1.2 7.52808988764 7.52808988764
0.84 -1.2 7.21238938053 7.21238938053
0.9 -1.2 6.8085106383 6.8085106383
0.96 -1.2 6.43442622951 6.43442622951
1.02 -1.2 6.30612244898 6.30612244898
1.08 -1.2 6.65217391304 6.65217391304
1.14 -1.2 7.04651162791 7.04651162791
1.2 -1.2 7.5 7.5
1.26 -1.2 7.575 7.575
1.32 -1.2 7.65 7.65
1.38 -1.2 7.725 7.725
1.44 -1.2 7.8 7.8
1.5 -1.2 7.875 7.875
1.56 -1.2 7.95 7.95
1.62 -1.2 8.025 8.025
1.68 -1.2 8.1 8.1
1.74 -1.2 8.175 8.175
1.8 -1.2 8.25 8.25
1.86 -1.2 8.325 8.325
1.92 -1.2 8.4 8.4
1.98 -1.2 8.475 8.475
2.04 -1.2 8.5 8.5
2.1 -1.2 8.5 8.5
2.16 -1.2 8.5 8.5
2.22 -1.2 8.5 8.5
2.28 -1.2 8.5 8.5
2.34 -1.2 8.5 8.5
2.4 -1.2 8.5 8.5
2.46 -1.2 8.5 8.5
2.52 -1.2 8.5 8.5
2.58 -1.2 8.5 8.5
2.64 -1.2 8.5 8.5
2.7 -1.2 8.5 8.5
2.76 -1.2 8.5 8.5
2.82 -1.2 8.5 8.5
2.88 -1.2 8.5 8.5
2.94 -1.2 8.5 8.5
3 -1.2 8.5 8.5
-3 -1.14 12.9534883721 12.9534883721
-2.94 -1.14 12.9534883721 12.9534883721
-2.88 -1.14 12.9534883721 12.9534883721
-2.82 -1.14 12.9534883721 12.9534883721
-2.76 -1.14 12.9534883721 12.9534883721
-2.7 -1.14 12.9534883721 12.9534883721
-2.64 -1.14 12.9534883721 12.9534883721
-2.58 -1.14 12.9534883721 12.9534883721
-2.52 -1.14 12.9534883721 12.9534883721
-2.46 -1.14 12.9534883721 12.9534883721
-2.4 -1.14 12.9534883721 12.9534883721
-2.34 -1.14 12.9534883721 12.9534883721
-2.28 -1.14 12.9534883721 12.9534883721
-2.22 -1.14 12.9534883721 12.9534883721
-2.16 -1.14 12.9534883721 12.9534883721
-2.1 -1.14 12.9534883721 12.9534883721
-2.04 -1.14 12.9534883721 12.9534883721
-1.98 -1.14 13.2380952381 13.2380952381
-1.92 -1.14 14.1794871795 14.1794871795
-1.86 -1.14 15.2777777778 15.2777777778
-1.8 -1.14 16.5757575758 16.5757575758
-1.74 -1.14 18.1333333333 18.1333333333
-1.68 -1.14 20.037037037 20.037037037
-1.62 -1.14 22.4166666667 22.4166666667
-1.56 -1.14 25.4761904762 25.4761904762
-1.5 -1.14 29.5555555556 29.5555555556
-1.44 -1.14 35.2666666667 35.2666666667
-1.38 -1.14 43.8333333333 43.8333333333
-1.32 -1.14 58.1111111111 58.1111111111
-1.26 -1.14 86.6666666667 86.6666666667
-1.2 -1.14 172.333333333 95
-1.14 -1.14 nan nan
-1.08 -1.14 nan nan
-1.02 -1.14 nan nan
-0.96 -1.14 112.790697674 95
-0.9 -1.14 47.9069767442 47.9069767442
-0.84 -1.14 31.6860465116 31.6860465116
-0.78 -1.14 24.3128964059 24.3128964059
-0.72 -1.14 20.0996677741 20.0996677741
-0.66 -1.14 17.3734610123 17.3734610123
-0.6 -1.14 15.4651162791 15.4651162791
-0.54 -1.14 14.0546006067 14.0546006067
-0.48 -1.14 12.969588551 12.969588551
-0.42 -1.14 12.1090617482 12.1090617482
-0.36 -1.14 11.4098837209 11.4098837209
-0.3 -1.14 10.8305647841 10.8305647841
-0.24 -1.14 10.3427172583 10.3427172583
-0.18 -1.14 9.92626205332 9.92626205332
-0.12 -1.14 9.5665961945 9.5665961945
-0.06 -1.14 9.25284512618 9.25284512618
0 -1.14 8.97674418605 8.97674418605
0.06 -1.14 8.73189995612 8.73189995612
0.12 -1.14 8.51328903654 8.51328903654
0.18 -1.14 8.31690973591 8.31690973591
0.24 -1.14 8.13953488372 8.13953488372
0.3 -1.14 7.97853309481 7.97853309481
0.36 -1.14 7.8317373461 7.8317373461
0.42 -1.14 7.69734687193 7.69734687193
0.48 -1.14 7.57385292269 7.57385292269
0.54 -1.14 7.45998187859 7.45998187859
0.6 -1.14 7.35465116279 7.35465116279
0.66 -1.14 7.25693471561 7.25693471561
0.72 -1.14 7.16603569497 7.16603569497
0.78 -1.14 7.0812646982 7.0812646982
0.84 -1.14 7.00202224469 7.00202224469
0.9 -1.14 6.72322375398 6.72322375398
0.96 -1.14 6.3651248465 6.3651248465
1.02 -1.14 6.24489795918 6.24489795918
1.08 -1.14 6.58695652174 6.58695652174
1.14 -1.14 6.97674418605 6.97674418605
1.2 -1.14 7.04651162791 7.04651162791
1.26 -1.14 7.11627906977 7.11627906977
1.32 -1.14 7.18604651163 7.18604651163
1.38 -1.14 7.25581395349 7.25581395349
1.44 -1.14 7.32558139535 7.32558139535
1.5 -1.14 7.39534883721 7.39534883721
1.56 -1.14 7.46511627907 7.46511627907
1.62 -1.14 7.53488372093 7.53488372093
1.68 -1.14 7.60465116279 7.60465116279
1.74 -1.14 7.67441860465 7.67441860465
1.8 -1.14 7.74418604651 7.74418604651
1.86 -1.14 7.81395348837 7.81395348837
1.92 -1.14 7.88372093023 7.88372093023
1.98 -1.14 7.95348837209 7.95348837209
2.04 -1.14 7.97674418605 7.97674418605
2.1 -1.14 7.97674418605 7.97674418605
2.16 -1.14 7.97674418605 7.97674418605
2.22 -1.14 7.97674418605 7.97674418605
2.28 -1.14 7.97674418605 7.97674418605
2.34 -1.14 7.97674418605 7.97674418605
2.4 -1.14 7.97674418605 7.97674418605
2.46 -1.14 7.97674418605 7.97674418605
2.52 -1.14 7.97674418605 7.97674418605
2.58 -1.14 7.97674418605 7.97674418605
2.64 -1.14 7.97674418605 7.97674418605
2.7 -1.14 7.97674418605 7.97674418605
2.76 -1.14 7.97674418605 7.97674418605
2.82 -1.14 7.97674418605 7.97674418605
2.88 -1.14 7.97674418605 7.97674418605
2.94 -1.14 7.97674418605 7.97674418605
3 -1.14 7.97674418605 7.97674418605
-3 -1.08 12.0434782609 12.0434782609
-2.94 -1.08 12.0434782609 12.0434782609
-2.88 -1.08 12.0434782609 12.0434782609
-2.82 -1.08 12.0434782609 12.0434782609
-2.76 -1.08 12.0434782609 12.0434782609
-2.7 -1.08 12.0434782609 12.0434782609
-2.64 -1.08 12.0434782609 12.0434782609
-2.58 -1.08 12.0434782609 12.0434782609
-2.52 -1.08 12.0434782609 12.0434782609
-2.46 -1.08 12.0434782609 12.0434782609
-2.4 -1.08 12.0434782609 12.0434782609
-2.34 -1.08 12.0434782609 12.0434782609
-2.28 -1.08 12.0434782609 12.0434782609
-2.22 -1.08 12.0434782609 12.0434782609
-2.16 -1.08 12.0434782609 12.0434782609
-2.1 -1.08 12.0434782609 12.0434782609
-2.04 -1.08 12.0434782609 12.0434782609
-1.98 -1.08 12.2888888889 12.2888888889
-1.92 -1.08 13.0952380952 13.0952380952
-1.86 -1.08 14.0256410256 14.0256410256
-1.8 -1.08 15.1111111111 15.1111111111
-1.74 -1.08 16.3939393939 16.3939393939
-1.68 -1.08 17.9333333333 17.9333333333
-1.62 -1.08 19.8148148148 19.8148148148
-1.56 -1.08 22.1666666667 22.1666666667
-1.5 -1.08 25.1904761905 25.1904761905
-1.44 -1.08 29.2222222222 29.2222222222
-1.38 -1.08 34.8666666667 34.8666666667
-1.32 -1.08 43.3333333333 43.3333333333
-1.26 -1.08 57.4444444444 57.4444444444
-1.2 -1.08 85.6666666667 85.6666666667
-1.14 -1.08 170.333333333 95
-1.08 -1.08 nan nan
-1.02 -1.08 nan nan
-0.96 -1.08 108.695652174 95
-0.9 -1.08 46.0869565217 46.0869565217
-0.84 -1.08 30.4347826087 30.4347826087
-0.78 -1.08 23.3201581028 23.3201581028
-0.72 -1.08 19.2546583851 19.2546583851
-0.66 -1.08 16.6240409207 16.6240409207
-0.6 -1.08 14.7826086957 14.7826086957
-0.54 -1.08 13.4215500945 13.4215500945
-0.48 -1.08 12.3745819398 12.3745819398
-0.42 -1.08 11.5442278861 11.5442278861
-0.36 -1.08 10.8695652174 10.8695652174
-0.3 -1.08 10.3105590062 10.3105590062
-0.24 -1.08 9.83981693364 9.83981693364
-0.18 -1.08 9.43796394486 9.43796394486
-0.12 -1.08 9.09090909091 9.09090909091
-0.06 -1.08 8.78815911193 8.78815911193
0 -1.08 8.52173913043 8.52173913043
0.06 -1.08 8.28547990156 8.28547990156
0.12 -1.08 8.07453416149 8.07453416149
0.18 -1.08 7.88504053058 7.88504053058
0.24 -1.08 7.71388499299 7.71388499299
0.3 -1.08 7.55852842809 7.55852842809
0.36 -1.08 7.4168797954 7.4168797954
0.42 -1.08 7.28720146969 7.28720146969
0.48 -1.08 7.16803760282 7.16803760282
0.54 -1.08 7.05815923207 7.05815923207
0.6 -1.08 6.95652173913 6.95652173913
0.66 -1.08 6.86223153483 6.86223153483
0.72 -1.08 6.77451971689 6.77451971689
0.78 -1.08 6.6927210552 6.6927210552
0.84 -1.08 6.61625708885 6.61625708885
0.9 -1.08 6.54462242563 6.54462242563
0.96 -1.08 6.29599345871 6.29599345871
1.02 -1.08 6.18367346939 6.18367346939
1.08 -1.08 6.52173913043 6.52173913043
1.14 -1.08 6.58695652174 6.58695652174
1.2 -1.08 6.65217391304 6.65217391304
1.26 -1.08 6.71739130435 6.71739130435
1.32 -1.08 6.78260869565 6.78260869565
1.38 -1.08 6.84782608696 6.84782608696
1.44 -1.08 6.91304347826 6.91304347826
1.5 -1.08 6.97826086957 6.97826086957
1.56 -1.08 7.04347826087 7.04347826087
1.62 -1.08 7.10869565217 7.10869565217
1.68 -1.08 7.17391304348 7.17391304348
1.74 -1.08 7.23913043478 7.23913043478
1.8 -1.08 7.30434782609 7.30434782609
1.86 -1.08 7.36956521739 7.36956521739
1.92 -1.08 7.4347826087 7.4347826087
1.98 -1.08 7.5 7.5
2.04 -1.08 7.52173913043 7.52173913043
2.1 -1.08 7.52173913043 7.52173913043
2.16 -1.08 7.52173913043 7.52173913043
2.22 -1.08 7.52173913043 7.52173913043
2.28 -1.08 7.52173913043 7.52173913043
2.34 -1.08 7.52173913043 7.52173913043
2.4 -1.08 7.52173913043 7.52173913043
2.46 -1.08 7.52173913043 7.52173913043
2.52 -1.08 7.52173913043 7.52173913043
2.58 -1.08 7.52173913043 7.52173913043
2.64 -1.08 7.52173913043 7.52173913043
2.7 -1.08 7.52173913043 7.52173913043
2.76 -1.08 7.52173913043 7.52173913043
2.82 -1.08 7.52173913043 7.52173913043
2.88 -1.08 7.52173913043 7.52173913043
2.94 -1.08 7.52173913043 7.52173913043
3 -1.08 7.52173913043 7.52173913043
-3 -1.02 11.2448979592 11.2448979592
-2.94 -1.02 11.2448979592 11.2448979592
-2.88 -1.02 11.2448979592 11.2448979592
-2.82 -1.02 11.2448979592 11.2448979592
-2.76 -1.02 11.2448979592 11.2448979592
-2.7 -1.02 11.2448979592 11.2448979592
-2.64 -1.02 11.2448979592 11.2448979592
-2.58 -1.02 11.2448979592 11.2448979592
-2.52 -1.02 11.2448979592 11.2448979592
-2.46 -1.02 11.2448979592 11.2448979592
-2.4 -1.02 11.2448979592 11.2448979592
-2.34 -1.02 11.2448979592 11.2448979592
-2.28 -1.02 11.2448979592 11.2448979592
-2.22 -1.02 11.2448979592 11.2448979592
-2.16 -1.02 11.2448979592 11.2448979592
-2.1 -1.02 11.2448979592 11.2448979592
-2.04 -1.02 11.2448979592 11.2448979592
-1.98 -1.02 11.4583333333 11.4583333333
-1.92 -1.02 12.1555555556 12.1555555556
-1.86 -1.02 12.9523809524 12.9523809524
-1.8 -1.02 13.8717948718 13.8717948718
-1.74 -1.02 14.9444444444 14.9444444444
-1.68 -1.02 16.2121212121 16.2121212121
-1.62 -1.02 17.7333333333 17.7333333333
-1.56 -1.02 19.5925925926 19.5925925926
-1.5 -1.02 21.9166666667 21.9166666667
-1.44 -1.02 24.9047619048 24.9047619048
-1.38 -1.02 28.8888888889 28.8888888889
-1.32 -1.02 34.4666666667 34.4666666667
-1.26 -1.02 42.8333333333 42.8333333333
-1.2 -1.02 56.7777777778 56.7777777778
-1.14 -1.02 84.6666666667 84.6666666667
-1.08 -1.02 168.333333333 95
-1.02 -1.02 nan nan
-0.96 -1.02 105.102040816 95
-0.9 -1.02 44.4897959184 44.4897959184
-0.84 -1.02 29.3367346939 29.3367346939
-0.78 -1.02 22.4489795918 22.4489795918
-0.72 -1.02 18.5131195335 18.5131195335
-0.66 -1.02 15.9663865546 15.9663865546
-0.6 -1.02 14.1836734694 14.1836734694
-0.54 -1.02 12.8660159716 12.8660159716
-0.48 -1.02 11.852433281 11.852433281
-0.42 -1.02 11.048557354 11.048557354
-0.36 -1.02 10.3954081633 10.3954081633
-0.3 -1.02 9.85422740525 9.85422740525
-0.24 -1.02 9.3984962406 9.3984962406
-0.18 -1.02 9.00945744151 9.00945744151
-0.12 -1.02 8.67346938776 8.67346938776
-0.06 -1.02 8.38037342597 8.38037342597
0 -1.02 8.12244897959 8.12244897959
0.06 -1.02 7.89372352715 7.89372352715
0.12 -1.02 7.68950437318 7.68950437318
0.18 -1.02 7.50605326877 7.50605326877
0.24 -1.02 7.34035549704 7.34035549704
0.3 -1.02 7.18995290424 7.18995290424
0.36 -1.02 7.05282112845 7.05282112845
0.42 -1.02 6.92727795343 6.92727795343
0.48 -1.02 6.81191395477 6.81191395477
0.54 -1.02 6.7055393586 6.7055393586
0.6 -1.02 6.60714285714 6.60714285714
0.66 -1.02 6.51585935579 6.51585935579
0.72 -1.02 6.43094447081 6.43094447081
0.78 -1.02 6.35175418482 6.35175418482
0.84 -1.02 6.2777284827 6.2777284827
0.9 -1.02 6.20837808808 6.20837808808
0.96 -1.02 6.14327363599 6.14327363599
1.02 -1.02 6.12244897959 6.12244897959
1.08 -1.02 6.18367346939 6.18367346939
1.14 -1.02 6.24489795918 6.24489795918
1.2 -1.02 6.30612244898 6.30612244898
1.26 -1.02 6.36734693878 6.36734693878
1.32 -1.02 6.42857142857 6.42857142857
1.38 -1.02 6.48979591837 6.48979591837
1.44 -1.02 6.55102040816 6.55102040816
1.5 -1.02 6.61224489796 6.61224489796
1.56 -1.02 6.67346938776 6.67346938776
1.62 -1.02 6.73469387755 6.73469387755
1.68 -1.02 6.79591836735 6.79591836735
1.74 -1.02 6.85714285714 6.85714285714
1.8 -1.02 6.91836734694 6.91836734694
1.86 -1.02 6.97959183673 6.97959183673
1.92 -1.02 7.04081632653 7.04081632653
1.98 -1.02 7.10204081633 7.10204081633
2.04 -1.02 7.12244897959 7.12244897959
2.1 -1.02 7.12244897959 7.12244897959
2.16 -1.02 7.12244897959 7.12244897959
2.22 -1.02 7.12244897959 7.12244897959
2.28 -1.02 7.12244897959 7.12244897959
2.34 -1.02 7.12244897959 7.12244897959
2.4 -1.02 7.12244897959 7.12244897959
2.46 -1.02 7.12244897959 7.12244897959
2.52 -1.02 7.12244897959 7.12244897959
2.58 -1.02 7.12244897959 7.12244897959
2.64 -1.02 7.12244897959 7.12244897959
2.7 -1.02 7.12244897959 7.12244897959
2.76 -1.02 7.12244897959 7.12244897959
2.82 -1.02 7.12244897959 7.12244897959
2.88 -1.02 7.12244897959 7.12244897959
2.94 -1.02 7.12244897959 7.12244897959
3 -1.02 7.12244897959 7.12244897959
-3 -0.96 11.375 11.375
-2.94 -0.96 11.375 11.375
-2.88 -0.96 11.375 11.375
-2.82 -0.96 11.375 11.375
-2.76 -0.96 11.375 11.375
-2.7 -0.96 11.375 11.375
-2.64 -0.96 11.375 11.375
-2.58 -0.96 11.375 11.375
-2.52 -0.96 11.375 11.375
-2.46 -0.96 11.375 11.375
-2.4 -0.96 11.375 11.375
-2.34 -0.96 11.375 11.375
-2.28 -0.96 11.375 11.375
-2.22 -0.96 11.375 11.375
-2.16 -0.96 11.375 11.375
-2.1 -0.96 11.375 11.375
-2.04 -0.96 11.375 11.375
-1.98 -0.96 11.5908124202 11.5908124202
-1.92 -0.96 12.2958257713 12.2958257713
-1.86 -0.96 13.1016042781 13.1016042781
-1.8 -0.96 14.0314136126 14.0314136126
-1.74 -0.96 15.1162790698 15.1162790698
-1.68 -0.96 16.3985148515 16.3985148515
-1.62 -0.96 17.9373723622 17.9373723622
-1.56 -0.96 19.8184568835 19.8184568835
-1.5 -0.96 22.170212766 22.170212766
-1.44 -0.96 25.1945525292 25.1945525292
-1.38 -0.96 29.2281498297 29.2281498297
-1.32 -0.96 34.8773841962 34.8773841962
-1.26 -0.96 43.3560477002 43.3560477002
-1.2 -0.96 57.5 57.5
-1.14 -0.96 85.8361774744 85.8361774744
-1.08 -0.96 171.232876712 95
-1.02 -0.96 nan nan
-0.96 -0.96 nan nan
-0.9 -0.96 76 76
-0.84 -0.96 40 40
-0.78 -0.96 28 28
-0.72 -0.96 22 22
-0.66 -0.96 18.4 18.4
-0.6 -0.96 16 16
-0.54 -0.96 14.2857142857 14.2857142857
-0.48 -0.96 13 13
-0.42 -0.96 12 12
-0.36 -0.96 11.2 11.2
-0.3 -0.96 10.5454545455 10.5454545455
-0.24 -0.96 10 10
-0.18 -0.96 9.53846153846 9.53846153846
-0.12 -0.96 9.14285714286 9.14285714286
-0.06 -0.96 8.8 8.8
0 -0.96 8.5 8.5
0.06 -0.96 8.23529411765 8.23529411765
0.12 -0.96 8 8
0.18 -0.96 7.78947368421 7.78947368421
0.24 -0.96 7.6 7.6
0.3 -0.96 7.42857142857 7.42857142857
0.36 -0.96 7.27272727273 7.27272727273
0.42 -0.96 7.13043478261 7.13043478261
0.48 -0.96 7 7
0.54 -0.96 6.88 6.88
0.6 -0.96 6.76923076923 6.76923076923
0.66 -0.96 6.66666666667 6.66666666667
0.72 -0.96 6.57142857143 6.57142857143
0.78 -0.96 6.48275862069 6.48275862069
0.84 -0.96 6.4 6.4
0.9 -0.96 6.32258064516 6.32258064516
0.96 -0.96 6.25 6.25
1.02 -0.96 6.14327363599 6.14327363599
1.08 -0.96 6.29599345871 6.29599345871
1.14 -0.96 6.3651248465 6.3651248465
1.2 -0.96 6.43442622951 6.43442622951
1.26 -0.96 6.50389823554 6.50389823554
1.32 -0.96 6.57354149548 6.57354149548
1.38 -0.96 6.64335664336 6.64335664336
1.44 -0.96 6.71334431631 6.71334431631
1.5 -0.96 6.78350515464 6.78350515464
1.56 -0.96 6.85383980182 6.85383980182
1.62 -0.96 6.92434890451 6.92434890451
1.68 -0.96 6.99503311258 6.99503311258
1.74 -0.96 7.06589307915 7.06589307915
1.8 -0.96 7.13692946058 7.13692946058
1.86 -0.96 7.20814291649 7.20814291649
1.92 -0.96 7.27953410982 7.27953410982
1.98 -0.96 7.35110370679 7.35110370679
2.04 -0.96 7.375 7.375
2.1 -0.96 7.375 7.375
2.16 -0.96 7.375 7.375
2.22 -0.96 7.375 7.375
2.28 -0.96 7.375 7.375
2.34 -0.96 7.375 7.375
2.4 -0.96 7.375 7.375
2.46 -0.96 7.375 7.375
2.52 -0.96 7.375 7.375
2.58 -0.96 7.375 7.375
2.64 -0.96 7.375 7.375
2.7 -0.96 7.375 7.375
2.76 -0.96 7.375 7.375
2.82 -0.96 7.375 7.375
2.88 -0.96 7.375 7.375
2.94 -0.96 7.375 7.375
3 -0.96 7.375 7.375
-3 -0.9 12 12
-2.94 -0.9 12 12
-2.88 -0.9 12 12
-2.82 -0.9 12 12
-2.76 -0.9 12 12
-2.7 -0.9 12 12
-2.64 -0.9 12 12
-2.58 -0.9 12 12
-2.52 -0.9 12 12
-2.46 -0.9 12 12
-2.4 -0.9 12 12
-2.34 -0.9 12 12
-2.28 -0.9 12 12
-2.22 -0.9 12 12
-2.16 -0.9 12 12
-2.1 -0.9 12 12
-2.04 -0.9 12 12
-1.98 -0.9 12.2360953462 12.2360953462
-1.92 -0.9 13.0097087379 13.0097087379
-1.86 -0.9 13.8983050847 13.8983050847
-1.8 -0.9 14.9295774648 14.9295774648
-1.74 -0.9 16.1408882083 16.1408882083
-1.68 -0.9 17.5838926174 17.5838926174
-1.62 -0.9 19.332096475 19.332096475
-1.56 -0.9 21.4937759336 21.4937759336
-1.5 -0.9 24.2352941176 24.2352941176
-1.44 -0.9 27.8260869565 27.8260869565
-1.38 -0.9 32.7331189711 32.7331189711
-1.32 -0.9 39.842519685 39.842519685
-1.26 -0.9 51.0659898477 51.0659898477
-1.2 -0.9 71.4285714286 71.4285714286
-1.14 -0.9 119.759036145 95
-1.08 -0.9 380 95
-1.02 -0.9 nan nan
-0.96 -0.9 nan nan
-0.9 -0.9 nan nan
-0.84 -0.9 84 84
-0.78 -0.9 44 44
-0.72 -0.9 30.6666666667 30.6666666667
-0.66 -0.9 24 24
-0.6 -0.9 20 20
-0.54 -0.9 17.3333333333 17.3333333333
-0.48 -0.9 15.4285714286 15.4285714286
-0.42 -0.9 14 14
-0.36 -0.9 12.8888888889 12.8888888889
-0.3 -0.9 12 12
-0.24 -0.9 11.2727272727 11.2727272727
-0.18 -0.9 10.6666666667 10.6666666667
-0.12 -0.9 10.1538461538 10.1538461538
-0.06 -0.9 9.71428571429 9.71428571429
0 -0.9 9.33333333333 9.33333333333
0.06 -0.9 9 9
0.12 -0.9 8.70588235294 8.70588235294
0.18 -0.9 8.44444444444 8.44444444444
0.24 -0.9 8.21052631579 8.21052631579
0.3 -0.9 8 8
0.36 -0.9 7.80952380952 7.80952380952
0.42 -0.9 7.63636363636 7.63636363636
0.48 -0.9 7.47826086957 7.47826086957
0.54 -0.9 7.33333333333 7.33333333333
0.6 -0.9 7.2 7.2
0.66 -0.9 7.07692307692 7.07692307692
0.72 -0.9 6.96296296296 6.96296296296
0.78 -0.9 6.85714285714 6.85714285714
0.84 -0.9 6.75862068966 6.75862068966
0.9 -0.9 6.66666666667 6.66666666667
0.96 -0.9 6.32258064516 6.32258064516
1.02 -0.9 6.20837808808 6.20837808808
1.08 -0.9 6.54462242563 6.54462242563
1.14 -0.9 6.72322375398 6.72322375398
1.2 -0.9 6.8085106383 6.8085106383
1.26 -0.9 6.89434364995 6.89434364995
1.32 -0.9 6.98072805139 6.98072805139
1.38 -0.9 7.06766917293 7.06766917293
1.44 -0.9 7.15517241379 7.15517241379
1.5 -0.9 7.24324324324 7.24324324324
1.56 -0.9 7.33188720174 7.33188720174
1.62 -0.9 7.42110990207 7.42110990207
1.68 -0.9 7.51091703057 7.51091703057
1.74 -0.9 7.6013143483 7.6013143483
1.8 -0.9 7.69230769231 7.69230769231
1.86 -0.9 7.78390297685 7.78390297685
1.92 -0.9 7.87610619469 7.87610619469
1.98 -0.9 7.96892341842 7.96892341842
2.04 -0.9 8 8
2.1 -0.9 8 8
2.16 -0.9 8 8
2.22 -0.9 8 8
2.28 -0.9 8 8
2.34 -0.9 8 8
2.4 -0.9 8 8
2.46 -0.9 8 8
2.52 -0.9 8 8
2.58 -0.9 8 8
2.64 -0.9 8 8
2.7 -0.9 8 8
2.76 -0.9 8 8
2.82 -0.9 8 8
2.88 -0.9 8 8
2.94 -0.9 8 8
3 -0.9 8 8
-3 -0.84 12.7142857143 12.7142857143
-2.94 -0.84 12.7142857143 12.7142857143
-2.88 -0.84 12.7142857143 12.7142857143
-2.82 -0.84 12.7142857143 12.7142857143
-2.76 -0.84 12.7142857143 12.7142857143
-2.7 -0.84 12.7142857143 12.7142857143
-2.64 -0.84 12.7142857143 12.7142857143
-2.58 -0.84 12.7142857143 12.7142857143
-2.52 -0.84 12.7142857143 12.7142857143
-2.46 -0.84 12.7142857143 12.7142857143
-2.4 -0.84 12.7142857143 12.7142857143
-2.34 -0.84 12.7142857143 12.7142857143
-2.28 -0.84 12.7142857143 12.7142857143
-2.22 -0.84 12.7142857143 12.7142857143
-2.16 -0.84 12.7142857143 12.7142857143
-2.1 -0.84 12.7142857143 12.7142857143
-2.04 -0.84 12.7142857143 12.7142857143
-1.98 -0.84 12.9746835443 12.9746835443
-1.92 -0.84 13.8308977035 13.8308977035
-1.86 -0.84 14.8200224972 14.8200224972
-1.8 -0.84 15.9756097561 15.9756097561
-1.74 -0.84 17.3435419441 17.3435419441
-1.68 -0.84 18.9882697947 18.9882697947
-1.62 -0.84 21.0032626427 21.0032626427
-1.56 -0.84 23.5294117647 23.5294117647
-1.5 -0.84 26.7894736842 26.7894736842
-1.44 -0.84 31.157635468 31.157635468
-1.38 -0.84 37.3145400593 37.3145400593
-1.32 -0.84 46.6417910448 46.6417910448
-1.26 -0.84 62.4371859296 62.4371859296
-1.2 -0.84 95 95
-1.14 -0.84 201.229508197 95
-1.08 -0.84 nan nan
-1.02 -0.84 nan nan
-0.96 -0.84 nan nan
-0.9 -0.84 nan nan
-0.84 -0.84 nan nan
-0.78 -0.84 92 92
-0.72 -0.84 48 48
-0.66 -0.84 33.3333333333 33.3333333333
-0.6 -0.84 26 26
-0.54 -0.84 21.6 21.6
-0.48 -0.84 18.6666666667 18.6666666667
-0.42 -0.84 16.5714285714 16.5714285714
-0.36 -0.84 15 15
-0.3 -0.84 13.7777777778 13.7777777778
-0.24 -0.84 12.8 12.8
-0.18 -0.84 12 12
-0.12 -0.84 11.3333333333 11.3333333333
-0.06 -0.84 10.7692307692 10.7692307692
0 -0.84 10.2857142857 10.2857142857
0.06 -0.84 9.86666666667 9.86666666667
0.12 -0.84 9.5 9.5
0.18 -0.84 9.17647058824 9.17647058824
0.24 -0.84 8.88888888889 8.88888888889
0.3 -0.84 8.63157894737 8.63157894737
0.36 -0.84 8.4 8.4
0.42 -0.84 8.19047619048 8.19047619048
0.48 -0.84 8 8
0.54 -0.84 7.82608695652 7.82608695652
0.6 -0.84 7.66666666667 7.66666666667
0.66 -0.84 7.52 7.52
0.72 -0.84 7.38461538462 7.38461538462
0.78 -0.84 7.25925925926 7.25925925926
0.84 -0.84 7.14285714286 7.14285714286
0.9 -0.84 6.75862068966 6.75862068966
0.96 -0.84 6.4 6.4
1.02 -0.84 6.2777284827 6.2777284827
1.08 -0.84 6.61625708885 6.61625708885
1.14 -0.84 7.00202224469 7.00202224469
1.2 -0.84 7.21238938053 7.21238938053
1.26 -0.84 7.31761565836 7.31761565836
1.32 -0.84 7.42397137746 7.42397137746
1.38 -0.84 7.53147482014 7.53147482014
1.44 -0.84 7.64014466546 7.64014466546
1.5 -0.84 7.75 7.75
1.56 -0.84 7.86106032907 7.86106032907
1.62 -0.84 7.97334558824 7.97334558824
1.68 -0.84 8.08687615527 8.08687615527
1.74 -0.84 8.20167286245 8.20167286245
1.8 -0.84 8.31775700935 8.31775700935
1.86 -0.84 8.43515037594 8.43515037594
1.92 -0.84 8.55387523629 8.55387523629
1.98 -0.84 8.67395437262 8.67395437262
2.04 -0.84 8.71428571429 8.71428571429
2.1 -0.84 8.71428571429 8.71428571429
2.16 -0.84 8.71428571429 8.71428571429
2.22 -0.84 8.71428571429 8.71428571429
2.28 -0.84 8.71428571429 8.71428571429
2.34 -0.84 8.71428571429 8.71428571429
2.4 -0.84 8.71428571429 8.71428571429
2.46 -0.84 8.71428571429 8.71428571429
2.52 -0.84 8.71428571429 8.71428571429
2.58 -0.84 8.71428571429 8.71428571429
2.64 -0.84 8.71428571429 8.71428571429
2.7 -0.84 8.71428571429 8.71428571429
2.76 -0.84 8.71428571429 8.71428571429
2.82 -0.84 8.71428571429 8.71428571429
2.88 -0.84 8.71428571429 8.71428571429
2.94 -0.84 8.71428571429 8.71428571429
3 -0.84 8.71428571429 8.71428571429
-3 -0.78 13.5384615385 13.5384615385
-2.94 -0.78 13.5384615385 13.5384615385
-2.88 -0.78 13.5384615385 13.5384615385
-2.82 -0.78 13.5384615385 13.5384615385
-2.76 -0.78 13.5384615385 13.5384615385
-2.7 -0.78 13.5384615385 13.5384615385
-2.64 -0.78 13.5384615385 13.5384615385
-2.58 -0.78 13.5384615385 13.5384615385
-2.52 -0.78 13.5384615385 13.5384615385
-2.46 -0.78 13.5384615385 13.5384615385
-2.4 -0.78 13.5384615385 13.5384615385
-2.34 -0.78 13.5384615385 13.5384615385
-2.28 -0.78 13.5384615385 13.5384615385
-2.22 -0.78 13.5384615385 13.5384615385
-2.16 -0.78 13.5384615385 13.5384615385
-2.1 -0.78 13.5384615385 13.5384615385
-2.04 -0.78 13.5384615385 13.5384615385
-1.98 -0.78 13.8283914983 13.8283914983
-1.92 -0.78 14.7855530474 14.7855530474
-1.86 -0.78 15.8986878242 15.8986878242
-1.8 -0.78 17.2093023256 17.2093023256
-1.74 -0.78 18.7750637988 18.7750637988
-1.68 -0.78 20.6785137318 20.6785137318
-1.62 -0.78 23.042100498 23.042100498
-1.56 -0.78 26.0556127703 26.0556127703
-1.5 -0.78 30.0298507463 30.0298507463
-1.44 -0.78 35.5113636364 35.5113636364
-1.38 -0.78 43.5582822086 43.5582822086
-1.32 -0.78 56.5217391304 56.5217391304
-1.26 -0.78 80.8896210873 80.8896210873
-1.2 -0.78 143.529411765 95
-1.14 -0.78 664.383561644 95
-1.08 -0.78 nan nan
-1.02 -0.78 nan nan
-0.96 -0.78 nan nan
-0.9 -0.78 nan nan
-0.84 -0.78 nan nan
-0.78 -0.78 nan nan
-0.72 -0.78 100 95
-0.66 -0.78 52 52
-0.6 -0.78 36 36
-0.54 -0.78 28 28
-0.48 -0.78 23.2 23.2
-0.42 -0.78 20 20
-0.36 -0.78 17.7142857143 17.7142857143
-0.3 -0.78 16 16
-0.24 -0.78 14.6666666667 14.6666666667
-0.18 -0.78 13.6 13.6
-0.12 -0.78 12.7272727273 12.7272727273
-0.06 -0.78 12 12
0 -0.78 11.3846153846 11.3846153846
0.06 -0.78 10.8571428571 10.8571428571
0.12 -0.78 10.4 10.4
0.18 -0.78 10 10
0.24 -0.78 9.64705882353 9.64705882353
0.3 -0.78 9.33333333333 9.33333333333
0.36 -0.78 9.05263157895 9.05263157895
0.42 -0.78 8.8 8.8
0.48 -0.78 8.57142857143 8.57142857143
0.54 -0.78 8.36363636364 8.36363636364
0.6 -0.78 8.17391304348 8.17391304348
0.66 -0.78 8 8
0.72 -0.78 7.84 7.84
0.78 -0.78 7.69230769231 7.69230769231
0.84 -0.78 7.25925925926 7.25925925926
0.9 -0.78 6.85714285714 6.85714285714
0.96 -0.78 6.48275862069 6.48275862069
1.02 -0.78 6.35175418482 6.35175418482
1.08 -0.78 6.6927210552 6.6927210552
1.14 -0.78 7.0812646982 7.0812646982
1.2 -0.78 7.52808988764 7.52808988764
1.26 -0.78 7.77803575575 7.77803575575
1.32 -0.78 7.90828263921 7.90828263921
1.38 -0.78 8.04055647253 8.04055647253
1.44 -0.78 8.17490494297 8.17490494297
1.5 -0.78 8.31137724551 8.31137724551
1.56 -0.78 8.45002414293 8.45002414293
1.62 -0.78 8.59089802872 8.59089802872
1.68 -0.78 8.73405299313 8.73405299313
1.74 -0.78 8.87954489241 8.87954489241
1.8 -0.78 9.02743142145 9.02743142145
1.86 -0.78 9.17777219009 9.17777219009
1.92 -0.78 9.33062880325 9.33062880325
1.98 -0.78 9.48606494503 9.48606494503
2.04 -0.78 9.53846153846 9.53846153846
2.1 -0.78 9.53846153846 9.53846153846
2.16 -0.78 9.53846153846 9.53846153846
2.22 -0.78 9.53846153846 9.53846153846
2.28 -0.78 9.53846153846 9.53846153846
2.34 -0.78 9.53846153846 9.53846153846
2.4 -0.78 9.53846153846 9.53846153846
2.46 -0.78 9.53846153846 9.53846153846
2.52 -0.78 9.53846153846 9.53846153846
2.58 -0.78 9.53846153846 9.53846153846
2.64 -0.78 9.53846153846 9.53846153846
2.7 -0.78 9.53846153846 9.53846153846
2.76 -0.78 9.53846153846 9.53846153846
2.82 -0.78 9.53846153846 9.53846153846
2.88 -0.78 9.53846153846 9.53846153846
2.94 -0.78 9.53846153846 9.53846153846
3 -0.78 9.53846153846 9.53846153846
-3 -0.72 14.5 14.5
-2.94 -0.72 14.5 14.5
-2.88 -0.72 14.5 14.5
-2.82 -0.72 14.5 14.5
-2.76 -0.72 14.5 14.5
-2.7 -0.72 14.5 14.5
-2.64 -0.72 14.5 14.5
-2.58 -0.72 14.5 14.5
-2.52 -0.72 14.5 14.5
-2.46 -0.72 14.5 14.5
-2.4 -0.72 14.5 14.5
-2.34 -0.72 14.5 14.5
-2.28 -0.72 14.5 14.5
-2.22 -0.72 14.5 14.5
-2.16 -0.72 14.5 14.5
-2.1 -0.72 14.5 14.5
-2.04 -0.72 14.5 14.5
-1.98 -0.72 14.8264086511 14.8264086511
-1.92 -0.72 15.9090909091 15.9090909091
-1.86 -0.72 17.1781187458 17.1781187458
-1.8 -0.72 18.6861313869 18.6861313869
-1.74 -0.72 20.5076551168 20.5076551168
-1.68 -0.72 22.7517985612 22.7517985612
-1.62 -0.72 25.5849440488 25.5849440488
-1.56 -0.72 29.2740046838 29.2740046838
-1.5 -0.72 34.275862069 34.275862069
-1.44 -0.72 41.4429530201 41.4429530201
-1.38 -0.72 52.5695931478 52.5695931478
-1.32 -0.72 72.1893491124 72.1893491124
-1.26 -0.72 116.028708134 95
-1.2 -0.72 301.25 95
-1.14 -0.72 nan nan
-1.08 -0.72 nan nan
-1.02 -0.72 nan nan
-0.96 -0.72 nan nan
-0.9 -0.72 nan nan
-0.84 -0.72 nan nan
-0.78 -0.72 nan nan
-0.72 -0.72 nan nan
-0.66 -0.72 108 95
-0.6 -0.72 56 56
-0.54 -0.72 38.6666666667 38.6666666667
-0.48 -0.72 30 30
-0.42 -0.72 24.8 24.8
-0.36 -0.72 21.3333333333 21.3333333333
-0.3 -0.72 18.8571428571 18.8571428571
-0.24 -0.72 17 17
-0.18 -0.72 15.5555555556 15.5555555556
-0.12 -0.72 14.4 14.4
-0.06 -0.72 13.4545454545 13.4545454545
0 -0.72 12.6666666667 12.6666666667
0.06 -0.72 12 12
0.12 -0.72 11.4285714286 11.4285714286
0.18 -0.72 10.9333333333 10.9333333333
0.24 -0.72 10.5 10.5
0.3 -0.72 10.1176470588 10.1176470588
0.36 -0.72 9.77777777778 9.77777777778
0.42 -0.72 9.47368421053 9.47368421053
0.48 -0.72 9.2 9.2
0.54 -0.72 8.95238095238 8.95238095238
0.6 -0.72 8.72727272727 8.72727272727
0.66 -0.72 8.52173913043 8.52173913043
0.72 -0.72 8.33333333333 8.33333333333
0.78 -0.72 7.84 7.84
0.84 -0.72 7.38461538462 7.38461538462
0.9 -0.72 6.96296296296 6.96296296296
0.96 -0.72 6.57142857143 6.57142857143
1.02 -0.72 6.43094447081 6.43094447081
1.08 -0.72 6.77451971689 6.77451971689
1.14 -0.72 7.16603569497 7.16603569497
1.2 -0.72 7.61627906977 7.61627906977
1.26 -0.72 8.13953488372 8.13953488372
1.32 -0.72 8.43964671246 8.43964671246
1.38 -0.72 8.60188398612 8.60188398612
1.44 -0.72 8.76753507014 8.76753507014
1.5 -0.72 8.93670886076 8.93670886076
1.56 -0.72 9.10951893552 9.10951893552
1.62 -0.72 9.28608380755 9.28608380755
1.68 -0.72 9.46652719665 9.46652719665
1.74 -0.72 9.65097831835 9.65097831835
1.8 -0.72 9.83957219251 9.83957219251
1.86 -0.72 10.032449973 10.032449973
1.92 -0.72 10.2297592998 10.2297592998
1.98 -0.72 10.4316546763 10.4316546763
2.04 -0.72 10.5 10.5
2.1 -0.72 10.5 10.5
2.16 -0.72 10.5 10.5
2.22 -0.72 10.5 10.5
2.28 -0.72 10.5 10.5
2.34 -0.72 10.5 10.5
2.4 -0.72 10.5 10.5
2.46 -0.72 10.5 10.5
2.52 -0.72 10.5 10.5
2.58 -0.72 10.5 10.5
2.64 -0.72 10.5 10.5
2.7 -0.72 10.5 10.5
2.76 -0.72 10.5 10.5
2.82 -0.72 10.5 10.5
2.88 -0.72 10.5 10.5
2.94 -0.72 10.5 10.5
3 -0.72 10.5 10.5
-3 -0.66 15.6363636364 15.6363636364
-2.94 -0.66 15.6363636364 15.6363636364
-2.88 -0.66 15.6363636364 15.6363636364
-2.82 -0.66 15.6363636364 15.6363636364
-2.76 -0.66 15.6363636364 15.6363636364
-2.7 -0.66 15.6363636364 15.6363636364
-2.64 -0.66 15.6363636364 15.6363636364
-2.58 -0.66 15.6363636364 15.6363636364
-2.52 -0.66 15.6363636364 15.6363636364
-2.46 -0.66 15.6363636364 15.6363636364
-2.4 -0.66 15.6363636364 15.6363636364
-2.34 -0.66 15.6363636364 15.6363636364
-2.28 -0.66 15.6363636364 15.6363636364
-2.22 -0.66 15.6363636364 15.6363636364
-2.16 -0.66 15.6363636364 15.6363636364
-2.1 -0.66 15.6363636364 15.6363636364
-2.04 -0.66 15.6363636364 15.6363636364
-1.98 -0.66 16.0087037613 16.0087037613
-1.92 -0.66 17.2506738544 17.2506738544
-1.86 -0.66 18.7201176903 18.7201176903
-1.8 -0.66 20.4858299595 20.4858299595
-1.74 -0.66 22.6474561009 22.6474561009
-1.68 -0.66 25.354969574 25.354969574
-1.62 -0.66 28.8450377249 28.8450377249
-1.56 -0.66 33.5142469471 33.5142469471
-1.5 -0.66 40.0816326531 40.0816326531
-1.44 -0.66 50 50
-1.38 -0.66 66.7125171939 66.7125171939
-1.32 -0.66 100.836820084 95
-1.26 -0.66 209.170305677 95
-1.2 -0.66 nan nan
-1.14 -0.66 nan nan
-1.08 -0.66 nan nan
-1.02 -0.66 nan nan
-0.96 -0.66 nan nan
-0.9 -0.66 nan nan
-0.84 -0.66 nan nan
-0.78 -0.66 nan nan
-0.72 -0.66 nan nan
-0.66 -0.66 nan nan
-0.6 -0.66 116 95
-0.54 -0.66 60 60
-0.48 -0.66 41.3333333333 41.3333333333
-0.42 -0.66 32 32
-0.36 -0.66 26.4 26.4
-0.3 -0.66 22.6666666667 22.6666666667
-0.24 -0.66 20 20
-0.18 -0.66 18 18
-0.12 -0.66 16.4444444444 16.4444444444
-0.06 -0.66 15.2 15.2
0 -0.66 14.1818181818 14.1818181818
0.06 -0.66 13.3333333333 13.3333333333
0.12 -0.66 12.6153846154 12.6153846154
0.18 -0.66 12 12
0.24 -0.66 11.4666666667 11.4666666667
0.3 -0.66 11 11
0.36 -0.66 10.5882352941 10.5882352941
0.42 -0.66 10.2222222222 10.2222222222
0.48 -0.66 9.89473684211 9.89473684211
0.54 -0.66 9.6 9.6
0.6 -0.66 9.33333333333 9.33333333333
0.66 -0.66 9.09090909091 9.09090909091
0.72 -0.66 8.52173913043 8.52173913043
0.78 -0.66 8 8
0.84 -0.66 7.52 7.52
0.9 -0.66 7.07692307692 7.07692307692
0.96 -0.66 6.66666666667 6.66666666667
1.02 -0.66 6.51585935579 6.51585935579
1.08 -0.66 6.86223153483 6.86223153483
1.14 -0.66 7.25693471561 7.25693471561
1.2 -0.66 7.71084337349 7.71084337349
1.26 -0.66 8.23835884077 8.23835884077
1.32 -0.66 8.85896527286 8.85896527286
1.38 -0.66 9.22393519728 9.22393519728
1.44 -0.66 9.42796610169 9.42796610169
1.5 -0.66 9.63758389262 9.63758389262
1.56 -0.66 9.85302123027 9.85302123027
1.62 -0.66 10.0745238752 10.0745238752
1.68 -0.66 10.3023516237 10.3023516237
1.74 -0.66 10.5367793241 10.5367793241
1.8 -0.66 10.7780979827 10.7780979827
1.86 -0.66 11.0266159696 11.0266159696
1.92 -0.66 11.2826603325 11.2826603325
1.98 -0.66 11.5465782333 11.5465782333
2.04 -0.66 11.6363636364 11.6363636364
2.1 -0.66 11.6363636364 11.6363636364
2.16 -0.66 11.6363636364 11.6363636364
2.22 -0.66 11.6363636364 11.6363636364
2.28 -0.66 11.6363636364 11.6363636364
2.34 -0.66 11.6363636364 11.6363636364
2.4 -0.66 11.6363636364 11.6363636364
2.46 -0.66 11.6363636364 11.6363636364
2.52 -0.66 11.6363636364 11.6363636364
2.58 -0.66 11.6363636364 11.6363636364
2.64 -0.66 11.6363636364 11.6363636364
2.7 -0.66 11.6363636364 11.6363636364
2.76 -0.66 11.6363636364 11.6363636364
2.82 -0.66 11.6363636364 11.6363636364
2.88 -0.66 11.6363636364 11.6363636364
2.94 -0.66 11.6363636364 11.6363636364
3 -0.66 11.6363636364 11.6363636364
-3 -0.6 17 17
-2.94 -0.6 17 17
-2.88 -0.6 17 17
-2.82 -0.6 17 17
-2.76 -0.6 17 17
-2.7 -0.6 17 17
-2.64 -0.6 17 17
-2.58 -0.6 17 17
-2.52 -0.6 17 17
-2.46 -0.6 17 17
-2.4 -0.6 17 17
-2.34 -0.6 17 17
-2.28 -0.6 17 17
-2.22 -0.6 17 17
-2.16 -0.6 17 17
-2.1 -0.6 17 17
-2.04 -0.6 17 17
-1.98 -0.6 17.4315068493 17.4315068493
-1.92 -0.6 18.8805970149 18.8805970149
-1.86 -0.6 20.6147540984 20.6147540984
-1.8 -0.6 22.7272727273 22.7272727273
-1.74 -0.6 25.3571428571 25.3571428571
-1.68 -0.6 28.7209302326 28.7209302326
-1.62 -0.6 33.1756756757 33.1756756757
-1.56 -0.6 39.3548387097 39.3548387097
-1.5 -0.6 48.5 48.5
-1.44 -0.6 63.4210526316 63.4210526316
-1.38 -0.6 92.1153846154 92.1153846154
-1.32 -0.6 170 95
-1.26 -0.6 1182.5 95
-1.2 -0.6 nan nan
-1.14 -0.6 nan nan
-1.08 -0.6 nan nan
-1.02 -0.6 nan nan
-0.96 -0.6 nan nan
-0.9 -0.6 nan nan
-0.84 -0.6 nan nan
-0.78 -0.6 nan nan
-0.72 -0.6 nan nan
-0.66 -0.6 nan nan
-0.6 -0.6 nan nan
-0.54 -0.6 124 95
-0.48 -0.6 64 64
-0.42 -0.6 44 44
-0.36 -0.6 34 34
-0.3 -0.6 28 28
-0.24 -0.6 24 24
-0.18 -0.6 21.1428571429 21.1428571429
-0.12 -0.6 19 19
-0.06 -0.6 17.3333333333 17.3333333333
0 -0.6 16 16
0.06 -0.6 14.9090909091 14.9090909091
0.12 -0.6 14 14
0.18 -0.6 13.2307692308 13.2307692308
0.24 -0.6 12.5714285714 12.5714285714
0.3 -0.6 12 12
0.36 -0.6 11.5 11.5
0.42 -0.6 11.0588235294 11.0588235294
0.48 -0.6 10.6666666667 10.6666666667
0.54 -0.6 10.3157894737 10.3157894737
0.6 -0.6 10 10
0.66 -0.6 9.33333333333 9.33333333333
0.72 -0.6 8.72727272727 8.72727272727
0.78 -0.6 8.17391304348 8.17391304348
0.84 -0.6 7.66666666667 7.66666666667
0.9 -0.6 7.2 7.2
0.96 -0.6 6.76923076923 6.76923076923
1.02 -0.6 6.60714285714 6.60714285714
1.08 -0.6 6.95652173913 6.95652173913
1.14 -0.6 7.35465116279 7.35465116279
1.2 -0.6 7.8125 7.8125
1.26 -0.6 8.34459459459 8.34459459459
1.32 -0.6 8.97058823529 8.97058823529
1.38 -0.6 9.71774193548 9.71774193548
1.44 -0.6 10.1685393258 10.1685393258
1.5 -0.6 10.4285714286 10.4285714286
1.56 -0.6 10.6976744186 10.6976744186
1.62 -0.6 10.9763313609 10.9763313609
1.68 -0.6 11.265060241 11.265060241
1.74 -0.6 11.5644171779 11.5644171779
1.8 -0.6 11.875 11.875
1.86 -0.6 12.1974522293 12.1974522293
1.92 -0.6 12.5324675325 12.5324675325
1.98 -0.6 12.880794702 12.880794702
2.04 -0.6 13 13
2.1 -0.6 13 13
2.16 -0.6 13 13
2.22 -0.6 13 13
2.28 -0.6 13 13
2.34 -0.6 13 13
2.4 -0.6 13 13
2.46 -0.6 13 13
2.52 -0.6 13 13
2.58 -0.6 13 13
2.64 -0.6 13 13
2.7 -0.6 13 13
2.76 -0.6 13 13
2.82 -0.6 13 13
2.88 -0.6 13 13
2.94 -0.6 13 13
3 -0.6 13 13
-3 -0.54 18.6666666667 18.6666666667
-2.94 -0.54 18.6666666667 18.6666666667
-2.88 -0.54 18.6666666667 18.6666666667
-2.82 -0.54 18.6666666667 18.6666666667
-2.76 -0.54 18.6666666667 18.6666666667
-2.7 -0.54 18.6666666667 18.6666666667
-2.64 -0.54 18.6666666667 18.6666666667
-2.58 -0.54 18.6666666667 18.6666666667
-2.52 -0.54 18.6666666667 18.6666666667
-2.46 -0.54 18.6666666667 18.6666666667
-2.4 -0.54 18.6666666667 18.6666666667
-2.34 -0.54 18.6666666667 18.6666666667
-2.28 -0.54 18.6666666667 18.6666666667
-2.22 -0.54 18.6666666667 18.6666666667
-2.16 -0.54 18.6666666667 18.6666666667
-2.1 -0.54 18.6666666667 18.6666666667
-2.04 -0.54 18.6666666667 18.6666666667
-1.98 -0.54 19.1765154403 19.1765154403
-1.92 -0.54 20.9030100334 20.9030100334
-1.86 -0.54 22.9986117538 22.9986117538
-1.8 -0.54 25.5958549223 25.5958549223
-1.74 -0.54 28.8993525603 28.8993525603
-1.68 -0.54 33.242506812 33.242506812
-1.62 -0.54 39.2077607114 39.2077607114
-1.56 -0.54 47.9125248509 47.9125248509
-1.5 -0.54 61.8064516129 61.8064516129
-1.44 -0.54 87.5 87.5
-1.38 -0.54 151.118210863 95
-1.32 -0.54 573.170731707 95
-1.26 -0.54 nan nan
-1.2 -0.54 nan nan
-1.14 -0.54 nan nan
-1.08 -0.54 nan nan
-1.02 -0.54 nan nan
-0.96 -0.54 nan nan
-0.9 -0.54 nan nan
-0.84 -0.54 nan nan
-0.78 -0.54 nan nan
-0.72 -0.54 nan nan
-0.66 -0.54 nan nan
-0.6 -0.54 nan nan
-0.54 -0.54 nan nan
-0.48 -0.54 132 95
-0.42 -0.54 68 68
-0.36 -0.54 46.6666666667 46.6666666667
-0.3 -0.54 36 36
-0.24 -0.54 29.6 29.6
-0.18 -0.54 25.3333333333 25.3333333333
-0.12 -0.54 22.2857142857 22.2857142857
-0.06 -0.54 20 20
0 -0.54 18.2222222222 18.2222222222
0.06 -0.54 16.8 16.8
0.12 -0.54 15.6363636364 15.6363636364
0.18 -0.54 14.6666666667 14.6666666667
0.24 -0.54 13.8461538462 13.8461538462
0.3 -0.54 13.1428571429 13.1428571429
0.36 -0.54 12.5333333333 12.5333333333
0.42 -0.54 12 12
0.48 -0.54 11.5294117647 11.5294117647
0.54 -0.54 11.1111111111 11.1111111111
0.6 -0.54 10.3157894737 10.3157894737
0.66 -0.54 9.6 9.6
0.72 -0.54 8.95238095238 8.95238095238
0.78 -0.54 8.36363636364 8.36363636364
0.84 -0.54 7.82608695652 7.82608695652
0.9 -0.54 7.33333333333 7.33333333333
0.96 -0.54 6.88 6.88
1.02 -0.54 6.7055393586 6.7055393586
1.08 -0.54 7.05815923207 7.05815923207
1.14 -0.54 7.45998187859 7.45998187859
1.2 -0.54 7.92207792208 7.92207792208
1.26 -0.54 8.45910845911 8.45910845911
1.32 -0.54 9.09090909091 9.09090909091
1.38 -0.54 9.84499371596 9.84499371596
1.44 -0.54 10.7606679035 10.7606679035
1.5 -0.54 11.3282442748 11.3282442748
1.56 -0.54 11.6656269495 11.6656269495
1.62 -0.54 12.0178514504 12.0178514504
1.68 -0.54 12.3859191656 12.3859191656
1.74 -0.54 12.7709236412 12.7709236412
1.8 -0.54 13.1740614334 13.1740614334
1.86 -0.54 13.5966445299 13.5966445299
1.92 -0.54 14.0401146132 14.0401146132
1.98 -0.54 14.5060594932 14.5060594932
2.04 -0.54 14.6666666667 14.6666666667
2.1 -0.54 14.6666666667 14.6666666667
2.16 -0.54 14.6666666667 14.6666666667
2.22 -0.54 14.6666666667 14.6666666667
2.28 -0.54 14.6666666667 14.6666666667
2.34 -0.54 14.6666666667 14.6666666667
2.4 -0.54 14.6666666667 14.6666666667
2.46 -0.54 14.6666666667 14.6666666667
2.52 -0.54 14.6666666667 14.6666666667
2.58 -0.54 14.6666666667 14.6666666667
2.64 -0.54 14.6666666667 14.6666666667
2.7 -0.54 14.6666666667 14.6666666667
2.76 -0.54 14.6666666667 14.6666666667
2.82 -0.54 14.6666666667 14.6666666667
2.88 -0.54 14.6666666667 14.6666666667
2.94 -0.54 14.6666666667 14.6666666667
3 -0.54 14.6666666667 14.6666666667
-3 -0.48 20.75 20.75
-2.94 -0.48 20.75 20.75
-2.88 -0.48 20.75 20.75
-2.82 -0.48 20.75 20.75
-2.76 -0.48 20.75 20.75
-2.7 -0.48 20.75 20.75
-2.64 -0.48 20.75 20.75
-2.58 -0.48 20.75 20.75
-2.52 -0.48 20.75 20.75
-2.46 -0.48 20.75 20.75
-2.4 -0.48 20.75 20.75
-2.34 -0.48 20.75 20.75
-2.28 -0.48 20.75 20.75
-2.22 -0.48 20.75 20.75
-2.16 -0.48 20.75 20.75
-2.1 -0.48 20.75 20.75
-2.04 -0.48 20.75 20.75
-1.98 -0.48 21.3671539123 21.3671539123
-1.92 -0.48 23.4790874525 23.4790874525
-1.86 -0.48 26.0892667375 26.0892667375
-1.8 -0.48 29.3975903614 29.3975903614
-1.74 -0.48 33.7273991655 33.7273991655
-1.68 -0.48 39.6381578947 39.6381578947
-1.62 -0.48 48.1891348089 48.1891348089
-1.56 -0.48 61.6580310881 61.6580310881
-1.5 -0.48 86 86
-1.44 -0.48 143.292682927 95
-1.38 -0.48 440.566037736 95
-1.32 -0.48 nan nan
-1.26 -0.48 nan nan
-1.2 -0.48 nan nan
-1.14 -0.48 nan nan
-1.08 -0.48 nan nan
-1.02 -0.48 nan nan
-0.96 -0.48 nan nan
-0.9 -0.48 nan nan
-0.84 -0.48 nan nan
-0.78 -0.48 nan nan
-0.72 -0.48 nan nan
-0.66 -0.48 nan nan
-0.6 -0.48 nan nan
-0.54 -0.48 nan nan
-0.48 -0.48 nan nan
-0.42 -0.48 140 95
-0.36 -0.48 72 72
-0.3 -0.48 49.3333333333 49.3333333333
-0.24 -0.48 38 38
-0.18 -0.48 31.2 31.2
-0.12 -0.48 26.6666666667 26.6666666667
-0.06 -0.48 23.4285714286 23.4285714286
0 -0.48 21 21
0.06 -0.48 19.1111111111 19.1111111111
0.12 -0.48 17.6 17.6
0.18 -0.48 16.3636363636 16.3636363636
0.24 -0.48 15.3333333333 15.3333333333
0.3 -0.48 14.4615384615 14.4615384615
0.36 -0.48 13.7142857143 13.7142857143
0.42 -0.48 13.0666666667 13.0666666667
0.48 -0.48 12.5 12.5
0.54 -0.48 11.5294117647 11.5294117647
0.6 -0.48 10.6666666667 10.6666666667
0.66 -0.48 9.89473684211 9.89473684211
0.72 -0.48 9.2 9.2
0.78 -0.48 8.57142857143 8.57142857143
0.84 -0.48 8 8
0.9 -0.48 7.47826086957 7.47826086957
0.96 -0.48 7 7
1.02 -0.48 6.81191395477 6.81191395477
1.08 -0.48 7.16803760282 7.16803760282
1.14 -0.48 7.57385292269 7.57385292269
1.2 -0.48 8.04054054054 8.04054054054
1.26 -0.48 8.58290723156 8.58290723156
1.32 -0.48 9.22098569157 9.22098569157
1.38 -0.48 9.98256320837 9.98256320837
1.44 -0.48 10.9073359073 10.9073359073
1.5 -0.48 12.0540540541 12.0540540541
1.56 -0.48 12.7860026918 12.7860026918
1.62 -0.48 13.2342778162 13.2342778162
1.68 -0.48 13.7073863636 13.7073863636
1.74 -0.48 14.2074506939 14.2074506939
1.8 -0.48 14.7368421053 14.7368421053
1.86 -0.48 15.2982184353 15.2982184353
1.92 -0.48 15.8945686901 15.8945686901
1.98 -0.48 16.5292662819 16.5292662819
2.04 -0.48 16.75 16.75
2.1 -0.48 16.75 16.75
2.16 -0.48 16.75 16.75
2.22 -0.48 16.75 16.75
2.28 -0.48 16.75 16.75
2.34 -0.48 16.75 16.75
2.4 -0.48 16.75 16.75
2.46 -0.48 16.75 16.75
2.52 -0.48 16.75 16.75
2.58 -0.48 16.75 16.75
2.64 -0.48 16.75 16.75
2.7 -0.48 16.75 16.75
2.76 -0.48 16.75 16.75
2.82 -0.48 16.75 16.75
2.88 -0.48 16.75 16.75
2.94 -0.48 16.75 16.75
3 -0.48 16.75 16.75
-3 -0.42 23.4285714286 23.4285714286
-2.94 -0.42 23.4285714286 23.4285714286
-2.88 -0.42 23.4285714286 23.4285714286
-2.82 -0.42 23.4285714286 23.4285714286
-2.76 -0.42 23.4285714286 23.4285714286
-2.7 -0.42 23.4285714286 23.4285714286
-2.64 -0.42 23.4285714286 23.4285714286
-2.58 -0.42 23.4285714286 23.4285714286
-2.52 -0.42 23.4285714286 23.4285714286
-2.46 -0.42 23.4285714286 23.4285714286
-2.4 -0.42 23.4285714286 23.4285714286
-2.34 -0.42 23.4285714286 23.4285714286
-2.28 -0.42 23.4285714286 23.4285714286
-2.22 -0.42 23.4285714286 23.4285714286
-2.16 -0.42 23.4285714286 23.4285714286
-2.1 -0.42 23.4285714286 23.4285714286
-2.04 -0.42 23.4285714286 23.4285714286
-1.98 -0.42 24.1991128635 24.1991128635
-1.92 -0.42 26.872246696 26.872246696
-1.86 -0.42 30.2557704304 30.2557704304
-1.8 -0.42 34.6762589928 34.6762589928
-1.74 -0.42 40.6966864911 40.6966864911
-1.68 -0.42 49.377593361 49.377593361
-1.62 -0.42 62.982689747 62.982689747
-1.56 -0.42 87.3605947955 87.3605947955
-1.5 -0.42 143.692307692 95
-1.44 -0.42 414.285714286 95
-1.38 -0.42 nan nan
-1.32 -0.42 nan nan
-1.26 -0.42 nan nan
-1.2 -0.42 nan nan
-1.14 -0.42 nan nan
-1.08 -0.42 nan nan
-1.02 -0.42 nan nan
-0.96 -0.42 nan nan
-0.9 -0.42 nan nan
-0.84 -0.42 nan nan
-0.78 -0.42 nan nan
-0.72 -0.42 nan nan
-0.66 -0.42 nan nan
-0.6 -0.42 nan nan
-0.54 -0.42 nan nan
-0.48 -0.42 nan nan
-0.42 -0.42 nan nan
-0.36 -0.42 148 95
-0.3 -0.42 76 76
-0.24 -0.42 52 52
-0.18 -0.42 40 40
-0.12 -0.42 32.8 32.8
-0.06 -0.42 28 28
0 -0.42 24.5714285714 24.5714285714
0.06 -0.42 22 22
0.12 -0.42 20 20
0.18 -0.42 18.4 18.4
0.24 -0.42 17.0909090909 17.0909090909
0.3 -0.42 16 16
0.36 -0.42 15.0769230769 15.0769230769
0.42 -0.42 14.2857142857 14.2857142857
0.48 -0.42 13.0666666667 13.0666666667
0.54 -0.42 12 12
0.6 -0.42 11.0588235294 11.0588235294
0.66 -0.42 10.2222222222 10.2222222222
0.72 -0.42 9.47368421053 9.47368421053
0.78 -0.42 8.8 8.8
0.84 -0.42 8.19047619048 8.19047619048
0.9 -0.42 7.63636363636 7.63636363636
0.96 -0.42 7.13043478261 7.13043478261
1.02 -0.42 6.92727795343 6.92727795343
1.08 -0.42 7.28720146969 7.28720146969
1.14 -0.42 7.69734687193 7.69734687193
1.2 -0.42 8.16901408451 8.16901408451
1.26 -0.42 8.7171678721 8.7171678721
1.32 -0.42 9.36205468103 9.36205468103
1.38 -0.42 10.1317582917 10.1317582917
1.44 -0.42 11.0663983903 11.0663983903
1.5 -0.42 12.2253521127 12.2253521127
1.56 -0.42 13.7003841229 13.7003841229
1.62 -0.42 14.6737080347 14.6737080347
1.68 -0.42 15.2886115445 15.2886115445
1.74 -0.42 15.9467097295 15.9467097295
1.8 -0.42 16.6527196653 16.6527196653
1.86 -0.42 17.4120712115 17.4120712115
1.92 -0.42 18.2310469314 18.2310469314
1.98 -0.42 19.1169563175 19.1169563175
2.04 -0.42 19.4285714286 19.4285714286
2.1 -0.42 19.4285714286 19.4285714286
2.16 -0.42 19.4285714286 19.4285714286
2.22 -0.42 19.4285714286 19.4285714286
2.28 -0.42 19.4285714286 19.4285714286
2.34 -0.42 19.4285714286 19.4285714286
2.4 -0.42 19.4285714286 19.4285714286
2.46 -0.42 19.4285714286 19.4285714286
2.52 -0.42 19.4285714286 19.4285714286
2.58 -0.42 19.4285714286 19.4285714286
2.64 -0.42 19.4285714286 19.4285714286
2.7 -0.42 19.4285714286 19.4285714286
2.76 -0.42 19.4285714286 19.4285714286
2.82 -0.42 19.4285714286 19.4285714286
2.88 -0.42 19.4285714286 19.4285714286
2.94 -0.42 19.4285714286 19.4285714286
3 -0.42 19.4285714286 19.4285714286
-3 -0.36 27 27
-2.94 -0.36 27 27
-2.88 -0.36 27 27
-2.82 -0.36 27 27
-2.76 -0.36 27 27
-2.7 -0.36 27 27
-2.64 -0.36 27 27
-2.58 -0.36 27 27
-2.52 -0.36 27 27
-2.46 -0.36 27 27
-2.4 -0.36 27 27
-2.34 -0.36 27 27
-2.28 -0.36 27 27
-2.22 -0.36 27 27
-2.16 -0.36 27 27
-2.1 -0.36 27 27
-2.04 -0.36 27 27
-1.98 -0.36 28.0023094688 28.0023094688
-1.92 -0.36 31.5445026178 31.5445026178
-1.86 -0.36 36.1782477341 36.1782477341
-1.8 -0.36 42.5 42.5
-1.74 -0.36 51.6375545852 51.6375545852
-1.68 -0.36 66.0112359551 66.0112359551
-1.62 -0.36 91.9291338583 91.9291338583
-1.56 -0.36 152.631578947 95
-1.5 -0.36 461 95
-1.44 -0.36 nan nan
-1.38 -0.36 nan nan
-1.32 -0.36 nan nan
-1.26 -0.36 nan nan
-1.2 -0.36 nan nan
-1.14 -0.36 nan nan
-1.08 -0.36 nan nan
-1.02 -0.36 nan nan
-0.96 -0.36 nan nan
-0.9 -0.36 nan nan
-0.84 -0.36 nan nan
-0.78 -0.36 nan nan
-0.72 -0.36 nan nan
-0.66 -0.36 nan nan
-0.6 -0.36 nan nan
-0.54 -0.36 nan nan
-0.48 -0.36 nan nan
-0.42 -0.36 nan nan
-0.36 -0.36 nan nan
-0.3 -0.36 156 95
-0.24 -0.36 80 80
-0.18 -0.36 54.6666666667 54.6666666667
-0.12 -0.36 42 42
-0.06 -0.36 34.4 34.4
0 -0.36 29.3333333333 29.3333333333
0.06 -0.36 25.7142857143 25.7142857143
0.12 -0.36 23 23
0.18 -0.36 20.8888888889 20.8888888889
0.24 -0.36 19.2 19.2
0.3 -0.36 17.8181818182 17.8181818182
0.36 -0.36 16.6666666667 16.6666666667
0.42 -0.36 15.0769230769 15.0769230769
0.48 -0.36 13.7142857143 13.7142857143
0.54 -0.36 12.5333333333 12.5333333333
0.6 -0.36 11.5 11.5
0.66 -0.36 10.5882352941 10.5882352941
0.72 -0.36 9.77777777778 9.77777777778
0.78 -0.36 9.05263157895 9.05263157895
0.84 -0.36 8.4 8.4
0.9 -0.36 7.80952380952 7.80952380952
0.96 -0.36 7.27272727273 7.27272727273
1.02 -0.36 7.05282112845 7.05282112845
1.08 -0.36 7.4168797954 7.4168797954
1.14 -0.36 7.8317373461 7.8317373461
1.2 -0.36 8.30882352941 8.30882352941
1.26 -0.36 8.86327503975 8.86327503975
1.32 -0.36 9.51557093426 9.51557093426
1.38 -0.36 10.2941176471 10.2941176471
1.44 -0.36 11.2394957983 11.2394957983
1.5 -0.36 12.4117647059 12.4117647059
1.56 -0.36 13.9037433155 13.9037433155
1.62 -0.36 15.866873065 15.866873065
1.68 -0.36 17.214532872 17.214532872
1.74 -0.36 18.09566787 18.09566787
1.8 -0.36 19.0566037736 19.0566037736
1.86 -0.36 20.1086956522 20.1086956522
1.92 -0.36 21.265560166 21.265560166
1.98 -0.36 22.5436681223 22.5436681223
2.04 -0.36 23 23
2.1 -0.36 23 23
2.16 -0.36 23 23
2.22 -0.36 23 23
2.28 -0.36 23 23
2.34 -0.36 23 23
2.4 -0.36 23 23
2.46 -0.36 23 23
2.52 -0.36 23 23
2.58 -0.36 23 23
2.64 -0.36 23 23
2.7 -0.36 23 23
2.76 -0.36 23 23
2.82 -0.36 23 23
2.88 -0.36 23 23
2.94 -0.36 23 23
3 -0.36 23 23
-3 -0.3 32 32
-2.94 -0.3 32 32
-2.88 -0.3 32 32
-2.82 -0.3 32 32
-2.76 -0.3 32 32
-2.7 -0.3 32 32
-2.64 -0.3 32 32
-2.58 -0.3 32 32
-2.52 -0.3 32 32
-2.46 -0.3 32 32
-2.4 -0.3 32 32
-2.34 -0.3 32 32
-2.28 -0.3 32 32
-2.22 -0.3 32 32
-2.16 -0.3 32 32
-2.1 -0.3 32 32
-2.04 -0.3 32 32
-1.98 -0.3 33.3797909408 33.3797909408
-1.92 -0.3 38.3870967742 38.3870967742
-1.86 -0.3 45.2631578947 45.2631578947
-1.8 -0.3 55.2941176471 55.2941176471
-1.74 -0.3 71.2977099237 71.2977099237
-1.68 -0.3 100.869565217 95
-1.62 -0.3 173.962264151 95
-1.56 -0.3 654.285714286 95
-1.5 -0.3 nan nan
-1.44 -0.3 nan nan
-1.38 -0.3 nan nan
-1.32 -0.3 nan nan
-1.26 -0.3 nan nan
-1.2 -0.3 nan nan
-1.14 -0.3 nan nan
-1.08 -0.3 nan nan
-1.02 -0.3 nan nan
-0.96 -0.3 nan nan
-0.9 -0.3 nan nan
-0.84 -0.3 nan nan
-0.78 -0.3 nan nan
-0.72 -0.3 nan nan
-0.66 -0.3 nan nan
-0.6 -0.3 nan nan
-0.54 -0.3 nan nan
-0.48 -0.3 nan nan
-0.42 -0.3 nan nan
-0.36 -0.3 nan nan
-0.3 -0.3 nan nan
-0.24 -0.3 164 95
-0.18 -0.3 84 84
-0.12 -0.3 57.3333333333 57.3333333333
-0.06 -0.3 44 44
0 -0.3 36 36
0.06 -0.3 30.6666666667 30.6666666667
0.12 -0.3 26.8571428571 26.8571428571
0.18 -0.3 24 24
0.24 -0.3 21.7777777778 21.7777777778
0.3 -0.3 20 20
0.36 -0.3 17.8181818182 17.8181818182
0.42 -0.3 16 16
0.48 -0.3 14.4615384615 14.4615384615
0.54 -0.3 13.1428571429 13.1428571429
0.6 -0.3 12 12
0.66 -0.3 11 11
0.72 -0.3 10.1176470588 10.1176470588
0.78 -0.3 9.33333333333 9.33333333333
0.84 -0.3 8.63157894737 8.63157894737
0.9 -0.3 8 8
0.96 -0.3 7.42857142857 7.42857142857
1.02 -0.3 7.18995290424 7.18995290424
1.08 -0.3 7.55852842809 7.55852842809
1.14 -0.3 7.97853309481 7.97853309481
1.2 -0.3 8.46153846154 8.46153846154
1.26 -0.3 9.02286902287 9.02286902287
1.32 -0.3 9.68325791855 9.68325791855
1.38 -0.3 10.4714640199 10.4714640199
1.44 -0.3 11.4285714286 11.4285714286
1.5 -0.3 12.6153846154 12.6153846154
1.56 -0.3 14.1258741259 14.1258741259
1.62 -0.3 16.1133603239 16.1133603239
1.68 -0.3 18.8461538462 18.8461538462
1.74 -0.3 20.8184143223 20.8184143223
1.8 -0.3 22.1621621622 22.1621621622
1.86 -0.3 23.6676217765 23.6676217765
1.92 -0.3 25.3658536585 25.3658536585
1.98 -0.3 27.2964169381 27.2964169381
2.04 -0.3 28 28
2.1 -0.3 28 28
2.16 -0.3 28 28
2.22 -0.3 28 28
2.28 -0.3 28 28
2.34 -0.3 28 28
2.4 -0.3 28 28
2.46 -0.3 28 28
2.52 -0.3 28 28
2.58 -0.3 28 28
2.64 -0.3 28 28
2.7 -0.3 28 28
2.76 -0.3 28 28
2.82 -0.3 28 28
2.88 -0.3 28 28
2.94 -0.3 28 28
3 -0.3 28 28
-3 -0.24 39.5 39.5
-2.94 -0.24 39.5 39.5
-2.88 -0.24 39.5 39.5
-2.82 -0.24 39.5 39.5
-2.76 -0.24 39.5 39.5
-2.7 -0.24 39.5 39.5
-2.64 -0.24 39.5 39.5
-2.58 -0.24 39.5 39.5
-2.52 -0.24 39.5 39.5
-2.46 -0.24 39.5 39.5
-2.4 -0.24 39.5 39.5
-2.34 -0.24 39.5 39.5
-2.28 -0.24 39.5 39.5
-2.22 -0.24 39.5 39.5
-2.16 -0.24 39.5 39.5
-2.1 -0.24 39.5 39.5
-2.04 -0.24 39.5 39.5
-1.98 -0.24 41.5641476274 41.5641476274
-1.92 -0.24 49.3697478992 49.3697478992
-1.86 -0.24 60.9660574413 60.9660574413
-1.8 -0.24 80 80
-1.74 -0.24 117.005076142 95
-1.68 -0.24 220.192307692 95
-1.62 -0.24 2068.18181818 95
-1.56 -0.24 nan nan
-1.5 -0.24 nan nan
-1.44 -0.24 nan nan
-1.38 -0.24 nan nan
-1.32 -0.24 nan nan
-1.26 -0.24 nan nan
-1.2 -0.24 nan nan
-1.14 -0.24 nan nan
-1.08 -0.24 nan nan
-1.02 -0.24 nan nan
-0.96 -0.24 nan nan
-0.9 -0.24 nan nan
-0.84 -0.24 nan nan
-0.78 -0.24 nan nan
-0.72 -0.24 nan nan
-0.66 -0.24 nan nan
-0.6 -0.24 nan nan
-0.54 -0.24 nan nan
-0.48 -0.24 nan nan
-0.42 -0.24 nan nan
-0.36 -0.24 nan nan
-0.3 -0.24 nan nan
-0.24 -0.24 nan nan
-0.18 -0.24 172 95
-0.12 -0.24 88 88
-0.06 -0.24 60 60
0 -0.24 46 46
0.06 -0.24 37.6 37.6
0.12 -0.24 32 32
0.18 -0.24 28 28
0.24 -0.24 25 25
0.3 -0.24 21.7777777778 21.7777777778
0.36 -0.24 19.2 19.2
0.42 -0.24 17.0909090909 17.0909090909
0.48 -0.24 15.3333333333 15.3333333333
0.54 -0.24 13.8461538462 13.8461538462
0.6 -0.24 12.5714285714 12.5714285714
0.66 -0.24 11.4666666667 11.4666666667
0.72 -0.24 10.5 10.5
0.78 -0.24 9.64705882353 9.64705882353
0.84 -0.24 8.88888888889 8.88888888889
0.9 -0.24 8.21052631579 8.21052631579
0.96 -0.24 7.6 7.6
1.02 -0.24 7.34035549704 7.34035549704
1.08 -0.24 7.71388499299 7.71388499299
1.14 -0.24 8.13953488372 8.13953488372
1.2 -0.24 8.62903225806 8.62903225806
1.26 -0.24 9.197907585 9.197907585
1.32 -0.24 9.86717267552 9.86717267552
1.38 -0.24 10.6659729448 10.6659729448
1.44 -0.24 11.6359447005 11.6359447005
1.5 -0.24 12.8387096774 12.8387096774
1.56 -0.24 14.3695014663 14.3695014663
1.62 -0.24 16.3837011885 16.3837011885
1.68 -0.24 19.1532258065 19.1532258065
1.74 -0.24 23.2009925558 23.2009925558
1.8 -0.24 26.3291139241 26.3291139241
1.86 -0.24 28.5811732606 28.5811732606
1.92 -0.24 31.2130177515 31.2130177515
1.98 -0.24 34.3295638126 34.3295638126
2.04 -0.24 35.5 35.5
2.1 -0.24 35.5 35.5
2.16 -0.24 35.5 35.5
2.22 -0.24 35.5 35.5
2.28 -0.24 35.5 35.5
2.34 -0.24 35.5 35.5
2.4 -0.24 35.5 35.5
2.46 -0.24 35.5 35.5
2.52 -0.24 35.5 35.5
2.58 -0.24 35.5 35.5
2.64 -0.24 35.5 35.5
2.7 -0.24 35.5 35.5
2.76 -0.24 35.5 35.5
2.82 -0.24 35.5 35.5
2.88 -0.24 35.5 35.5
2.94 -0.24 35.5 35.5
3 -0.24 35.5 35.5
-3 -0.18 52 52
-2.94 -0.18 52 52
-2.88 -0.18 52 52
-2.82 -0.18 52 52
-2.76 -0.18 52 52
-2.7 -0.18 52 52
-2.64 -0.18 52 52
-2.58 -0.18 52 52
-2.52 -0.18 52 52
-2.46 -0.18 52 52
-2.4 -0.18 52 52
-2.34 -0.18 52 52
-2.28 -0.18 52 52
-2.22 -0.18 52 52
-2.16 -0.18 52 52
-2.1 -0.18 52 52
-2.04 -0.18 52 52
-1.98 -0.18 55.5291319857 55.5291319857
-1.92 -0.18 69.8795180723 69.8795180723
-1.86 -0.18 94.6611909651 94.6611909651
-1.8 -0.18 147.741935484 95
-1.74 -0.18 342.105263158 95
-1.68 -0.18 nan nan
-1.62 -0.18 nan nan
-1.56 -0.18 nan nan
-1.5 -0.18 nan nan
-1.44 -0.18 nan nan
-1.38 -0.18 nan nan
-1.32 -0.18 nan nan
-1.26 -0.18 nan nan
-1.2 -0.18 nan nan
-1.14 -0.18 nan nan
-1.08 -0.18 nan nan
-1.02 -0.18 nan nan
-0.96 -0.18 nan nan
-0.9 -0.18 nan nan
-0.84 -0.18 nan nan
-0.78 -0.18 nan nan
-0.72 -0.18 nan nan
-0.66 -0.18 nan nan
-0.6 -0.18 nan nan
-0.54 -0.18 nan nan
-0.48 -0.18 nan nan
-0.42 -0.18 nan nan
-0.36 -0.18 nan nan
-0.3 -0.18 nan nan
-0.24 -0.18 nan nan
-0.18 -0.18 nan nan
-0.12 -0.18 180 95
-0.06 -0.18 92 92
0 -0.18 62.6666666667 62.6666666667
0.06 -0.18 48 48
0.12 -0.18 39.2 39.2
0.18 -0.18 33.3333333333 33.3333333333
0.24 -0.18 28 28
0.3 -0.18 24 24
0.36 -0.18 20.8888888889 20.8888888889
0.42 -0.18 18.4 18.4
0.48 -0.18 16.3636363636 16.3636363636
0.54 -0.18 14.6666666667 14.6666666667
0.6 -0.18 13.2307692308 13.2307692308
0.66 -0.18 12 12
0.72 -0.18 10.9333333333 10.9333333333
0.78 -0.18 10 10
0.84 -0.18 9.17647058824 9.17647058824
0.9 -0.18 8.44444444444 8.44444444444
0.96 -0.18 7.78947368421 7.78947368421
1.02 -0.18 7.50605326877 7.50605326877
1.08 -0.18 7.88504053058 7.88504053058
1.14 -0.18 8.31690973591 8.31690973591
1.2 -0.18 8.81355932203 8.81355932203
1.26 -0.18 9.39074667888 9.39074667888
1.32 -0.18 10.0697906281 10.0697906281
1.38 -0.18 10.8802624385 10.8802624385
1.44 -0.18 11.8644067797 11.8644067797
1.5 -0.18 13.0847457627 13.0847457627
1.56 -0.18 14.6379044684 14.6379044684
1.62 -0.18 16.6815343443 16.6815343443
1.68 -0.18 19.4915254237 19.4915254237
1.74 -0.18 23.5984354628 23.5984354628
1.8 -0.18 30.1694915254 30.1694915254
1.86 -0.18 35.8045492839 35.8045492839
1.92 -0.18 40.2255639098 40.2255639098
1.98 -0.18 45.8023379384 45.8023379384
2.04 -0.18 48 48
2.1 -0.18 48 48
2.16 -0.18 48 48
2.22 -0.18 48 48
2.28 -0.18 48 48
2.34 -0.18 48 48
2.4 -0.18 48 48
2.46 -0.18 48 48
2.52 -0.18 48 48
2.58 -0.18 48 48
2.64 -0.18 48 48
2.7 -0.18 48 48
2.76 -0.18 48 48
2.82 -0.18 48 48
2.88 -0.18 48 48
2.94 -0.18 48 48
3 -0.18 48 48
-3 -0.12 77 77
-2.94 -0.12 77 77
-2.88 -0.12 77 77
-2.82 -0.12 77 77
-2.76 -0.12 77 77
-2.7 -0.12 77 77
-2.64 -0.12 77 77
-2.58 -0.12 77 77
-2.52 -0.12 77 77
-2.46 -0.12 77 77
-2.4 -0.12 77 77
-2.34 -0.12 77 77
-2.28 -0.12 77 77
-2.22 -0.12 77 77
-2.16 -0.12 77 77
-2.1 -0.12 77 77
-2.04 -0.12 77 77
-1.98 -0.12 84.7426470588 84.7426470588
-1.92 -0.12 121.808510638 95
-1.86 -0.12 218.75 95
-1.8 -0.12 1130 95
-1.74 -0.12 nan nan
-1.68 -0.12 nan nan
-1.62 -0.12 nan nan
-1.56 -0.12 nan nan
-1.5 -0.12 nan nan
-1.44 -0.12 nan nan
-1.38 -0.12 nan nan
-1.32 -0.12 nan nan
-1.26 -0.12 nan nan
-1.2 -0.12 nan nan
-1.14 -0.12 nan nan
-1.08 -0.12 nan nan
-1.02 -0.12 nan nan
-0.96 -0.12 nan nan
-0.9 -0.12 nan nan
-0.84 -0.12 nan nan
-0.78 -0.12 nan nan
-0.72 -0.12 nan nan
-0.66 -0.12 nan nan
-0.6 -0.12 nan nan
-0.54 -0.12 nan nan
-0.48 -0.12 nan nan
-0.42 -0.12 nan nan
-0.36 -0.12 nan nan
-0.3 -0.12 nan nan
-0.24 -0.12 nan nan
-0.18 -0.12 nan nan
-0.12 -0.12 nan nan
-0.06 -0.12 188 95
0 -0.12 96 95
0.06 -0.12 65.3333333333 65.3333333333
0.12 -0.12 50 50
0.18 -0.12 39.2 39.2
0.24 -0.12 32 32
0.3 -0.12 26.8571428571 26.8571428571
0.36 -0.12 23 23
0.42 -0.12 20 20
0.48 -0.12 17.6 17.6
0.54 -0.12 15.6363636364 15.6363636364
0.6 -0.12 14 14
0.66 -0.12 12.6153846154 12.6153846154
0.72 -0.12 11.4285714286 11.4285714286
0.78 -0.12 10.4 10.4
0.84 -0.12 9.5 9.5
0.9 -0.12 8.70588235294 8.70588235294
0.96 -0.12 8 8
1.02 -0.12 7.68950437318 7.68950437318
1.08 -0.12 8.07453416149 8.07453416149
1.14 -0.12 8.51328903654 8.51328903654
1.2 -0.12 9.01785714286 9.01785714286
1.26 -0.12 9.60424710425 9.60424710425
1.32 -0.12 10.2941176471 10.2941176471
1.38 -0.12 11.1175115207 11.1175115207
1.44 -0.12 12.1173469388 12.1173469388
1.5 -0.12 13.3571428571 13.3571428571
1.56 -0.12 14.9350649351 14.9350649351
1.62 -0.12 17.0112781955 17.0112781955
1.68 -0.12 19.8660714286 19.8660714286
1.74 -0.12 24.0384615385 24.0384615385
1.8 -0.12 30.7142857143 30.7142857143
1.86 -0.12 43.112244898 43.112244898
1.92 -0.12 55.9278350515 55.9278350515
1.98 -0.12 67.8571428571 67.8571428571
2.04 -0.12 73 73
2.1 -0.12 73 73
2.16 -0.12 73 73
2.22 -0.12 73 73
2.28 -0.12 73 73
2.34 -0.12 73 73
2.4 -0.12 73 73
2.46 -0.12 73 73
2.52 -0.12 73 73
2.58 -0.12 73 73
2.64 -0.12 73 73
2.7 -0.12 73 73
2.76 -0.12 73 73
2.82 -0.12 73 73
2.88 -0.12 73 73
2.94 -0.12 73 73
3 -0.12 73 73
-3 -0.06 152 95
-2.94 -0.06 152 95
-2.88 -0.06 152 95
-2.82 -0.06 152 95
-2.76 -0.06 152 95
-2.7 -0.06 152 95
-2.64 -0.06 152 95
-2.58 -0.06 152 95
-2.52 -0.06 152 95
-2.46 -0.06 152 95
-2.4 -0.06 152 95
-2.34 -0.06 152 95
-2.28 -0.06 152 95
-2.22 -0.06 152 95
-2.16 -0.06 152 95
-2.1 -0.06 152 95
-2.04 -0.06 152 95
-1.98 -0.06 184.210526316 95
-1.92 -0.06 513.636363636 95
-1.86 -0.06 nan nan
-1.8 -0.06 nan nan
-1.74 -0.06 nan nan
-1.68 -0.06 nan nan
-1.62 -0.06 nan nan
-1.56 -0.06 nan nan
-1.5 -0.06 nan nan
-1.44 -0.06 nan nan
-1.38 -0.06 nan nan
-1.32 -0.06 nan nan
-1.26 -0.06 nan nan
-1.2 -0.06 nan nan
-1.14 -0.06 nan nan
-1.08 -0.06 nan nan
-1.02 -0.06 nan nan
-0.96 -0.06 nan nan
-0.9 -0.06 nan nan
-0.84 -0.06 nan nan
-0.78 -0.06 nan nan
-0.72 -0.06 nan nan
-0.66 -0.06 nan nan
-0.6 -0.06 nan nan
-0.54 -0.06 nan nan
-0.48 -0.06 nan nan
-0.42 -0.06 nan nan
-0.36 -0.06 nan nan
-0.3 -0.06 nan nan
-0.24 -0.06 nan nan
-0.18 -0.06 nan nan
-0.12 -0.06 nan nan
-0.06 -0.06 nan nan
0 -0.06 196 95
0.06 -0.06 100 95
0.12 -0.06 65.3333333333 65.3333333333
0.18 -0.06 48 48
0.24 -0.06 37.6 37.6
0.3 -0.06 30.6666666667 30.6666666667
0.36 -0.06 25.7142857143 25.7142857143
0.42 -0.06 22 22
0.48 -0.06 19.1111111111 19.1111111111
0.54 -0.06 16.8 16.8
0.6 -0.06 14.9090909091 14.9090909091
0.66 -0.06 13.3333333333 13.3333333333
0.72 -0.06 12 12
0.78 -0.06 10.8571428571 10.8571428571
0.84 -0.06 9.86666666667 9.86666666667
0.9 -0.06 9 9
0.96 -0.06 8.23529411765 8.23529411765
1.02 -0.06 7.89372352715 7.89372352715
1.08 -0.06 8.28547990156 8.28547990156
1.14 -0.06 8.73189995612 8.73189995612
1.2 -0.06 9.24528301887 9.24528301887
1.26 -0.06 9.84191738909 9.84191738909
1.32 -0.06 10.5438401776 10.5438401776
1.38 -0.06 11.3816189897 11.3816189897
1.44 -0.06 12.3989218329 12.3989218329
1.5 -0.06 13.6603773585 13.6603773585
1.56 -0.06 15.2658662093 15.2658662093
1.62 -0.06 17.3783515392 17.3783515392
1.68 -0.06 20.2830188679 20.2830188679
1.74 -0.06 24.5283018868 24.5283018868
1.8 -0.06 31.320754717 31.320754717
1.86 -0.06 43.935309973 43.935309973
1.92 -0.06 75.4716981132 75.4716981132
1.98 -0.06 127.665706052 95
2.04 -0.06 148 95
2.1 -0.06 148 95
2.16 -0.06 148 95
2.22 -0.06 148 95
2.28 -0.06 148 95
2.34 -0.06 148 95
2.4 -0.06 148 95
2.46 -0.06 148 95
2.52 -0.06 148 95
2.58 -0.06 148 95
2.64 -0.06 148 95
2.7 -0.06 148 95
2.76 -0.06 148 95
2.82 -0.06 148 95
2.88 -0.06 148 95
2.94 -0.06 148 95
3 -0.06 148 95
-3 0 nan nan
-2.94 0 nan nan
-2.88 0 nan nan
-2.82 0 nan nan
-2.76 0 nan nan
-2.7 0 nan nan
-2.64 0 nan nan
-2.58 0 nan nan
-2.52 0 nan nan
-2.46 0 nan nan
-2.4 0 nan nan
-2.34 0 nan nan
-2.28 0 nan nan
-2.22 0 nan nan
-2.16 0 nan nan
-2.1 0 nan nan
-2.04 0 nan nan
-1.98 0 nan nan
-1.92 0 nan nan
-1.86 0 nan nan
-1.8 0 nan nan
-1.74 0 nan nan
-1.68 0 nan nan
-1.62 0 nan nan
-1.56 0 nan nan
-1.5 0 nan nan
-1.44 0 nan nan
-1.38 0 nan nan
-1.32 0 nan nan
-1.26 0 nan nan
-1.2 0 nan nan
-1.14 0 nan nan
-1.08 0 nan nan
-1.02 0 nan nan
-0.96 0 nan nan
-0.9 0 nan nan
-0.84 0 nan nan
-0.78 0 nan nan
-0.72 0 nan nan
-0.66 0 nan nan
-0.6 0 nan nan
-0.54 0 nan nan
-0.48 0 nan nan
-0.42 0 nan nan
-0.36 0 nan nan
-0.3 0 nan nan
-0.24 0 nan nan
-0.18 0 nan nan
-0.12 0 nan nan
-0.06 0 nan nan
0 0 nan nan
0.06 0 196 95
0.12 0 96 95
0.18 0 62.6666666667 62.6666666667
0.24 0 46 46
0.3 0 36 36
0.36 0 29.3333333333 29.3333333333
0.42 0 24.5714285714 24.5714285714
0.48 0 21 21
0.54 0 18.2222222222 18.2222222222
0.6 0 16 16
0.66 0 14.1818181818 14.1818181818
0.72 0 12.6666666667 12.6666666667
0.78 0 11.3846153846 11.3846153846
0.84 0 10.2857142857 10.2857142857
0.9 0 9.33333333333 9.33333333333
0.96 0 8.5 8.5
1.02 0 8.12244897959 8.12244897959
1.08 0 8.52173913043 8.52173913043
1.14 0 8.97674418605 8.97674418605
1.2 0 9.5 9.5
1.26 0 10.1081081081 10.1081081081
1.32 0 10.8235294118 10.8235294118
1.38 0 11.6774193548 11.6774193548
1.44 0 12.7142857143 12.7142857143
1.5 0 14 14
1.56 0 15.6363636364 15.6363636364
1.62 0 17.7894736842 17.7894736842
1.68 0 20.75 20.75
1.74 0 25.0769230769 25.0769230769
1.8 0 32 32
1.86 0 44.8571428571 44.8571428571
1.92 0 77 77
1.98 0 302 95
2.04 0 nan nan
2.1 0 nan nan
2.16 0 nan nan
2.22 0 nan nan
2.28 0 nan nan
2.34 0 nan nan
2.4 0 nan nan
2.46 0 nan nan
2.52 0 nan nan
2.58 0 nan nan
2.64 0 nan nan
2.7 0 nan nan
2.76 0 nan nan
2.82 0 nan nan
2.88 0 nan nan
2.94 0 nan nan
3 0 nan nan
-3 0.06 nan nan
-2.94 0.06 nan nan
-2.88 0.06 nan nan
-2.82 0.06 nan nan
-2.76 0.06 nan nan
-2.7 0.06 nan nan
-2.64 0.06 nan nan
-2.58 0.06 nan nan
-2.52 0.06 nan nan
-2.46 0.06 nan nan
-2.4 0.06 nan nan
-2.34 0.06 nan nan
-2.28 0.06 nan nan
-2.22 0.06 nan nan
-2.16 0.06 nan nan
-2.1 0.06 nan nan
-2.04 0.06 nan nan
-1.98 0.06 nan nan
-1.92 0.06 nan nan
-1.86 0.06 nan nan
-1.8 0.06 nan nan
-1.74 0.06 nan nan
-1.68 0.06 nan nan
-1.62 0.06 nan nan
-1.56 0.06 nan nan
-1.5 0.06 nan nan
-1.44 0.06 nan nan
-1.38 0.06 nan nan
-1.32 0.06 nan nan
-1.26 0.06 nan nan
-1.2 0.06 nan nan
-1.14 0.06 nan nan
-1.08 0.06 nan nan
-1.02 0.06 nan nan
-0.96 0.06 nan nan
-0.9 0.06 nan nan
-0.84 0.06 nan nan
-0.78 0.06 nan nan
-0.72 0.06 nan nan
-0.66 0.06 nan nan
-0.6 0.06 nan nan
-0.54 0.06 nan nan
-0.48 0.06 nan nan
-0.42 0.06 nan nan
-0.36 0.06 nan nan
-0.3 0.06 nan nan
-0.24 0.06 nan nan
-0.18 0.06 nan nan
-0.12 0.06 nan nan
-0.06 0.06 nan nan
0 0.06 nan nan
0.06 0.06 nan nan
0.12 0.06 188 95
0.18 0.06 92 92
0.24 0.06 60 60
0.3 0.06 44 44
0.36 0.06 34.4 34.4
0.42 0.06 28 28
0.48 0.06 23.4285714286 23.4285714286
0.54 0.06 20 20
0.6 0.06 17.3333333333 17.3333333333
0.66 0.06 15.2 15.2
0.72 0.06 13.4545454545 13.4545454545
0.78 0.06 12 12
0.84 0.06 10.7692307692 10.7692307692
0.9 0.06 9.71428571429 9.71428571429
0.96 0.06 8.8 8.8
1.02 0.06 8.38037342597 8.38037342597
1.08 0.06 8.78815911193 8.78815911193
1.14 0.06 9.25284512618 9.25284512618
1.2 0.06 9.78723404255 9.78723404255
1.26 0.06 10.408280621 10.408280621
1.32 0.06 11.1389236546 11.1389236546
1.38 0.06 12.0109814688 12.0109814688
1.44 0.06 13.0699088146 13.0699088146
1.5 0.06 14.3829787234 14.3829787234
1.56 0.06 16.0541586074 16.0541586074
1.62 0.06 18.2530795073 18.2530795073
1.68 0.06 21.2765957447 21.2765957447
1.74 0.06 25.6955810147 25.6955810147
1.8 0.06 32.7659574468 32.7659574468
1.86 0.06 45.896656535 45.896656535
1.92 0.06 78.7234042553 78.7234042553
1.98 0.06 308.510638298 95
2.04 0.06 nan nan
2.1 0.06 nan nan
2.16 0.06 nan nan
2.22 0.06 nan nan
2.28 0.06 nan nan
2.34 0.06 nan nan
2.4 0.06 nan nan
2.46 0.06 nan nan
2.52 0.06 nan nan
2.58 0.06 nan nan
2.64 0.06 nan nan
2.7 0.06 nan nan
2.76 0.06 nan nan
2.82 0.06 nan nan
2.88 0.06 nan nan
2.94 0.06 nan nan
3 0.06 nan nan
-3 0.12 nan nan
-2.94 0.12 nan nan
-2.88 0.12 nan nan
-2.82 0.12 nan nan
-2.76 0.12 nan nan
-2.7 0.12 nan nan
-2.64 0.12 nan nan
-2.58 0.12 nan nan
-2.52 0.12 nan nan
-2.46 0.12 nan nan
-2.4 0.12 nan nan
-2.34 0.12 nan nan
-2.28 0.12 nan nan
-2.22 0.12 nan nan
-2.16 0.12 nan nan
-2.1 0.12 nan nan
-2.04 0.12 nan nan
-1.98 0.12 nan nan
-1.92 0.12 nan nan
-1.86 0.12 nan nan
-1.8 0.12 nan nan
-1.74 0.12 nan nan
-1.68 0.12 nan nan
-1.62 0.12 nan nan
-1.56 0.12 nan nan
-1.5 0.12 nan nan
-1.44 0.12 nan nan
-1.38 0.12 nan nan
-1.32 0.12 nan nan
-1.26 0.12 nan nan
-1.2 0.12 nan nan
-1.14 0.12 nan nan
-1.08 0.12 nan nan
-1.02 0.12 nan nan
-0.96 0.12 nan nan
-0.9 0.12 nan nan
-0.84 0.12 nan nan
-0.78 0.12 nan nan
-0.72 0.12 nan nan
-0.66 0.12 nan nan
-0.6 0.12 nan nan
-0.54 0.12 nan nan
-0.48 0.12 nan nan
-0.42 0.12 nan nan
-0.36 0.12 nan nan
-0.3 0.12 nan nan
-0.24 0.12 nan nan
-0.18 0.12 nan nan
-0.12 0.12 nan nan
-0.06 0.12 nan nan
0 0.12 nan nan
0.06 0.12 nan nan
0.12 0.12 nan nan
0.18 0.12 180 95
0.24 0.12 88 88
0.3 0.12 57.3333333333 57.3333333333
0.36 0.12 42 42
0.42 0.12 32.8 32.8
0.48 0.12 26.6666666667 26.6666666667
0.54 0.12 22.2857142857 22.2857142857
0.6 0.12 19 19
0.66 0.12 16.4444444444 16.4444444444
0.72 0.12 14.4 14.4
0.78 0.12 12.7272727273 12.7272727273
0.84 0.12 11.3333333333 11.3333333333
0.9 0.12 10.1538461538 10.1538461538
0.96 0.12 9.14285714286 9.14285714286
1.02 0.12 8.67346938776 8.67346938776
1.08 0.12 9.09090909091 9.09090909091
1.14 0.12 9.5665961945 9.5665961945
1.2 0.12 10.1136363636 10.1136363636
1.26 0.12 10.7493857494 10.7493857494
1.32 0.12 11.4973262032 11.4973262032
1.38 0.12 12.3900293255 12.3900293255
1.44 0.12 13.474025974 13.474025974
1.5 0.12 14.8181818182 14.8181818182
1.56 0.12 16.5289256198 16.5289256198
1.62 0.12 18.7799043062 18.7799043062
1.68 0.12 21.875 21.875
1.74 0.12 26.3986013986 26.3986013986
1.8 0.12 33.6363636364 33.6363636364
1.86 0.12 47.0779220779 47.0779220779
1.92 0.12 80.6818181818 80.6818181818
1.98 0.12 315.909090909 95
2.04 0.12 nan nan
2.1 0.12 nan nan
2.16 0.12 nan nan
2.22 0.12 nan nan
2.28 0.12 nan nan
2.34 0.12 nan nan
2.4 0.12 nan nan
2.46 0.12 nan nan
2.52 0.12 nan nan
2.58 0.12 nan nan
2.64 0.12 nan nan
2.7 0.12 nan nan
2.76 0.12 nan nan
2.82 0.12 nan nan
2.88 0.12 nan nan
2.94 0.12 nan nan
3 0.12 nan nan
-3 0.18 nan nan
-2.94 0.18 nan nan
-2.88 0.18 nan nan
-2.82 0.18 nan nan
-2.76 0.18 nan nan
-2.7 0.18 nan nan
-2.64 0.18 nan nan
-2.58 0.18 nan nan
-2.52 0.18 nan nan
-2.46 0.18 nan nan
-2.4 0.18 nan nan
-2.34 0.18 nan nan
-2.28 0.18 nan nan
-2.22 0.18 nan nan
-2.16 0.18 nan nan
-2.1 0.18 nan nan
-2.04 0.18 nan nan
-1.98 0.18 nan nan
-1.92 0.18 nan nan
-1.86 0.18 nan nan
-1.8 0.18 nan nan
-1.74 0.18 nan nan
-1.68 0.18 nan nan
-1.62 0.18 nan nan
-1.56 0.18 nan nan
-1.5 0.18 nan nan
-1.44 0.18 nan nan
-1.38 0.18 nan nan
-1.32 0.18 nan nan
-1.26 0.18 nan nan
-1.2 0.18 nan nan
-1.14 0.18 nan nan
-1.08 0.18 nan nan
-1.02 0.18 nan nan
-0.96 0.18 nan nan
-0.9 0.18 nan nan
-0.84 0.18 nan nan
-0.78 0.18 nan nan
-0.72 0.18 nan nan
-0.66 0.18 nan nan
-0.6 0.18 nan nan
-0.54 0.18 nan nan
-0.48 0.18 nan nan
-0.42 0.18 nan nan
-0.36 0.18 nan nan
-0.3 0.18 nan nan
-0.24 0.18 nan nan
-0.18 0.18 nan nan
-0.12 0.18 nan nan
-0.06 0.18 nan nan
0 0.18 nan nan
0.06 0.18 nan nan
0.12 0.18 nan nan
0.18 0.18 nan nan
0.24 0.18 172 95
0.3 0.18 84 84
0.36 0.18 54.6666666667 54.6666666667
0.42 0.18 40 40
0.48 0.18 31.2 31.2
0.54 0.18 25.3333333333 25.3333333333
0.6 0.18 21.1428571429 21.1428571429
0.66 0.18 18 18
0.72 0.18 15.5555555556 15.5555555556
0.78 0.18 13.6 13.6
0.84 0.18 12 12
0.9 0.18 10.6666666667 10.6666666667
0.96 0.18 9.53846153846 9.53846153846
1.02 0.18 9.00945744151 9.00945744151
1.08 0.18 9.43796394486 9.43796394486
1.14 0.18 9.92626205332 9.92626205332
1.2 0.18 10.487804878 10.487804878
1.26 0.18 11.1404087014 11.1404087014
1.32 0.18 11.9081779053 11.9081779053
1.38 0.18 12.8245476003 12.8245476003
1.44 0.18 13.93728223 13.93728223
1.5 0.18 15.3170731707 15.3170731707
1.56 0.18 17.0731707317 17.0731707317
1.62 0.18 19.3838254172 19.3838254172
1.68 0.18 22.5609756098 22.5609756098
1.74 0.18 27.2045028143 27.2045028143
1.8 0.18 34.6341463415 34.6341463415
1.86 0.18 48.4320557491 48.4320557491
1.92 0.18 82.9268292683 82.9268292683
1.98 0.18 324.390243902 95
2.04 0.18 nan nan
2.1 0.18 nan nan
2.16 0.18 nan nan
2.22 0.18 nan nan
2.28 0.18 nan nan
2.34 0.18 nan nan
2.4 0.18 nan nan
2.46 0.18 nan nan
2.52 0.18 nan nan
2.58 0.18 nan nan
2.64 0.18 nan nan
2.7 0.18 nan nan
2.76 0.18 nan nan
2.82 0.18 nan nan
2.88 0.18 nan nan
2.94 0.18 nan nan
3 0.18 nan nan
-3 0.24 nan nan
-2.94 0.24 nan nan
-2.88 0.24 nan nan
-2.82 0.24 nan nan
-2.76 0.24 nan nan
-2.7 0.24 nan nan
-2.64 0.24 nan nan
-2.58 0.24 nan nan
-2.52 0.24 nan nan
-2.46 0.24 nan nan
-2.4 0.24 nan nan
-2.34 0.24 nan nan
-2.28 0.24 nan nan
-2.22 0.24 nan nan
-2.16 0.24 nan nan
-2.1 0.24 nan nan
-2.04 0.24 nan nan
-1.98 0.24 nan nan
-1.92 0.24 nan nan
-1.86 0.24 nan nan
-1.8 0.24 nan nan
-1.74 0.24 nan nan
-1.68 0.24 nan nan
-1.62 0.24 nan nan
-1.56 0.24 nan nan
-1.5 0.24 nan nan
-1.44 0.24 nan nan
-1.38 0.24 nan nan
-1.32 0.24 nan nan
-1.26 0.24 nan nan
-1.2 0.24 nan nan
-1.14 0.24 nan nan
-1.08 0.24 nan nan
-1.02 0.24 nan nan
-0.96 0.24 nan nan
-0.9 0.24 nan nan
-0.84 0.24 nan nan
-0.78 0.24 nan nan
-0.72 0.24 nan nan
-0.66 0.24 nan nan
-0.6 0.24 nan nan
-0.54 0.24 nan nan
-0.48 0.24 nan nan
-0.42 0.24 nan nan
-0.36 0.24 nan nan
-0.3 0.24 nan nan
-0.24 0.24 nan nan
-0.18 0.24 nan nan
-0.12 0.24 nan nan
-0.06 0.24 nan nan
0 0.24 nan nan
0.06 0.24 nan nan
0.12 0.24 nan nan
0.18 0.24 nan nan
0.24 0.24 nan nan
0.3 0.24 164 95
0.36 0.24 80 80
0.42 0.24 52 52
0.48 0.24 38 38
0.54 0.24 29.6 29.6
0.6 0.24 24 24
0.66 0.24 20 20
0.72 0.24 17 17
0.78 0.24 14.6666666667 14.6666666667
0.84 0.24 12.8 12.8
0.9 0.24 11.2727272727 11.2727272727
0.96 0.24 10 10
1.02 0.24 9.3984962406 9.3984962406
1.08 0.24 9.83981693364 9.83981693364
1.14 0.24 10.3427172583 10.3427172583
1.2 0.24 10.9210526316 10.9210526316
1.26 0.24 11.5931721195 11.5931721195
1.32 0.24 12.3839009288 12.3839009288
1.38 0.24 13.3276740238 13.3276740238
1.44 0.24 14.4736842105 14.4736842105
1.5 0.24 15.8947368421 15.8947368421
1.56 0.24 17.7033492823 17.7033492823
1.62 0.24 20.0831024931 20.0831024931
1.68 0.24 23.3552631579 23.3552631579
1.74 0.24 28.1376518219 28.1376518219
1.8 0.24 35.7894736842 35.7894736842
1.86 0.24 50 50
1.92 0.24 85.5263157895 85.5263157895
1.98 0.24 334.210526316 95
2.04 0.24 nan nan
2.1 0.24 nan nan
2.16 0.24 nan nan
2.22 0.24 nan nan
2.28 0.24 nan nan
2.34 0.24 nan nan
2.4 0.24 nan nan
2.46 0.24 nan nan
2.52 0.24 nan nan
2.58 0.24 nan nan
2.64 0.24 nan nan
2.7 0.24 nan nan
2.76 0.24 nan nan
2.82 0.24 nan nan
2.88 0.24 nan nan
2.94 0.24 nan nan
3 0.24 nan nan
-3 0.3 nan nan
-2.94 0.3 nan nan
-2.88 0.3 nan nan
-2.82 0.3 nan nan
-2.76 0.3 nan nan
-2.7 0.3 nan nan
-2.64 0.3 nan nan
-2.58 0.3 nan nan
-2.52 0.3 nan nan
-2.46 0.3 nan nan
-2.4 0.3 nan nan
-2.34 0.3 nan nan
-2.28 0.3 nan nan
-2.22 0.3 nan nan
-2.16 0.3 nan nan
-2.1 0.3 nan nan
-2.04 0.3 nan nan
-1.98 0.3 nan nan
-1.92 0.3 nan nan
-1.86 0.3 nan nan
-1.8 0.3 nan nan
-1.74 0.3 nan nan
-1.68 0.3 nan nan
-1.62 0.3 nan nan
-1.56 0.3 nan nan
-1.5 0.3 nan nan
-1.44 0.3 nan nan
-1.38 0.3 nan nan
-1.32 0.3 nan nan
-1.26 0.3 nan nan
-1.2 0.3 nan nan
-1.14 0.3 nan nan
-1.08 0.3 nan nan
-1.02 0.3 nan nan
-0.96 0.3 nan nan
-0.9 0.3 nan nan
-0.84 0.3 nan nan
-0.78 0.3 nan nan
-0.72 0.3 nan nan
-0.66 0.3 nan nan
-0.6 0.3 nan nan
-0.54 0.3 nan nan
-0.48 0.3 nan nan
-0.42 0.3 nan nan
-0.36 0.3 nan nan
-0.3 0.3 nan nan
-0.24 0.3 nan nan
-0.18 0.3 nan nan
-0.12 0.3 nan nan
-0.06 0.3 nan nan
0 0.3 nan nan
0.06 0.3 nan nan
0.12 0.3 nan nan
0.18 0.3 nan nan
0.24 0.3 nan nan
0.3 0.3 nan nan
0.36 0.3 156 95
0.42 0.3 76 76
0.48 0.3 49.3333333333 49.3333333333
0.54 0.3 36 36
0.6 0.3 28 28
0.66 0.3 22.6666666667 22.6666666667
0.72 0.3 18.8571428571 18.8571428571
0.78 0.3 16 16
0.84 0.3 13.7777777778 13.7777777778
0.9 0.3 12 12
0.96 0.3 10.5454545455 10.5454545455
1.02 0.3 9.85422740525 9.85422740525
1.08 0.3 10.3105590062 10.3105590062
1.14 0.3 10.8305647841 10.8305647841
1.2 0.3 11.4285714286 11.4285714286
1.26 0.3 12.1235521236 12.1235521236
1.32 0.3 12.9411764706 12.9411764706
1.38 0.3 13.9170506912 13.9170506912
1.44 0.3 15.1020408163 15.1020408163
1.5 0.3 16.5714285714 16.5714285714
1.56 0.3 18.4415584416 18.4415584416
1.62 0.3 20.9022556391 20.9022556391
1.68 0.3 24.2857142857 24.2857142857
1.74 0.3 29.2307692308 29.2307692308
1.8 0.3 37.1428571429 37.1428571429
1.86 0.3 51.8367346939 51.8367346939
1.92 0.3 88.5714285714 88.5714285714
1.98 0.3 345.714285714 95
2.04 0.3 nan nan
2.1 0.3 nan nan
2.16 0.3 nan nan
2.22 0.3 nan nan
2.28 0.3 nan nan
2.34 0.3 nan nan
2.4 0.3 nan nan
2.46 0.3 nan nan
2.52 0.3 nan nan
2.58 0.3 nan nan
2.64 0.3 nan nan
2.7 0.3 nan nan
2.76 0.3 nan nan
2.82 0.3 nan nan
2.88 0.3 nan nan
2.94 0.3 nan nan
3 0.3 nan nan
-3 0.36 nan nan
-2.94 0.36 nan nan
-2.88 0.36 nan nan
-2.82 0.36 nan nan
-2.76 0.36 nan nan
-2.7 0.36 nan nan
-2.64 0.36 nan nan
-2.58 0.36 nan nan
-2.52 0.36 nan nan
-2.46 0.36 nan nan
-2.4 0.36 nan nan
-2.34 0.36 nan nan
-2.28 0.36 nan nan
-2.22 0.36 nan nan
-2.16 0.36 nan nan
-2.1 0.36 nan nan
-2.04 0.36 nan nan
-1.98 0.36 nan nan
-1.92 0.36 nan nan
-1.86 0.36 nan nan
-1.8 0.36 nan nan
-1.74 0.36 nan nan
-1.68 0.36 nan nan
-1.62 0.36 nan nan
-1.56 0.36 nan nan
-1.5 0.36 nan nan
-1.44 0.36 nan nan
-1.38 0.36 nan nan
-1.32 0.36 nan nan
-1.26 0.36 nan nan
-1.2 0.36 nan nan
-1.14 0.36 nan nan
-1.08 0.36 nan nan
-1.02 0.36 nan nan
-0.96 0.36 nan nan
-0.9 0.36 nan nan
-0.84 0.36 nan nan
-0.78 0.36 nan nan
-0.72 0.36 nan nan
-0.66 0.36 nan nan
-0.6 0.36 nan nan
-0.54 0.36 nan nan
-0.48 0.36 nan nan
-0.42 0.36 nan nan
-0.36 0.36 nan nan
-0.3 0.36 nan nan
-0.24 0.36 nan nan
-0.18 0.36 nan nan
-0.12 0.36 nan nan
-0.06 0.36 nan nan
0 0.36 nan nan
0.06 0.36 nan nan
0.12 0.36 nan nan
0.18 0.36 nan nan
0.24 0.36 nan nan
0.3 0.36 nan nan
0.36 0.36 nan nan
0.42 0.36 148 95
0.48 0.36 72 72
0.54 0.36 46.6666666667 46.6666666667
0.6 0.36 34 34
0.66 0.36 26.4 26.4
0.72 0.36 21.3333333333 21.3333333333
0.78 0.36 17.7142857143 17.7142857143
0.84 0.36 15 15
0.9 0.36 12.8888888889 12.8888888889
0.96 0.36 11.2 11.2
1.02 0.36 10.3954081633 10.3954081633
1.08 0.36 10.8695652174 10.8695652174
1.14 0.36 11.4098837209 11.4098837209
1.2 0.36 12.03125 12.03125
1.26 0.36 12.7533783784 12.7533783784
1.32 0.36 13.6029411765 13.6029411765
1.38 0.36 14.6169354839 14.6169354839
1.44 0.36 15.8482142857 15.8482142857
1.5 0.36 17.375 17.375
1.56 0.36 19.3181818182 19.3181818182
1.62 0.36 21.875 21.875
1.68 0.36 25.390625 25.390625
1.74 0.36 30.5288461538 30.5288461538
1.8 0.36 38.75 38.75
1.86 0.36 54.0178571429 54.0178571429
1.92 0.36 92.1875 92.1875
1.98 0.36 359.375 95
2.04 0.36 nan nan
2.1 0.36 nan nan
2.16 0.36 nan nan
2.22 0.36 nan nan
2.28 0.36 nan nan
2.34 0.36 nan nan
2.4 0.36 nan nan
2.46 0.36 nan nan
2.52 0.36 nan nan
2.58 0.36 nan nan
2.64 0.36 nan nan
2.7 0.36 nan nan
2.76 0.36 nan nan
2.82 0.36 nan nan
2.88 0.36 nan nan
2.94 0.36 nan nan
3 0.36 nan nan
-3 0.42 nan nan
-2.94 0.42 nan nan
-2.88 0.42 nan nan
-2.82 0.42 nan nan
-2.76 0.42 nan nan
-2.7 0.42 nan nan
-2.64 0.42 nan nan
-2.58 0.42 nan nan
-2.52 0.42 nan nan
-2.46 0.42 nan nan
-2.4 0.42 nan nan
-2.34 0.42 nan nan
-2.28 0.42 nan nan
-2.22 0.42 nan nan
-2.16 0.42 nan nan
-2.1 0.42 nan nan
-2.04 0.42 nan nan
-1.98 0.42 nan nan
-1.92 0.42 nan nan
-1.86 0.42 nan nan
-1.8 0.42 nan nan
-1.74 0.42 nan nan
-1.68 0.42 nan nan
-1.62 0.42 nan nan
-1.56 0.42 nan nan
-1.5 0.42 nan nan
-1.44 0.42 nan nan
-1.38 0.42 nan nan
-1.32 0.42 nan nan
-1.26 0.42 nan nan
-1.2 0.42 nan nan
-1.14 0.42 nan nan
-1.08 0.42 nan nan
-1.02 0.42 nan nan
-0.96 0.42 nan nan
-0.9 0.42 nan nan
-0.84 0.42 nan nan
-0.78 0.42 nan nan
-0.72 0.42 nan nan
-0.66 0.42 nan nan
-0.6 0.42 nan nan
-0.54 0.42 nan nan
-0.48 0.42 nan nan
-0.42 0.42 nan nan
-0.36 0.42 nan nan
-0.3 0.42 nan nan
-0.24 0.42 nan nan
-0.18 0.42 nan nan
-0.12 0.42 nan nan
-0.06 0.42 nan nan
0 0.42 nan nan
0.06 0.42 nan nan
0.12 0.42 nan nan
0.18 0.42 nan nan
0.24 0.42 nan nan
0.3 0.42 nan nan
0.36 0.42 nan nan
0.42 0.42 nan nan
0.48 0.42 140 95
0.54 0.42 68 68
0.6 0.42 44 44
0.66 0.42 32 32
0.72 0.42 24.8 24.8
0.78 0.42 20 20
0.84 0.42 16.5714285714 16.5714285714
0.9 0.42 14 14
0.96 0.42 12 12
1.02 0.42 11.048557354 11.048557354
1.08 0.42 11.5442278861 11.5442278861
1.14 0.42 12.1090617482 12.1090617482
1.2 0.42 12.7586206897 12.7586206897
1.26 0.42 13.5135135135 13.5135135135
1.32 0.42 14.4016227181 14.4016227181
1.38 0.42 15.4616240267 15.4616240267
1.44 0.42 16.7487684729 16.7487684729
1.5 0.42 18.3448275862 18.3448275862
1.56 0.42 20.3761755486 20.3761755486
1.62 0.42 23.0490018149 23.0490018149
1.68 0.42 26.724137931 26.724137931
1.74 0.42 32.0954907162 32.0954907162
1.8 0.42 40.6896551724 40.6896551724
1.86 0.42 56.6502463054 56.6502463054
1.92 0.42 96.5517241379 95
1.98 0.42 375.862068966 95
2.04 0.42 nan nan
2.1 0.42 nan nan
2.16 0.42 nan nan
2.22 0.42 nan nan
2.28 0.42 nan nan
2.34 0.42 nan nan
2.4 0.42 nan nan
2.46 0.42 nan nan
2.52 0.42 nan nan
2.58 0.42 nan nan
2.64 0.42 nan nan
2.7 0.42 nan nan
2.76 0.42 nan nan
2.82 0.42 nan nan
2.88 0.42 nan nan
2.94 0.42 nan nan
3 0.42 nan nan
-3 0.48 nan nan
-2.94 0.48 nan nan
-2.88 0.48 nan nan
-2.82 0.48 nan nan
-2.76 0.48 nan nan
-2.7 0.48 nan nan
-2.64 0.48 nan nan
-2.58 0.48 nan nan
-2.52 0.48 nan nan
-2.46 0.48 nan nan
-2.4 0.48 nan nan
-2.34 0.48 nan nan
-2.28 0.48 nan nan
-2.22 0.48 nan nan
-2.16 0.48 nan nan
-2.1 0.48 nan nan
-2.04 0.48 nan nan
-1.98 0.48 nan nan
-1.92 0.48 nan nan
-1.86 0.48 nan nan
-1.8 0.48 nan nan
-1.74 0.48 nan nan
-1.68 0.48 nan nan
-1.62 0.48 nan nan
-1.56 0.48 nan nan
-1.5 0.48 nan nan
-1.44 0.48 nan nan
-1.38 0.48 nan nan
-1.32 0.48 nan nan
-1.26 0.48 nan nan
-1.2 0.48 nan nan
-1.14 0.48 nan nan
-1.08 0.48 nan nan
-1.02 0.48 nan nan
-0.96 0.48 nan nan
-0.9 0.48 nan nan
-0.84 0.48 nan nan
-0.78 0.48 nan nan
-0.72 0.48 nan nan
-0.66 0.48 nan nan
-0.6 0.48 nan nan
-0.54 0.48 nan nan
-0.48 0.48 nan nan
-0.42 0.48 nan nan
-0.36 0.48 nan nan
-0.3 0.48 nan nan
-0.24 0.48 nan nan
-0.18 0.48 nan nan
-0.12 0.48 nan nan
-0.06 0.48 nan nan
0 0.48 nan nan
0.06 0.48 nan nan
0.12 0.48 nan nan
0.18 0.48 nan nan
0.24 0.48 nan nan
0.3 0.48 nan nan
0.36 0.48 nan nan
0.42 0.48 nan nan
0.48 0.48 nan nan
0.54 0.48 132 95
0.6 0.48 64 64
0.66 0.48 41.3333333333 41.3333333333
0.72 0.48 30 30
0.78 0.48 23.2 23.2
0.84 0.48 18.6666666667 18.6666666667
0.9 0.48 15.4285714286 15.4285714286
0.96 0.48 13 13
1.02 0.48 11.852433281 11.852433281
1.08 0.48 12.3745819398 12.3745819398
1.14 0.48 12.969588551 12.969588551
1.2 0.48 13.6538461538 13.6538461538
1.26 0.48 14.4490644491 14.4490644491
1.32 0.48 15.3846153846 15.3846153846
1.38 0.48 16.5012406948 16.5012406948
1.44 0.48 17.8571428571 17.8571428571
1.5 0.48 19.5384615385 19.5384615385
1.56 0.48 21.6783216783 21.6783216783
1.62 0.48 24.4939271255 24.4939271255
1.68 0.48 28.3653846154 28.3653846154
1.74 0.48 34.0236686391 34.0236686391
1.8 0.48 43.0769230769 43.0769230769
1.86 0.48 59.8901098901 59.8901098901
1.92 0.48 101.923076923 95
1.98 0.48 396.153846154 95
2.04 0.48 nan nan
2.1 0.48 nan nan
2.16 0.48 nan nan
2.22 0.48 nan nan
2.28 0.48 nan nan
2.34 0.48 nan nan
2.4 0.48 nan nan
2.46 0.48 nan nan
2.52 0.48 nan nan
2.58 0.48 nan nan
2.64 0.48 nan nan
2.7 0.48 nan nan
2.76 0.48 nan nan
2.82 0.48 nan nan
2.88 0.48 nan nan
2.94 0.48 nan nan
3 0.48 nan nan
-3 0.54 nan nan
-2.94 0.54 nan nan
-2.88 0.54 nan nan
-2.82 0.54 nan nan
-2.76 0.54 nan nan
-2.7 0.54 nan nan
-2.64 0.54 nan nan
-2.58 0.54 nan nan
-2.52 0.54 nan nan
-2.46 0.54 nan nan
-2.4 0.54 nan nan
-2.34 0.54 nan nan
-2.28 0.54 nan nan
-2.22 0.54 nan nan
-2.16 0.54 nan nan
-2.1 0.54 nan nan
-2.04 0.54 nan nan
-1.98 0.54 nan nan
-1.92 0.54 nan nan
-1.86 0.54 nan nan
-1.8 0.54 nan nan
-1.74 0.54 nan nan
-1.68 0.54 nan nan
-1.62 0.54 nan nan
-1.56 0.54 nan nan
-1.5 0.54 nan nan
-1.44 0.54 nan nan
-1.38 0.54 nan nan
-1.32 0.54 nan nan
-1.26 0.54 nan nan
-1.2 0.54 nan nan
-1.14 0.54 nan nan
-1.08 0.54 nan nan
-1.02 0.54 nan nan
-0.96 0.54 nan nan
-0.9 0.54 nan nan
-0.84 0.54 nan nan
-0.78 0.54 nan nan
-0.72 0.54 nan nan
-0.66 0.54 nan nan
-0.6 0.54 nan nan
-0.54 0.54 nan nan
-0.48 0.54 nan nan
-0.42 0.54 nan nan
-0.36 0.54 nan nan
-0.3 0.54 nan nan
-0.24 0.54 nan nan
-0.18 0.54 nan nan
-0.12 0.54 nan nan
-0.06 0.54 nan nan
0 0.54 nan nan
0.06 0.54 nan nan
0.12 0.54 nan nan
0.18 0.54 nan nan
0.24 0.54 nan nan
0.3 0.54 nan nan
0.36 0.54 nan nan
0.42 0.54 nan nan
0.48 0.54 nan nan
0.54 0.54 nan nan
0.6 0.54 124 95
0.66 0.54 60 60
0.72 0.54 38.6666666667 38.6666666667
0.78 0.54 28 28
0.84 0.54 21.6 21.6
0.9 0.54 17.3333333333 17.3333333333
0.96 0.54 14.2857142857 14.2857142857
1.02 0.54 12.8660159716 12.8660159716
1.08 0.54 13.4215500945 13.4215500945
1.14 0.54 14.0546006067 14.0546006067
1.2 0.54 14.7826086957 14.7826086957
1.26 0.54 15.6286721504 15.6286721504
1.32 0.54 16.6240409207 16.6240409207
1.38 0.54 17.8120617111 17.8120617111
1.44 0.54 19.2546583851 19.2546583851
1.5 0.54 21.0434782609 21.0434782609
1.56 0.54 23.3201581028 23.3201581028
1.62 0.54 26.3157894737 26.3157894737
1.68 0.54 30.4347826087 30.4347826087
1.74 0.54 36.4548494983 36.4548494983
1.8 0.54 46.0869565217 46.0869565217
1.86 0.54 63.9751552795 63.9751552795
1.92 0.54 108.695652174 95
1.98 0.54 421.739130435 95
2.04 0.54 nan nan
2.1 0.54 nan nan
2.16 0.54 nan nan
2.22 0.54 nan nan
2.28 0.54 nan nan
2.34 0.54 nan nan
2.4 0.54 nan nan
2.46 0.54 nan nan
2.52 0.54 nan nan
2.58 0.54 nan nan
2.64 0.54 nan nan
2.7 0.54 nan nan
2.76 0.54 nan nan
2.82 0.54 nan nan
2.88 0.54 nan nan
2.94 0.54 nan nan
3 0.54 nan nan
-3 0.6 nan nan
-2.94 0.6 nan nan
-2.88 0.6 nan nan
-2.82 0.6 nan nan
-2.76 0.6 nan nan
-2.7 0.6 nan nan
-2.64 0.6 nan nan
-2.58 0.6 nan nan
-2.52 0.6 nan nan
-2.46 0.6 nan nan
-2.4 0.6 nan nan
-2.34 0.6 nan nan
-2.28 0.6 nan nan
-2.22 0.6 nan nan
-2.16 0.6 nan nan
-2.1 0.6 nan nan
-2.04 0.6 nan nan
-1.98 0.6 nan nan
-1.92 0.6 nan nan
-1.86 0.6 nan nan
-1.8 0.6 nan nan
-1.74 0.6 nan nan
-1.68 0.6 nan nan
-1.62 0.6 nan nan
-1.56 0.6 nan nan
-1.5 0.6 nan nan
-1.44 0.6 nan nan
-1.38 0.6 nan nan
-1.32 0.6 nan nan
-1.26 0.6 nan nan
-1.2 0.6 nan nan
-1.14 0.6 nan nan
-1.08 0.6 nan nan
-1.02 0.6 nan nan
-0.96 0.6 nan nan
-0.9 0.6 nan nan
-0.84 0.6 nan nan
-0.78 0.6 nan nan
-0.72 0.6 nan nan
-0.66 0.6 nan nan
-0.6 0.6 nan nan
-0.54 0.6 nan nan
-0.48 0.6 nan nan
-0.42 0.6 nan nan
-0.36 0.6 nan nan
-0.3 0.6 nan nan
-0.24 0.6 nan nan
-0.18 0.6 nan nan
-0.12 0.6 nan nan
-0.06 0.6 nan nan
0 0.6 nan nan
0.06 0.6 nan nan
0.12 0.6 nan nan
0.18 0.6 nan nan
0.24 0.6 nan nan
0.3 0.6 nan nan
0.36 0.6 nan nan
0.42 0.6 nan nan
0.48 0.6 nan nan
0.54 0.6 nan nan
0.6 0.6 nan nan
0.66 0.6 116 95
0.72 0.6 56 56
0.78 0.6 36 36
0.84 0.6 26 26
0.9 0.6 20 20
0.96 0.6 16 16
1.02 0.6 14.1836734694 14.1836734694
1.08 0.6 14.7826086957 14.7826086957
1.14 0.6 15.4651162791 15.4651162791
1.2 0.6 16.25 16.25
1.26 0.6 17.1621621622 17.1621621622
1.32 0.6 18.2352941176 18.2352941176
1.38 0.6 19.5161290323 19.5161290323
1.44 0.6 21.0714285714 21.0714285714
1.5 0.6 23 23
1.56 0.6 25.4545454545 25.4545454545
1.62 0.6 28.6842105263 28.6842105263
1.68 0.6 33.125 33.125
1.74 0.6 39.6153846154 39.6153846154
1.8 0.6 50 50
1.86 0.6 69.2857142857 69.2857142857
1.92 0.6 117.5 95
1.98 0.6 455 95
2.04 0.6 nan nan
2.1 0.6 nan nan
2.16 0.6 nan nan
2.22 0.6 nan nan
2.28 0.6 nan nan
2.34 0.6 nan nan
2.4 0.6 nan nan
2.46 0.6 nan nan
2.52 0.6 nan nan
2.58 0.6 nan nan
2.64 0.6 nan nan
2.7 0.6 nan nan
2.76 0.6 nan nan
2.82 0.6 nan nan
2.88 0.6 nan nan
2.94 0.6 nan nan
3 0.6 nan nan
-3 0.66 nan nan
-2.94 0.66 nan nan
-2.88 0.66 nan nan
-2.82 0.66 nan nan
-2.76 0.66 nan nan
-2.7 0.66 nan nan
-2.64 0.66 nan nan
-2.58 0.66 nan nan
-2.52 0.66 nan nan
-2.46 0.66 nan nan
-2.4 0.66 nan nan
-2.34 0.66 nan nan
-2.28 0.66 nan nan
-2.22 0.66 nan nan
-2.16 0.66 nan nan
-2.1 0.66 nan nan
-2.04 0.66 nan nan
-1.98 0.66 nan nan
-1.92 0.66 nan nan
-1.86 0.66 nan nan
-1.8 0.66 nan nan
-1.74 0.66 nan nan
-1.68 0.66 nan nan
-1.62 0.66 nan nan
-1.56 0.66 nan nan
-1.5 0.66 nan nan
-1.44 0.66 nan nan
-1.38 0.66 nan nan
-1.32 0.66 nan nan
-1.26 0.66 nan nan
-1.2 0.66 nan nan
-1.14 0.66 nan nan
-1.08 0.66 nan nan
-1.02 0.66 nan nan
-0.96 0.66 nan nan
-0.9 0.66 nan nan
-0.84 0.66 nan nan
-0.78 0.66 nan nan
-0.72 0.66 nan nan
-0.66 0.66 nan nan
-0.6 0.66 nan nan
-0.54 0.66 nan nan
-0.48 0.66 nan nan
-0.42 0.66 nan nan
-0.36 0.66 nan nan
-0.3 0.66 nan nan
-0.24 0.66 nan nan
-0.18 0.66 nan nan
-0.12 0.66 nan nan
-0.06 0.66 nan nan
0 0.66 nan nan
0.06 0.66 nan nan
0.12 0.66 nan nan
0.18 0.66 nan nan
0.24 0.66 nan nan
0.3 0.66 nan nan
0.36 0.66 nan nan
0.42 0.66 nan nan
0.48 0.66 nan nan
0.54 0.66 nan nan
0.6 0.66 nan nan
0.66 0.66 nan nan
0.72 0.66 108 95
0.78 0.66 52 52
0.84 0.66 33.3333333333 33.3333333333
0.9 0.66 24 24
0.96 0.66 18.4 18.4
1.02 0.66 15.9663865546 15.9663865546
1.08 0.66 16.6240409207 16.6240409207
1.14 0.66 17.3734610123 17.3734610123
1.2 0.66 18.2352941176 18.2352941176
1.26 0.66 19.2368839428 19.2368839428
1.32 0.66 20.4152249135 20.4152249135
1.38 0.66 21.8216318786 21.8216318786
1.44 0.66 23.5294117647 23.5294117647
1.5 0.66 25.6470588235 25.6470588235
1.56 0.66 28.3422459893 28.3422459893
1.62 0.66 31.8885448916 31.8885448916
1.68 0.66 36.7647058824 36.7647058824
1.74 0.66 43.8914027149 43.8914027149
1.8 0.66 55.2941176471 55.2941176471
1.86 0.66 76.4705882353 76.4705882353
1.92 0.66 129.411764706 95
1.98 0.66 500 95
2.04 0.66 nan nan
2.1 0.66 nan nan
2.16 0.66 nan nan
2.22 0.66 nan nan
2.28 0.66 nan nan
2.34 0.66 nan nan
2.4 0.66 nan nan
2.46 0.66 nan nan
2.52 0.66 nan nan
2.58 0.66 nan nan
2.64 0.66 nan nan
2.7 0.66 nan nan
2.76 0.66 nan nan
2.82 0.66 nan nan
2.88 0.66 nan nan
2.94 0.66 nan nan
3 0.66 nan nan
-3 0.72 nan nan
-2.94 0.72 nan nan
-2.88 0.72 nan nan
-2.82 0.72 nan nan
-2.76 0.72 nan nan
-2.7 0.72 nan nan
-2.64 0.72 nan nan
-2.58 0.72 nan nan
-2.52 0.72 nan nan
-2.46 0.72 nan nan
-2.4 0.72 nan nan
-2.34 0.72 nan nan
-2.28 0.72 nan nan
-2.22 0.72 nan nan
-2.16 0.72 nan nan
-2.1 0.72 nan nan
-2.04 0.72 nan nan
-1.98 0.72 nan nan
-1.92 0.72 nan nan
-1.86 0.72 nan nan
-1.8 0.72 nan nan
-1.74 0.72 nan nan
-1.68 0.72 nan nan
-1.62 0.72 nan nan
-1.56 0.72 nan nan
-1.5 0.72 nan nan
-1.44 0.72 nan nan
-1.38 0.72 nan nan
-1.32 0.72 nan nan
-1.26 0.72 nan nan
-1.2 0.72 nan nan
-1.14 0.72 nan nan
-1.08 0.72 nan nan
-1.02 0.72 nan nan
-0.96 0.72 nan nan
-0.9 0.72 nan nan
-0.84 0.72 nan nan
-0.78 0.72 nan nan
-0.72 0.72 nan nan
-0.66 0.72 nan nan
-0.6 0.72 nan nan
-0.54 0.72 nan nan
-0.48 0.72 nan nan
-0.42 0.72 nan nan
-0.36 0.72 nan nan
-0.3 0.72 nan nan
-0.24 0.72 nan nan
-0.18 0.72 nan nan
-0.12 0.72 nan nan
-0.06 0.72 nan nan
0 0.72 nan nan
0.06 0.72 nan nan
0.12 0.72 nan nan
0.18 0.72 nan nan
0.24 0.72 nan nan
0.3 0.72 nan nan
0.36 0.72 nan nan
0.42 0.72 nan nan
0.48 0.72 nan nan
0.54 0.72 nan nan
0.6 0.72 nan nan
0.66 0.72 nan nan
0.72 0.72 nan nan
0.78 0.72 100 95
0.84 0.72 48 48
0.9 0.72 30.6666666667 30.6666666667
0.96 0.72 22 22
1.02 0.72 18.5131195335 18.5131195335
1.08 0.72 19.2546583851 19.2546583851
1.14 0.72 20.0996677741 20.0996677741
1.2 0.72 21.0714285714 21.0714285714
1.26 0.72 22.2007722008 22.2007722008
1.32 0.72 23.5294117647 23.5294117647
1.38 0.72 25.1152073733 25.1152073733
1.44 0.72 27.0408163265 27.0408163265
1.5 0.72 29.4285714286 29.4285714286
1.56 0.72 32.4675324675 32.4675324675
1.62 0.72 36.4661654135 36.4661654135
1.68 0.72 41.9642857143 41.9642857143
1.74 0.72 50 50
1.8 0.72 62.8571428571 62.8571428571
1.86 0.72 86.7346938776 86.7346938776
1.92 0.72 146.428571429 95
1.98 0.72 564.285714286 95
2.04 0.72 nan nan
2.1 0.72 nan nan
2.16 0.72 nan nan
2.22 0.72 nan nan
2.28 0.72 nan nan
2.34 0.72 nan nan
2.4 0.72 nan nan
2.46 0.72 nan nan
2.52 0.72 nan nan
2.58 0.72 nan nan
2.64 0.72 nan nan
2.7 0.72 nan nan
2.76 0.72 nan nan
2.82 0.72 nan nan
2.88 0.72 nan nan
2.94 0.72 nan nan
3 0.72 nan nan
-3 0.78 nan nan
-2.94 0.78 nan nan
-2.88 0.78 nan nan
-2.82 0.78 nan nan
-2.76 0.78 nan nan
-2.7 0.78 nan nan
-2.64 0.78 nan nan
-2.58 0.78 nan nan
-2.52 0.78 nan nan
-2.46 0.78 nan nan
-2.4 0.78 nan nan
-2.34 0.78 nan nan
-2.28 0.78 nan nan
-2.22 0.78 nan nan
-2.16 0.78 nan nan
-2.1 0.78 nan nan
-2.04 0.78 nan nan
-1.98 0.78 nan nan
-1.92 0.78 nan nan
-1.86 0.78 nan nan
-1.8 0.78 nan nan
-1.74 0.78 nan nan
-1.68 0.78 nan nan
-1.62 0.78 nan nan
-1.56 0.78 nan nan
-1.5 0.78 nan nan
-1.44 0.78 nan nan
-1.38 0.78 nan nan
-1.32 0.78 nan nan
-1.26 0.78 nan nan
-1.2 0.78 nan nan
-1.14 0.78 nan nan
-1.08 0.78 nan nan
-1.02 0.78 nan nan
-0.96 0.78 nan nan
-0.9 0.78 nan nan
-0.84 0.78 nan nan
-0.78 0.78 nan nan
-0.72 0.78 nan nan
-0.66 0.78 nan nan
-0.6 0.78 nan nan
-0.54 0.78 nan nan
-0.48 0.78 nan nan
-0.42 0.78 nan nan
-0.36 0.78 nan nan
-0.3 0.78 nan nan
-0.24 0.78 nan nan
-0.18 0.78 nan nan
-0.12 0.78 nan nan
-0.06 0.78 nan nan
0 0.78 nan nan
0.06 0.78 nan nan
0.12 0.78 nan nan
0.18 0.78 nan nan
0.24 0.78 nan nan
0.3 0.78 nan nan
0.36 0.78 nan nan
0.42 0.78 nan nan
0.48 0.78 nan nan
0.54 0.78 nan nan
0.6 0.78 nan nan
0.66 0.78 nan nan
0.72 0.78 nan nan
0.78 0.78 nan nan
0.84 0.78 92 92
0.9 0.78 44 44
0.96 0.78 28 28
1.02 0.78 22.4489795918 22.4489795918
1.08 0.78 23.3201581028 23.3201581028
1.14 0.78 24.3128964059 24.3128964059
1.2 0.78 25.4545454545 25.4545454545
1.26 0.78 26.7813267813 26.7813267813
1.32 0.78 28.3422459893 28.3422459893
1.38 0.78 30.2052785924 30.2052785924
1.44 0.78 32.4675324675 32.4675324675
1.5 0.78 35.2727272727 35.2727272727
1.56 0.78 38.8429752066 38.8429752066
1.62 0.78 43.5406698565 43.5406698565
1.68 0.78 50 50
1.74 0.78 59.4405594406 59.4405594406
1.8 0.78 74.5454545455 74.5454545455
1.86 0.78 102.597402597 95
1.92 0.78 172.727272727 95
1.98 0.78 663.636363636 95
2.04 0.78 nan nan
2.1 0.78 nan nan
2.16 0.78 nan nan
2.22 0.78 nan nan
2.28 0.78 nan nan
2.34 0.78 nan nan
2.4 0.78 nan nan
2.46 0.78 nan nan
2.52 0.78 nan nan
2.58 0.78 nan nan
2.64 0.78 nan nan
2.7 0.78 nan nan
2.76 0.78 nan nan
2.82 0.78 nan nan
2.88 0.78 nan nan
2.94 0.78 nan nan
3 0.78 nan nan
-3 0.84 nan nan
-2.94 0.84 nan nan
-2.88 0.84 nan nan
-2.82 0.84 nan nan
-2.76 0.84 nan nan
-2.7 0.84 nan nan
-2.64 0.84 nan nan
-2.58 0.84 nan nan
-2.52 0.84 nan nan
-2.46 0.84 nan nan
-2.4 0.84 nan nan
-2.34 0.84 nan nan
-2.28 0.84 nan nan
-2.22 0.84 nan nan
-2.16 0.84 nan nan
-2.1 0.84 nan nan
-2.04 0.84 nan nan
-1.98 0.84 nan nan
-1.92 0.84 nan nan
-1.86 0.84 nan nan
-1.8 0.84 nan nan
-1.74 0.84 nan nan
-1.68 0.84 nan nan
-1.62 0.84 nan nan
-1.56 0.84 nan nan
-1.5 0.84 nan nan
-1.44 0.84 nan nan
-1.38 0.84 nan nan
-1.32 0.84 nan nan
-1.26 0.84 nan nan
-1.2 0.84 nan nan
-1.14 0.84 nan nan
-1.08 0.84 nan nan
-1.02 0.84 nan nan
-0.96 0.84 nan nan
-0.9 0.84 nan nan
-0.84 0.84 nan nan
-0.78 0.84 nan nan
-0.72 0.84 nan nan
-0.66 0.84 nan nan
-0.6 0.84 nan nan
-0.54 0.84 nan nan
-0.48 0.84 nan nan
-0.42 0.84 nan nan
-0.36 0.84 nan nan
-0.3 0.84 nan nan
-0.24 0.84 nan nan
-0.18 0.84 nan nan
-0.12 0.84 nan nan
-0.06 0.84 nan nan
0 0.84 nan nan
0.06 0.84 nan nan
0.12 0.84 nan nan
0.18 0.84 nan nan
0.24 0.84 nan nan
0.3 0.84 nan nan
0.36 0.84 nan nan
0.42 0.84 nan nan
0.48 0.84 nan nan
0.54 0.84 nan nan
0.6 0.84 nan nan
0.66 0.84 nan nan
0.72 0.84 nan nan
0.78 0.84 nan nan
0.84 0.84 nan nan
0.9 0.84 84 84
0.96 0.84 40 40
1.02 0.84 29.3367346939 29.3367346939
1.08 0.84 30.4347826087 30.4347826087
1.14 0.84 31.6860465116 31.6860465116
1.2 0.84 33.125 33.125
1.26 0.84 34.7972972973 34.7972972973
1.32 0.84 36.7647058824 36.7647058824
1.38 0.84 39.1129032258 39.1129032258
1.44 0.84 41.9642857143 41.9642857143
1.5 0.84 45.5 45.5
1.56 0.84 50 50
1.62 0.84 55.9210526316 55.9210526316
1.68 0.84 64.0625 64.0625
1.74 0.84 75.9615384615 75.9615384615
1.8 0.84 95 95
1.86 0.84 130.357142857 95
1.92 0.84 218.75 95
1.98 0.84 837.5 95
2.04 0.84 nan nan
2.1 0.84 nan nan
2.16 0.84 nan nan
2.22 0.84 nan nan
2.28 0.84 nan nan
2.34 0.84 nan nan
2.4 0.84 nan nan
2.46 0.84 nan nan
2.52 0.84 nan nan
2.58 0.84 nan nan
2.64 0.84 nan nan
2.7 0.84 nan nan
2.76 0.84 nan nan
2.82 0.84 nan nan
2.88 0.84 nan nan
2.94 0.84 nan nan
3 0.84 nan nan
-3 0.9 nan nan
-2.94 0.9 nan nan
-2.88 0.9 nan nan
-2.82 0.9 nan nan
-2.76 0.9 nan nan
-2.7 0.9 nan nan
-2.64 0.9 nan nan
-2.58 0.9 nan nan
-2.52 0.9 nan nan
-2.46 0.9 nan nan
-2.4 0.9 nan nan
-2.34 0.9 nan nan
-2.28 0.9 nan nan
-2.22 0.9 nan nan
-2.16 0.9 nan nan
-2.1 0.9 nan nan
-2.04 0.9 nan nan
-1.98 0.9 nan nan
-1.92 0.9 nan nan
-1.86 0.9 nan nan
-1.8 0.9 nan nan
-1.74 0.9 nan nan
-1.68 0.9 nan nan
-1.62 0.9 nan nan
-1.56 0.9 nan nan
-1.5 0.9 nan nan
-1.44 0.9 nan nan
-1.38 0.9 nan nan
-1.32 0.9 nan nan
-1.26 0.9 nan nan
-1.2 0.9 nan nan
-1.14 0.9 nan nan
-1.08 0.9 nan nan
-1.02 0.9 nan nan
-0.96 0.9 nan nan
-0.9 0.9 nan nan
-0.84 0.9 nan nan
-0.78 0.9 nan nan
-0.72 0.9 nan nan
-0.66 0.9 nan nan
-0.6 0.9 nan nan
-0.54 0.9 nan nan
-0.48 0.9 nan nan
-0.42 0.9 nan nan
-0.36 0.9 nan nan
-0.3 0.9 nan nan
-0.24 0.9 nan nan
-0.18 0.9 nan nan
-0.12 0.9 nan nan
-0.06 0.9 nan nan
0 0.9 nan nan
0.06 0.9 nan nan
0.12 0.9 nan nan
0.18 0.9 nan nan
0.24 0.9 nan nan
0.3 0.9 nan nan
0.36 0.9 nan nan
0.42 0.9 nan nan
0.48 0.9 nan nan
0.54 0.9 nan nan
0.6 0.9 nan nan
0.66 0.9 nan nan
0.72 0.9 nan nan
0.78 0.9 nan nan
0.84 0.9 nan nan
0.9 0.9 nan nan
0.96 0.9 76 76
1.02 0.9 44.4897959184 44.4897959184
1.08 0.9 46.0869565217 46.0869565217
1.14 0.9 47.9069767442 47.9069767442
1.2 0.9 50 50
1.26 0.9 52.4324324324 52.4324324324
1.32 0.9 55.2941176471 55.2941176471
1.38 0.9 58.7096774194 58.7096774194
1.44 0.9 62.8571428571 62.8571428571
1.5 0.9 68 68
1.56 0.9 74.5454545455 74.5454545455
1.62 0.9 83.1578947368 83.1578947368
1.68 0.9 95 95
1.74 0.9 112.307692308 95
1.8 0.9 140 95
1.86 0.9 191.428571429 95
1.92 0.9 320 95
1.98 0.9 1220 95
2.04 0.9 nan nan
2.1 0.9 nan nan
2.16 0.9 nan nan
2.22 0.9 nan nan
2.28 0.9 nan nan
2.34 0.9 nan nan
2.4 0.9 nan nan
2.46 0.9 nan nan
2.52 0.9 nan nan
2.58 0.9 nan nan
2.64 0.9 nan nan
2.7 0.9 nan nan
2.76 0.9 nan nan
2.82 0.9 nan nan
2.88 0.9 nan nan
2.94 0.9 nan nan
3 0.9 nan nan
-3 0.96 nan nan
-2.94 0.96 nan nan
-2.88 0.96 nan nan
-2.82 0.96 nan nan
-2.76 0.96 nan nan
-2.7 0.96 nan nan
-2.64 0.96 nan nan
-2.58 0.96 nan nan
-2.52 0.96 nan nan
-2.46 0.96 nan nan
-2.4 0.96 nan nan
-2.34 0.96 nan nan
-2.28 0.96 nan nan
-2.22 0.96 nan nan
-2.16 0.96 nan nan
-2.1 0.96 nan nan
-2.04 0.96 nan nan
-1.98 0.96 nan nan
-1.92 0.96 nan nan
-1.86 0.96 nan nan
-1.8 0.96 nan nan
-1.74 0.96 nan nan
-1.68 0.96 nan nan
-1.62 0.96 nan nan
-1.56 0.96 nan nan
-1.5 0.96 nan nan
-1.44 0.96 nan nan
-1.38 0.96 nan nan
-1.32 0.96 nan nan
-1.26 0.96 nan nan
-1.2 0.96 nan nan
-1.14 0.96 nan nan
-1.08 0.96 nan nan
-1.02 0.96 nan nan
-0.96 0.96 nan nan
-0.9 0.96 nan nan
-0.84 0.96 nan nan
-0.78 0.96 nan nan
-0.72 0.96 nan nan
-0.66 0.96 nan nan
-0.6 0.96 nan nan
-0.54 0.96 nan nan
-0.48 0.96 nan nan
-0.42 0.96 nan nan
-0.36 0.96 nan nan
-0.3 0.96 nan nan
-0.24 0.96 nan nan
-0.18 0.96 nan nan
-0.12 0.96 nan nan
-0.06 0.96 nan nan
0 0.96 nan nan
0.06 0.96 nan nan
0.12 0.96 nan nan
0.18 0.96 nan nan
0.24 0.96 nan nan
0.3 0.96 nan nan
0.36 0.96 nan nan
0.42 0.96 nan nan
0.48 0.96 nan nan
0.54 0.96 nan nan
0.6 0.96 nan nan
0.66 0.96 nan nan
0.72 0.96 nan nan
0.78 0.96 nan nan
0.84 0.96 nan nan
0.9 0.96 nan nan
0.96 0.96 nan nan
1.02 0.96 105.102040816 95
1.08 0.96 108.695652174 95
1.14 0.96 112.790697674 95
1.2 0.96 117.5 95
1.26 0.96 122.972972973 95
1.32 0.96 129.411764706 95
1.38 0.96 137.096774194 95
1.44 0.96 146.428571429 95
1.5 0.96 158 95
1.56 0.96 172.727272727 95
1.62 0.96 192.105263158 95
1.68 0.96 218.75 95
1.74 0.96 257.692307692 95
1.8 0.96 320 95
1.86 0.96 435.714285714 95
1.92 0.96 725 95
1.98 0.96 2750 95
2.04 0.96 nan nan
2.1 0.96 nan nan
2.16 0.96 nan nan
2.22 0.96 nan nan
2.28 0.96 nan nan
2.34 0.96 nan nan
2.4 0.96 nan nan
2.46 0.96 nan nan
2.52 0.96 nan nan
2.58 0.96 nan nan
2.64 0.96 nan nan
2.7 0.96 nan nan
2.76 0.96 nan nan
2.82 0.96 nan nan
2.88 0.96 nan nan
2.94 0.96 nan nan
3 0.96 nan nan
-3 1.02 nan nan
-2.94 1.02 nan nan
-2.88 1.02 nan nan
-2.82 1.02 nan nan
-2.76 1.02 nan nan
-2.7 1.02 nan nan
-2.64 1.02 nan nan
-2.58 1.02 nan nan
-2.52 1.02 nan nan
-2.46 1.02 nan nan
-2.4 1.02 nan nan
-2.34 1.02 nan nan
-2.28 1.02 nan nan
-2.22 1.02 nan nan
-2.16 1.02 nan nan
-2.1 1.02 nan nan
-2.04 1.02 nan nan
-1.98 1.02 nan nan
-1.92 1.02 nan nan
-1.86 1.02 nan nan
-1.8 1.02 nan nan
-1.74 1.02 nan nan
-1.68 1.02 nan nan
-1.62 1.02 nan nan
-1.56 1.02 nan nan
-1.5 1.02 nan nan
-1.44 1.02 nan nan
-1.38 1.02 nan nan
-1.32 1.02 nan nan
-1.26 1.02 nan nan
-1.2 1.02 nan nan
-1.14 1.02 nan nan
-1.08 1.02 nan nan
-1.02 1.02 nan nan
-0.96 1.02 nan nan
-0.9 1.02 nan nan
-0.84 1.02 nan nan
-0.78 1.02 nan nan
-0.72 1.02 nan nan
-0.66 1.02 nan nan
-0.6 1.02 nan nan
-0.54 1.02 nan nan
-0.48 1.02 nan nan
-0.42 1.02 nan nan
-0.36 1.02 nan nan
-0.3 1.02 nan nan
-0.24 1.02 nan nan
-0.18 1.02 nan nan
-0.12 1.02 nan nan
-0.06 1.02 nan nan
0 1.02 nan nan
0.06 1.02 nan nan
0.12 1.02 nan nan
0.18 1.02 nan nan
0.24 1.02 nan nan
0.3 1.02 nan nan
0.36 1.02 nan nan
0.42 1.02 nan nan
0.48 1.02 nan nan
0.54 1.02 nan nan
0.6 1.02 nan nan
0.66 1.02 nan nan
0.72 1.02 nan nan
0.78 1.02 nan nan
0.84 1.02 nan nan
0.9 1.02 nan nan
0.96 1.02 nan nan
1.02 1.02 nan nan
1.08 1.02 nan nan
1.14 1.02 nan nan
1.2 1.02 nan nan
1.26 1.02 nan nan
1.32 1.02 nan nan
1.38 1.02 nan nan
1.44 1.02 nan nan
1.5 1.02 nan nan
1.56 1.02 nan nan
1.62 1.02 nan nan
1.68 1.02 nan nan
1.74 1.02 nan nan
1.8 1.02 nan nan
1.86 1.02 nan nan
1.92 1.02 nan nan
1.98 1.02 nan nan
2.04 1.02 nan nan
2.1 1.02 nan nan
2.16 1.02 nan nan
2.22 1.02 nan nan
2.28 1.02 nan nan
2.34 1.02 nan nan
2.4 1.02 nan nan
2.46 1.02 nan nan
2.52 1.02 nan nan
2.58 1.02 nan nan
2.64 1.02 nan nan
2.7 1.02 nan nan
2.76 1.02 nan nan
2.82 1.02 nan nan
2.88 1.02 nan nan
2.94 1.02 nan nan
3 1.02 nan nan
-3 1.08 nan nan
-2.94 1.08 nan nan
-2.88 1.08 nan nan
-2.82 1.08 nan nan
-2.76 1.08 nan nan
-2.7 1.08 nan nan
-2.64 1.08 nan nan
-2.58 1.08 nan nan
-2.52 1.08 nan nan
-2.46 1.08 nan nan
-2.4 1.08 nan nan
-2.34 1.08 nan nan
-2.28 1.08 nan nan
-2.22 1.08 nan nan
-2.16 1.08 nan nan
-2.1 1.08 nan nan
-2.04 1.08 nan nan
-1.98 1.08 nan nan
-1.92 1.08 nan nan
-1.86 1.08 nan nan
-1.8 1.08 nan nan
-1.74 1.08 nan nan
-1.68 1.08 nan nan
-1.62 1.08 nan nan
-1.56 1.08 nan nan
-1.5 1.08 nan nan
-1.44 1.08 nan nan
-1.38 1.08 nan nan
-1.32 1.08 nan nan
-1.26 1.08 nan nan
-1.2 1.08 nan nan
-1.14 1.08 nan nan
-1.08 1.08 nan nan
-1.02 1.08 nan nan
-0.96 1.08 nan nan
-0.9 1.08 nan nan
-0.84 1.08 nan nan
-0.78 1.08 nan nan
-0.72 1.08 nan nan
-0.66 1.08 nan nan
-0.6 1.08 nan nan
-0.54 1.08 nan nan
-0.48 1.08 nan nan
-0.42 1.08 nan nan
-0.36 1.08 nan nan
-0.3 1.08 nan nan
-0.24 1.08 nan nan
-0.18 1.08 nan nan
-0.12 1.08 nan nan
-0.06 1.08 nan nan
0 1.08 nan nan
0.06 1.08 nan nan
0.12 1.08 nan nan
0.18 1.08 nan nan
0.24 1.08 nan nan
0.3 1.08 nan nan
0.36 1.08 nan nan
0.42 1.08 nan nan
0.48 1.08 nan nan
0.54 1.08 nan nan
0.6 1.08 nan nan
0.66 1.08 nan nan
0.72 1.08 nan nan
0.78 1.08 nan nan
0.84 1.08 nan nan
0.9 1.08 380 95
0.96 1.08 171.232876712 95
1.02 1.08 168.333333333 95
1.08 1.08 nan nan
1.14 1.08 nan nan
1.2 1.08 nan nan
1.26 1.08 nan nan
1.32 1.08 nan nan
1.38 1.08 nan nan
1.44 1.08 nan nan
1.5 1.08 nan nan
1.56 1.08 nan nan
1.62 1.08 nan nan
1.68 1.08 nan nan
1.74 1.08 nan nan
1.8 1.08 nan nan
1.86 1.08 nan nan
1.92 1.08 nan nan
1.98 1.08 nan nan
2.04 1.08 nan nan
2.1 1.08 nan nan
2.16 1.08 nan nan
2.22 1.08 nan nan
2.28 1.08 nan nan
2.34 1.08 nan nan
2.4 1.08 nan nan
2.46 1.08 nan nan
2.52 1.08 nan nan
2.58 1.08 nan nan
2.64 1.08 nan nan
2.7 1.08 nan nan
2.76 1.08 nan nan
2.82 1.08 nan nan
2.88 1.08 nan nan
2.94 1.08 nan nan
3 1.08 nan nan
-3 1.14 nan nan
-2.94 1.14 nan nan
-2.88 1.14 nan nan
-2.82 1.14 nan nan
-2.76 1.14 nan nan
-2.7 1.14 nan nan
-2.64 1.14 nan nan
-2.58 1.14 nan nan
-2.52 1.14 nan nan
-2.46 1.14 nan nan
-2.4 1.14 nan nan
-2.34 1.14 nan nan
-2.28 1.14 nan nan
-2.22 1.14 nan nan
-2.16 1.14 nan nan
-2.1 1.14 nan nan
-2.04 1.14 nan nan
-1.98 1.14 nan nan
-1.92 1.14 nan nan
-1.86 1.14 nan nan
-1.8 1.14 nan nan
-1.74 1.14 nan nan
-1.68 1.14 nan nan
-1.62 1.14 nan nan
-1.56 1.14 nan nan
-1.5 1.14 nan nan
-1.44 1.14 nan nan
-1.38 1.14 nan nan
-1.32 1.14 nan nan
-1.26 1.14 nan nan
-1.2 1.14 nan nan
-1.14 1.14 nan nan
-1.08 1.14 nan nan
-1.02 1.14 nan nan
-0.96 1.14 nan nan
-0.9 1.14 nan nan
-0.84 1.14 nan nan
-0.78 1.14 nan nan
-0.72 1.14 nan nan
-0.66 1.14 nan nan
-0.6 1.14 nan nan
-0.54 1.14 nan nan
-0.48 1.14 nan nan
-0.42 1.14 nan nan
-0.36 1.14 nan nan
-0.3 1.14 nan nan
-0.24 1.14 nan nan
-0.18 1.14 nan nan
-0.12 1.14 nan nan
-0.06 1.14 nan nan
0 1.14 nan nan
0.06 1.14 nan nan
0.12 1.14 nan nan
0.18 1.14 nan nan
0.24 1.14 nan nan
0.3 1.14 nan nan
0.36 1.14 nan nan
0.42 1.14 nan nan
0.48 1.14 nan nan
0.54 1.14 nan nan
0.6 1.14 nan nan
0.66 1.14 nan nan
0.72 1.14 nan nan
0.78 1.14 664.383561644 95
0.84 1.14 201.229508197 95
0.9 1.14 119.759036145 95
0.96 1.14 85.8361774744 85.8361774744
1.02 1.14 84.6666666667 84.6666666667
1.08 1.14 170.333333333 95
1.14 1.14 nan nan
1.2 1.14 nan nan
1.26 1.14 nan nan
1.32 1.14 nan nan
1.38 1.14 nan nan
1.44 1.14 nan nan
1.5 1.14 nan nan
1.56 1.14 nan nan
1.62 1.14 nan nan
1.68 1.14 nan nan
1.74 1.14 nan nan
1.8 1.14 nan nan
1.86 1.14 nan nan
1.92 1.14 nan nan
1.98 1.14 nan nan
2.04 1.14 nan nan
2.1 1.14 nan nan
2.16 1.14 nan nan
2.22 1.14 nan nan
2.28 1.14 nan nan
2.34 1.14 nan nan
2.4 1.14 nan nan
2.46 1.14 nan nan
2.52 1.14 nan nan
2.58 1.14 nan nan
2.64 1.14 nan nan
2.7 1.14 nan nan
2.76 1.14 nan nan
2.82 1.14 nan nan
2.88 1.14 nan nan
2.94 1.14 nan nan
3 1.14 nan nan
-3 1.2 nan nan
-2.94 1.2 nan nan
-2.88 1.2 nan nan
-2.82 1.2 nan nan
-2.76 1.2 nan nan
-2.7 1.2 nan nan
-2.64 1.2 nan nan
-2.58 1.2 nan nan
-2.52 1.2 nan nan
-2.46 1.2 nan nan
-2.4 1.2 nan nan
-2.34 1.2 nan nan
-2.28 1.2 nan nan
-2.22 1.2 nan nan
-2.16 1.2 nan nan
-2.1 1.2 nan nan
-2.04 1.2 nan nan
-1.98 1.2 nan nan
-1.92 1.2 nan nan
-1.86 1.2 nan nan
-1.8 1.2 nan nan
-1.74 1.2 nan nan
-1.68 1.2 nan nan
-1.62 1.2 nan nan
-1.56 1.2 nan nan
-1.5 1.2 nan nan
-1.44 1.2 nan nan
-1.38 1.2 nan nan
-1.32 1.2 nan nan
-1.26 1.2 nan nan
-1.2 1.2 nan nan
-1.14 1.2 nan nan
-1.08 1.2 nan nan
-1.02 1.2 nan nan
-0.96 1.2 nan nan
-0.9 1.2 nan nan
-0.84 1.2 nan nan
-0.78 1.2 nan nan
-0.72 1.2 nan nan
-0.66 1.2 nan nan
-0.6 1.2 nan nan
-0.54 1.2 nan nan
-0.48 1.2 nan nan
-0.42 1.2 nan nan
-0.36 1.2 nan nan
-0.3 1.2 nan nan
-0.24 1.2 nan nan
-0.18 1.2 nan nan
-0.12 1.2 nan nan
-0.06 1.2 nan nan
0 1.2 nan nan
0.06 1.2 nan nan
0.12 1.2 nan nan
0.18 1.2 nan nan
0.24 1.2 nan nan
0.3 1.2 nan nan
0.36 1.2 nan nan
0.42 1.2 nan nan
0.48 1.2 nan nan
0.54 1.2 nan nan
0.6 1.2 nan nan
0.66 1.2 nan nan
0.72 1.2 301.25 95
0.78 1.2 143.529411765 95
0.84 1.2 95 95
0.9 1.2 71.4285714286 71.4285714286
0.96 1.2 57.5 57.5
1.02 1.2 56.7777777778 56.7777777778
1.08 1.2 85.6666666667 85.6666666667
1.14 1.2 172.333333333 95
1.2 1.2 nan nan
1.26 1.2 nan nan
1.32 1.2 nan nan
1.38 1.2 nan nan
1.44 1.2 nan nan
1.5 1.2 nan nan
1.56 1.2 nan nan
1.62 1.2 nan nan
1.68 1.2 nan nan
1.74 1.2 nan nan
1.8 1.2 nan nan
1.86 1.2 nan nan
1.92 1.2 nan nan
1.98 1.2 nan nan
2.04 1.2 nan nan
2.1 1.2 nan nan
2.16 1.2 nan nan
2.22 1.2 nan nan
2.28 1.2 nan nan
2.34 1.2 nan nan
2.4 1.2 nan nan
2.46 1.2 nan nan
2.52 1.2 nan nan
2.58 1.2 nan nan
2.64 1.2 nan nan
2.7 1.2 nan nan
2.76 1.2 nan nan
2.82 1.2 nan nan
2.88 1.2 nan nan
2.94 1.2 nan nan
3 1.2 nan nan
-3 1.26 nan nan
-2.94 1.26 nan nan
-2.88 1.26 nan nan
-2.82 1.26 nan nan
-2.76 1.26 nan nan
-2.7 1.26 nan nan
-2.64 1.26 nan nan
-2.58 1.26 nan nan
-2.52 1.26 nan nan
-2.46 1.26 nan nan
-2.4 1.26 nan nan
-2.34 1.26 nan nan
-2.28 1.26 nan nan
-2.22 1.26 nan nan
-2.16 1.26 nan nan
-2.1 1.26 nan nan
-2.04 1.26 nan nan
-1.98 1.26 nan nan
-1.92 1.26 nan nan
-1.86 1.26 nan nan
-1.8 1.26 nan nan
-1.74 1.26 nan nan
-1.68 1.26 nan nan
-1.62 1.26 nan nan
-1.56 1.26 nan nan
-1.5 1.26 nan nan
-1.44 1.26 nan nan
-1.38 1.26 nan nan
-1.32 1.26 nan nan
-1.26 1.26 nan nan
-1.2 1.26 nan nan
-1.14 1.26 nan nan
-1.08 1.26 nan nan
-1.02 1.26 nan nan
-0.96 1.26 nan nan
-0.9 1.26 nan nan
-0.84 1.26 nan nan
-0.78 1.26 nan nan
-0.72 1.26 nan nan
-0.66 1.26 nan nan
-0.6 1.26 nan nan
-0.54 1.26 nan nan
-0.48 1.26 nan nan
-0.42 1.26 nan nan
-0.36 1.26 nan nan
-0.3 1.26 nan nan
-0.24 1.26 nan nan
-0.18 1.26 nan nan
-0.12 1.26 nan nan
-0.06 1.26 nan nan
0 1.26 nan nan
0.06 1.26 nan nan
0.12 1.26 nan nan
0.18 1.26 nan nan
0.24 1.26 nan nan
0.3 1.26 nan nan
0.36 1.26 nan nan
0.42 1.26 nan nan
0.48 1.26 nan nan
0.54 1.26 nan nan
0.6 1.26 1182.5 95
0.66 1.26 209.170305677 95
0.72 1.26 116.028708134 95
0.78 1.26 80.8896210873 80.8896210873
0.84 1.26 62.4371859296 62.4371859296
0.9 1.26 51.0659898477 51.0659898477
0.96 1.26 43.3560477002 43.3560477002
1.02 1.26 42.8333333333 42.8333333333
1.08 1.26 57.4444444444 57.4444444444
1.14 1.26 86.6666666667 86.6666666667
1.2 1.26 174.333333333 95
1.26 1.26 nan nan
1.32 1.26 nan nan
1.38 1.26 nan nan
1.44 1.26 nan nan
1.5 1.26 nan nan
1.56 1.26 nan nan
1.62 1.26 nan nan
1.68 1.26 nan nan
1.74 1.26 nan nan
1.8 1.26 nan nan
1.86 1.26 nan nan
1.92 1.26 nan nan
1.98 1.26 nan nan
2.04 1.26 nan nan
2.1 1.26 nan nan
2.16 1.26 nan nan
2.22 1.26 nan nan
2.28 1.26 nan nan
2.34 1.26 nan nan
2.4 1.26 nan nan
2.46 1.26 nan nan
2.52 1.26 nan nan
2.58 1.26 nan nan
2.64 1.26 nan nan
2.7 1.26 nan nan
2.76 1.26 nan nan
2.82 1.26 nan nan
2.88 1.26 nan nan
2.94 1.26 nan nan
3 1.26 nan nan
-3 1.32 nan nan
-2.94 1.32 nan nan
-2.88 1.32 nan nan
-2.82 1.32 nan nan
-2.76 1.32 nan nan
-2.7 1.32 nan nan
-2.64 1.32 nan nan
-2.58 1.32 nan nan
-2.52 1.32 nan nan
-2.46 1.32 nan nan
-2.4 1.32 nan nan
-2.34 1.32 nan nan
-2.28 1.32 nan nan
-2.22 1.32 nan nan
-2.16 1.32 nan nan
-2.1 1.32 nan nan
-2.04 1.32 nan nan
-1.98 1.32 nan nan
-1.92 1.32 nan nan
-1.86 1.32 nan nan
-1.8 1.32 nan nan
-1.74 1.32 nan nan
-1.68 1.32 nan nan
-1.62 1.32 nan nan
-1.56 1.32 nan nan
-1.5 1.32 nan nan
-1.44 1.32 nan nan
-1.38 1.32 nan nan
-1.32 1.32 nan nan
-1.26 1.32 nan nan
-1.2 1.32 nan nan
-1.14 1.32 nan nan
-1.08 1.32 nan nan
-1.02 1.32 nan nan
-0.96 1.32 nan nan
-0.9 1.32 nan nan
-0.84 1.32 nan nan
-0.78 1.32 nan nan
-0.72 1.32 nan nan
-0.66 1.32 nan nan
-0.6 1.32 nan nan
-0.54 1.32 nan nan
-0.48 1.32 nan nan
-0.42 1.32 nan nan
-0.36 1.32 nan nan
-0.3 1.32 nan nan
-0.24 1.32 nan nan
-0.18 1.32 nan nan
-0.12 1.32 nan nan
-0.06 1.32 nan nan
0 1.32 nan nan
0.06 1.32 nan nan
0.12 1.32 nan nan
0.18 1.32 nan nan
0.24 1.32 nan nan
0.3 1.32 nan nan
0.36 1.32 nan nan
0.42 1.32 nan nan
0.48 1.32 nan nan
0.54 1.32 573.170731707 95
0.6 1.32 170 95
0.66 1.32 100.836820084 95
0.72 1.32 72.1893491124 72.1893491124
0.78 1.32 56.5217391304 56.5217391304
0.84 1.32 46.6417910448 46.6417910448
0.9 1.32 39.842519685 39.842519685
0.96 1.32 34.8773841962 34.8773841962
1.02 1.32 34.4666666667 34.4666666667
1.08 1.32 43.3333333333 43.3333333333
1.14 1.32 58.1111111111 58.1111111111
1.2 1.32 87.6666666667 87.6666666667
1.26 1.32 176.333333333 95
1.32 1.32 nan nan
1.38 1.32 nan nan
1.44 1.32 nan nan
1.5 1.32 nan nan
1.56 1.32 nan nan
1.62 1.32 nan nan
1.68 1.32 nan nan
1.74 1.32 nan nan
1.8 1.32 nan nan
1.86 1.32 nan nan
1.92 1.32 nan nan
1.98 1.32 nan nan
2.04 1.32 nan nan
2.1 1.32 nan nan
2.16 1.32 nan nan
2.22 1.32 nan nan
2.28 1.32 nan nan
2.34 1.32 nan nan
2.4 1.32 nan nan
2.46 1.32 nan nan
2.52 1.32 nan nan
2.58 1.32 nan nan
2.64 1.32 nan nan
2.7 1.32 nan nan
2.76 1.32 nan nan
2.82 1.32 nan nan
2.88 1.32 nan nan
2.94 1.32 nan nan
3 1.32 nan nan
-3 1.38 nan nan
-2.94 1.38 nan nan
-2.88 1.38 nan nan
-2.82 1.38 nan nan
-2.76 1.38 nan nan
-2.7 1.38 nan nan
-2.64 1.38 nan nan
-2.58 1.38 nan nan
-2.52 1.38 nan nan
-2.46 1.38 nan nan
-2.4 1.38 nan nan
-2.34 1.38 nan nan
-2.28 1.38 nan nan
-2.22 1.38 nan nan
-2.16 1.38 nan nan
-2.1 1.38 nan nan
-2.04 1.38 nan nan
-1.98 1.38 nan nan
-1.92 1.38 nan nan
-1.86 1.38 nan nan
-1.8 1.38 nan nan
-1.74 1.38 nan nan
-1.68 1.38 nan nan
-1.62 1.38 nan nan
-1.56 1.38 nan nan
-1.5 1.38 nan nan
-1.44 1.38 nan nan
-1.38 1.38 nan nan
-1.32 1.38 nan nan
-1.26 1.38 nan nan
-1.2 1.38 nan nan
-1.14 1.38 nan nan
-1.08 1.38 nan nan
-1.02 1.38 nan nan
-0.96 1.38 nan nan
-0.9 1.38 nan nan
-0.84 1.38 nan nan
-0.78 1.38 nan nan
-0.72 1.38 nan nan
-0.66 1.38 nan nan
-0.6 1.38 nan nan
-0.54 1.38 nan nan
-0.48 1.38 nan nan
-0.42 1.38 nan nan
-0.36 1.38 nan nan
-0.3 1.38 nan nan
-0.24 1.38 nan nan
-0.18 1.38 nan nan
-0.12 1.38 nan nan
-0.06 1.38 nan nan
0 1.38 nan nan
0.06 1.38 nan nan
0.12 1.38 nan nan
0.18 1.38 nan nan
0.24 1.38 nan nan
0.3 1.38 nan nan
0.36 1.38 nan nan
0.42 1.38 nan nan
0.48 1.38 440.566037736 95
0.54 1.38 151.118210863 95
0.6 1.38 92.1153846154 92.1153846154
0.66 1.38 66.7125171939 66.7125171939
0.72 1.38 52.5695931478 52.5695931478
0.78 1.38 43.5582822086 43.5582822086
0.84 1.38 37.3145400593 37.3145400593
0.9 1.38 32.7331189711 32.7331189711
0.96 1.38 29.2281498297 29.2281498297
1.02 1.38 28.8888888889 28.8888888889
1.08 1.38 34.8666666667 34.8666666667
1.14 1.38 43.8333333333 43.8333333333
1.2 1.38 58.7777777778 58.7777777778
1.26 1.38 88.6666666667 88.6666666667
1.32 1.38 178.333333333 95
1.38 1.38 nan nan
1.44 1.38 nan nan
1.5 1.38 nan nan
1.56 1.38 nan nan
1.62 1.38 nan nan
1.68 1.38 nan nan
1.74 1.38 nan nan
1.8 1.38 nan nan
1.86 1.38 nan nan
1.92 1.38 nan nan
1.98 1.38 nan nan
2.04 1.38 nan nan
2.1 1.38 nan nan
2.16 1.38 nan nan
2.22 1.38 nan nan
2.28 1.38 nan nan
2.34 1.38 nan nan
2.4 1.38 nan nan
2.46 1.38 nan nan
2.52 1.38 nan nan
2.58 1.38 nan nan
2.64 1.38 nan nan
2.7 1.38 nan nan
2.76 1.38 nan nan
2.82 1.38 nan nan
2.88 1.38 nan nan
2.94 1.38 nan nan
3 1.38 nan nan
-3 1.44 nan nan
-2.94 1.44 nan nan
-2.88 1.44 nan nan
-2.82 1.44 nan nan
-2.76 1.44 nan nan
-2.7 1.44 nan nan
-2.64 1.44 nan nan
-2.58 1.44 nan nan
-2.52 1.44 nan nan
-2.46 1.44 nan nan
-2.4 1.44 nan nan
-2.34 1.44 nan nan
-2.28 1.44 nan nan
-2.22 1.44 nan nan
-2.16 1.44 nan nan
-2.1 1.44 nan nan
-2.04 1.44 nan nan
-1.98 1.44 nan nan
-1.92 1.44 nan nan
-1.86 1.44 nan nan
-1.8 1.44 nan nan
-1.74 1.44 nan nan
-1.68 1.44 nan nan
-1.62 1.44 nan nan
-1.56 1.44 nan nan
-1.5 1.44 nan nan
-1.44 1.44 nan nan
-1.38 1.44 nan nan
-1.32 1.44 nan nan
-1.26 1.44 nan nan
-1.2 1.44 nan nan
-1.14 1.44 nan nan
-1.08 1.44 nan nan
-1.02 1.44 nan nan
-0.96 1.44 nan nan
-0.9 1.44 nan nan
-0.84 1.44 nan nan
-0.78 1.44 nan nan
-0.72 1.44 nan nan
-0.66 1.44 nan nan
-0.6 1.44 nan nan
-0.54 1.44 nan nan
-0.48 1.44 nan nan
-0.42 1.44 nan nan
-0.36 1.44 nan nan
-0.3 1.44 nan nan
-0.24 1.44 nan nan
-0.18 1.44 nan nan
-0.12 1.44 nan nan
-0.06 1.44 nan nan
0 1.44 nan nan
0.06 1.44 nan nan
0.12 1.44 nan nan
0.18 1.44 nan nan
0.24 1.44 nan nan
0.3 1.44 nan nan
0.36 1.44 nan nan
0.42 1.44 414.285714286 95
0.48 1.44 143.292682927 95
0.54 1.44 87.5 87.5
0.6 1.44 63.4210526316 63.4210526316
0.66 1.44 50 50
0.72 1.44 41.4429530201 41.4429530201
0.78 1.44 35.5113636364 35.5113636364
0.84 1.44 31.157635468 31.157635468
0.9 1.44 27.8260869565 27.8260869565
0.96 1.44 25.1945525292 25.1945525292
1.02 1.44 24.9047619048 24.9047619048
1.08 1.44 29.2222222222 29.2222222222
1.14 1.44 35.2666666667 35.2666666667
1.2 1.44 44.3333333333 44.3333333333
1.26 1.44 59.4444444444 59.4444444444
1.32 1.44 89.6666666667 89.6666666667
1.38 1.44 180.333333333 95
1.44 1.44 nan nan
1.5 1.44 nan nan
1.56 1.44 nan nan
1.62 1.44 nan nan
1.68 1.44 nan nan
1.74 1.44 nan nan
1.8 1.44 nan nan
1.86 1.44 nan nan
1.92 1.44 nan nan
1.98 1.44 nan nan
2.04 1.44 nan nan
2.1 1.44 nan nan
2.16 1.44 nan nan
2.22 1.44 nan nan
2.28 1.44 nan nan
2.34 1.44 nan nan
2.4 1.44 nan nan
2.46 1.44 nan nan
2.52 1.44 nan nan
2.58 1.44 nan nan
2.64 1.44 nan nan
2.7 1.44 nan nan
2.76 1.44 nan nan
2.82 1.44 nan nan
2.88 1.44 nan nan
2.94 1.44 nan nan
3 1.44 nan nan
-3 1.5 nan nan
-2.94 1.5 nan nan
-2.88 1.5 nan nan
-2.82 1.5 nan nan
-2.76 1.5 nan nan
-2.7 1.5 nan nan
-2.64 1.5 nan nan
-2.58 1.5 nan nan
-2.52 1.5 nan nan
-2.46 1.5 nan nan
-2.4 1.5 nan nan
-2.34 1.5 nan nan
-2.28 1.5 nan nan
-2.22 1.5 nan nan
-2.16 1.5 nan nan
-2.1 1.5 nan nan
-2.04 1.5 nan nan
-1.98 1.5 nan nan
-1.92 1.5 nan nan
-1.86 1.5 nan nan
-1.8 1.5 nan nan
-1.74 1.5 nan nan
-1.68 1.5 nan nan
-1.62 1.5 nan nan
-1.56 1.5 nan nan
-1.5 1.5 nan nan
-1.44 1.5 nan nan
-1.38 1.5 nan nan
-1.32 1.5 nan nan
-1.26 1.5 nan nan
-1.2 1.5 nan nan
-1.14 1.5 nan nan
-1.08 1.5 nan nan
-1.02 1.5 nan nan
-0.96 1.5 nan nan
-0.9 1.5 nan nan
-0.84 1.5 nan nan
-0.78 1.5 nan nan
-0.72 1.5 nan nan
-0.66 1.5 nan nan
-0.6 1.5 nan nan
-0.54 1.5 nan nan
-0.48 1.5 nan nan
-0.42 1.5 nan nan
-0.36 1.5 nan nan
-0.3 1.5 nan nan
-0.24 1.5 nan nan
-0.18 1.5 nan nan
-0.12 1.5 nan nan
-0.06 1.5 nan nan
0 1.5 nan nan
0.06 1.5 nan nan
0.12 1.5 nan nan
0.18 1.5 nan nan
0.24 1.5 nan nan
0.3 1.5 nan nan
0.36 1.5 461 95
0.42 1.5 143.692307692 95
0.48 1.5 86 86
0.54 1.5 61.8064516129 61.8064516129
0.6 1.5 48.5 48.5
0.66 1.5 40.0816326531 40.0816326531
0.72 1.5 34.275862069 34.275862069
0.78 1.5 30.0298507463 30.0298507463
0.84 1.5 26.7894736842 26.7894736842
0.9 1.5 24.2352941176 24.2352941176
0.96 1.5 22.170212766 22.170212766
1.02 1.5 21.9166666667 21.9166666667
1.08 1.5 25.1904761905 25.1904761905
1.14 1.5 29.5555555556 29.5555555556
1.2 1.5 35.6666666667 35.6666666667
1.26 1.5 44.8333333333 44.8333333333
1.32 1.5 60.1111111111 60.1111111111
1.38 1.5 90.6666666667 90.6666666667
1.44 1.5 182.333333333 95
1.5 1.5 nan nan
1.56 1.5 nan nan
1.62 1.5 nan nan
1.68 1.5 nan nan
1.74 1.5 nan nan
1.8 1.5 nan nan
1.86 1.5 nan nan
1.92 1.5 nan nan
1.98 1.5 nan nan
2.04 1.5 nan nan
2.1 1.5 nan nan
2.16 1.5 nan nan
2.22 1.5 nan nan
2.28 1.5 nan nan
2.34 1.5 nan nan
2.4 1.5 nan nan
2.46 1.5 nan nan
2.52 1.5 nan nan
2.58 1.5 nan nan
2.64 1.5 nan nan
2.7 1.5 nan nan
2.76 1.5 nan nan
2.82 1.5 nan nan
2.88 1.5 nan nan
2.94 1.5 nan nan
3 1.5 nan nan
-3 1.56 nan nan
-2.94 1.56 nan nan
-2.88 1.56 nan nan
-2.82 1.56 nan nan
-2.76 1.56 nan nan
-2.7 1.56 nan nan
-2.64 1.56 nan nan
-2.58 1.56 nan nan
-2.52 1.56 nan nan
-2.46 1.56 nan nan
-2.4 1.56 nan nan
-2.34 1.56 nan nan
-2.28 1.56 nan nan
-2.22 1.56 nan nan
-2.16 1.56 nan nan
-2.1 1.56 nan nan
-2.04 1.56 nan nan
-1.98 1.56 nan nan
-1.92 1.56 nan nan
-1.86 1.56 nan nan
-1.8 1.56 nan nan
-1.74 1.56 nan nan
-1.68 1.56 nan nan
-1.62 1.56 nan nan
-1.56 1.56 nan nan
-1.5 1.56 nan nan
-1.44 1.56 nan nan
-1.38 1.56 nan nan
-1.32 1.56 nan nan
-1.26 1.56 nan nan
-1.2 1.56 nan nan
-1.14 1.56 nan nan
-1.08 1.56 nan nan
-1.02 1.56 nan nan
-0.96 1.56 nan nan
-0.9 1.56 nan nan
-0.84 1.56 nan nan
-0.78 1.56 nan nan
-0.72 1.56 nan nan
-0.66 1.56 nan nan
-0.6 1.56 nan nan
-0.54 1.56 nan nan
-0.48 1.56 nan nan
-0.42 1.56 nan nan
-0.36 1.56 nan nan
-0.3 1.56 nan nan
-0.24 1.56 nan nan
-0.18 1.56 nan nan
-0.12 1.56 nan nan
-0.06 1.56 nan nan
0 1.56 nan nan
0.06 1.56 nan nan
0.12 1.56 nan nan
0.18 1.56 nan nan
0.24 1.56 nan nan
0.3 1.56 654.285714286 95
0.36 1.56 152.631578947 95
0.42 1.56 87.3605947955 87.3605947955
0.48 1.56 61.6580310881 61.6580310881
0.54 1.56 47.9125248509 47.9125248509
0.6 1.56 39.3548387097 39.3548387097
0.66 1.56 33.5142469471 33.5142469471
0.72 1.56 29.2740046838 29.2740046838
0.78 1.56 26.0556127703 26.0556127703
0.84 1.56 23.5294117647 23.5294117647
0.9 1.56 21.4937759336 21.4937759336
0.96 1.56 19.8184568835 19.8184568835
1.02 1.56 19.5925925926 19.5925925926
1.08 1.56 22.1666666667 22.1666666667
1.14 1.56 25.4761904762 25.4761904762
1.2 1.56 29.8888888889 29.8888888889
1.26 1.56 36.0666666667 36.0666666667
1.32 1.56 45.3333333333 45.3333333333
1.38 1.56 60.7777777778 60.7777777778
1.44 1.56 91.6666666667 91.6666666667
1.5 1.56 184.333333333 95
1.56 1.56 nan nan
1.62 1.56 nan nan
1.68 1.56 nan nan
1.74 1.56 nan nan
1.8 1.56 nan nan
1.86 1.56 nan nan
1.92 1.56 nan nan
1.98 1.56 nan nan
2.04 1.56 nan nan
2.1 1.56 nan nan
2.16 1.56 nan nan
2.22 1.56 nan nan
2.28 1.56 nan nan
2.34 1.56 nan nan
2.4 1.56 nan nan
2.46 1.56 nan nan
2.52 1.56 nan nan
2.58 1.56 nan nan
2.64 1.56 nan nan
2.7 1.56 nan nan
2.76 1.56 nan nan
2.82 1.56 nan nan
2.88 1.56 nan nan
2.94 1.56 nan nan
3 1.56 nan nan
-3 1.62 nan nan
-2.94 1.62 nan nan
-2.88 1.62 nan nan
-2.82 1.62 nan nan
-2.76 1.62 nan nan
-2.7 1.62 nan nan
-2.64 1.62 nan nan
-2.58 1.62 nan nan
-2.52 1.62 nan nan
-2.46 1.62 nan nan
-2.4 1.62 nan nan
-2.34 1.62 nan nan
-2.28 1.62 nan nan
-2.22 1.62 nan nan
-2.16 1.62 nan nan
-2.1 1.62 nan nan
-2.04 1.62 nan nan
-1.98 1.62 nan nan
-1.92 1.62 nan nan
-1.86 1.62 nan nan
-1.8 1.62 nan nan
-1.74 1.62 nan nan
-1.68 1.62 nan nan
-1.62 1.62 nan nan
-1.56 1.62 nan nan
-1.5 1.62 nan nan
-1.44 1.62 nan nan
-1.38 1.62 nan nan
-1.32 1.62 nan nan
-1.26 1.62 nan nan
-1.2 1.62 nan nan
-1.14 1.62 nan nan
-1.08 1.62 nan nan
-1.02 1.62 nan nan
-0.96 1.62 nan nan
-0.9 1.62 nan nan
-0.84 1.62 nan nan
-0.78 1.62 nan nan
-0.72 1.62 nan nan
-0.66 1.62 nan nan
-0.6 1.62 nan nan
-0.54 1.62 nan nan
-0.48 1.62 nan nan
-0.42 1.62 nan nan
-0.36 1.62 nan nan
-0.3 1.62 nan nan
-0.24 1.62 nan nan
-0.18 1.62 nan nan
-0.12 1.62 nan nan
-0.06 1.62 nan nan
0 1.62 nan nan
0.06 1.62 nan nan
0.12 1.62 nan nan
0.18 1.62 nan nan
0.24 1.62 2068.18181818 95
0.3 1.62 173.962264151 95
0.36 1.62 91.9291338583 91.9291338583
0.42 1.62 62.982689747 62.982689747
0.48 1.62 48.1891348089 48.1891348089
0.54 1.62 39.2077607114 39.2077607114
0.6 1.62 33.1756756757 33.1756756757
0.66 1.62 28.8450377249 28.8450377249
0.72 1.62 25.5849440488 25.5849440488
0.78 1.62 23.042100498 23.042100498
0.84 1.62 21.0032626427 21.0032626427
0.9 1.62 19.332096475 19.332096475
0.96 1.62 17.9373723622 17.9373723622
1.02 1.62 17.7333333333 17.7333333333
1.08 1.62 19.8148148148 19.8148148148
1.14 1.62 22.4166666667 22.4166666667
1.2 1.62 25.7619047619 25.7619047619
1.26 1.62 30.2222222222 30.2222222222
1.32 1.62 36.4666666667 36.4666666667
1.38 1.62 45.8333333333 45.8333333333
1.44 1.62 61.4444444444 61.4444444444
1.5 1.62 92.6666666667 92.6666666667
1.56 1.62 186.333333333 95
1.62 1.62 nan nan
1.68 1.62 nan nan
1.74 1.62 nan nan
1.8 1.62 nan nan
1.86 1.62 nan nan
1.92 1.62 nan nan
1.98 1.62 nan nan
2.04 1.62 nan nan
2.1 1.62 nan nan
2.16 1.62 nan nan
2.22 1.62 nan nan
2.28 1.62 nan nan
2.34 1.62 nan nan
2.4 1.62 nan nan
2.46 1.62 nan nan
2.52 1.62 nan nan
2.58 1.62 nan nan
2.64 1.62 nan nan
2.7 1.62 nan nan
2.76 1.62 nan nan
2.82 1.62 nan nan
2.88 1.62 nan nan
2.94 1.62 nan nan
3 1.62 nan nan
-3 1.68 nan nan
-2.94 1.68 nan nan
-2.88 1.68 nan nan
-2.82 1.68 nan nan
-2.76 1.68 nan nan
-2.7 1.68 nan nan
-2.64 1.68 nan nan
-2.58 1.68 nan nan
-2.52 1.68 nan nan
-2.46 1.68 nan nan
-2.4 1.68 nan nan
-2.34 1.68 nan nan
-2.28 1.68 nan nan
-2.22 1.68 nan nan
-2.16 1.68 nan nan
-2.1 1.68 nan nan
-2.04 1.68 nan nan
-1.98 1.68 nan nan
-1.92 1.68 nan nan
-1.86 1.68 nan nan
-1.8 1.68 nan nan
-1.74 1.68 nan nan
-1.68 1.68 nan nan
-1.62 1.68 nan nan
-1.56 1.68 nan nan
-1.5 1.68 nan nan
-1.44 1.68 nan nan
-1.38 1.68 nan nan
-1.32 1.68 nan nan
-1.26 1.68 nan nan
-1.2 1.68 nan nan
-1.14 1.68 nan nan
-1.08 1.68 nan nan
-1.02 1.68 nan nan
-0.96 1.68 nan nan
-0.9 1.68 nan nan
-0.84 1.68 nan nan
-0.78 1.68 nan nan
-0.72 1.68 nan nan
-0.66 1.68 nan nan
-0.6 1.68 nan nan
-0.54 1.68 nan nan
-0.48 1.68 nan nan
-0.42 1.68 nan nan
-0.36 1.68 nan nan
-0.3 1.68 nan nan
-0.24 1.68 nan nan
-0.18 1.68 nan nan
-0.12 1.68 nan nan
-0.06 1.68 nan nan
0 1.68 nan nan
0.06 1.68 nan nan
0.12 1.68 nan nan
0.18 1.68 nan nan
0.24 1.68 220.192307692 95
0.3 1.68 100.869565217 95
0.36 1.68 66.0112359551 66.0112359551
0.42 1.68 49.377593361 49.377593361
0.48 1.68 39.6381578947 39.6381578947
0.54 1.68 33.242506812 33.242506812
0.6 1.68 28.7209302326 28.7209302326
0.66 1.68 25.354969574 25.354969574
0.72 1.68 22.7517985612 22.7517985612
0.78 1.68 20.6785137318 20.6785137318
0.84 1.68 18.9882697947 18.9882697947
0.9 1.68 17.5838926174 17.5838926174
0.96 1.68 16.3985148515 16.3985148515
1.02 1.68 16.2121212121 16.2121212121
1.08 1.68 17.9333333333 17.9333333333
1.14 1.68 20.037037037 20.037037037
1.2 1.68 22.6666666667 22.6666666667
1.26 1.68 26.0476190476 26.0476190476
1.32 1.68 30.5555555556 30.5555555556
1.38 1.68 36.8666666667 36.8666666667
1.44 1.68 46.3333333333 46.3333333333
1.5 1.68 62.1111111111 62.1111111111
1.56 1.68 93.6666666667 93.6666666667
1.62 1.68 188.333333333 95
1.68 1.68 nan nan
1.74 1.68 nan nan
1.8 1.68 nan nan
1.86 1.68 nan nan
1.92 1.68 nan nan
1.98 1.68 nan nan
2.04 1.68 nan nan
2.1 1.68 nan nan
2.16 1.68 nan nan
2.22 1.68 nan nan
2.28 1.68 nan nan
2.34 1.68 nan nan
2.4 1.68 nan nan
2.46 1.68 nan nan
2.52 1.68 nan nan
2.58 1.68 nan nan
2.64 1.68 nan nan
2.7 1.68 nan nan
2.76 1.68 nan nan
2.82 1.68 nan nan
2.88 1.68 nan nan
2.94 1.68 nan nan
3 1.68 nan nan
-3 1.74 nan nan
-2.94 1.74 nan nan
-2.88 1.74 nan nan
-2.82 1.74 nan nan
-2.76 1.74 nan nan
-2.7 1.74 nan nan
-2.64 1.74 nan nan
-2.58 1.74 nan nan
-2.52 1.74 nan nan
-2.46 1.74 nan nan
-2.4 1.74 nan nan
-2.34 1.74 nan nan
-2.28 1.74 nan nan
-2.22 1.74 nan nan
-2.16 1.74 nan nan
-2.1 1.74 nan nan
-2.04 1.74 nan nan
-1.98 1.74 nan nan
-1.92 1.74 nan nan
-1.86 1.74 nan nan
-1.8 1.74 nan nan
-1.74 1.74 nan nan
-1.68 1.74 nan nan
-1.62 1.74 nan nan
-1.56 1.74 nan nan
-1.5 1.74 nan nan
-1.44 1.74 nan nan
-1.38 1.74 nan nan
-1.32 1.74 nan nan
-1.26 1.74 nan nan
-1.2 1.74 nan nan
-1.14 1.74 nan nan
-1.08 1.74 nan nan
-1.02 1.74 nan nan
-0.96 1.74 nan nan
-0.9 1.74 nan nan
-0.84 1.74 nan nan
-0.78 1.74 nan nan
-0.72 1.74 nan nan
-0.66 1.74 nan nan
-0.6 1.74 nan nan
-0.54 1.74 nan nan
-0.48 1.74 nan nan
-0.42 1.74 nan nan
-0.36 1.74 nan nan
-0.3 1.74 nan nan
-0.24 1.74 nan nan
-0.18 1.74 nan nan
-0.12 1.74 nan nan
-0.06 1.74 nan nan
0 1.74 nan nan
0.06 1.74 nan nan
0.12 1.74 nan nan
0.18 1.74 342.105263158 95
0.24 1.74 117.005076142 95
0.3 1.74 71.2977099237 71.2977099237
0.36 1.74 51.6375545852 51.6375545852
0.42 1.74 40.6966864911 40.6966864911
0.48 1.74 33.7273991655 33.7273991655
0.54 1.74 28.8993525603 28.8993525603
0.6 1.74 25.3571428571 25.3571428571
0.66 1.74 22.6474561009 22.6474561009
0.72 1.74 20.5076551168 20.5076551168
0.78 1.74 18.7750637988 18.7750637988
0.84 1.74 17.3435419441 17.3435419441
0.9 1.74 16.1408882083 16.1408882083
0.96 1.74 15.1162790698 15.1162790698
1.02 1.74 14.9444444444 14.9444444444
1.08 1.74 16.3939393939 16.3939393939
1.14 1.74 18.1333333333 18.1333333333
1.2 1.74 20.2592592593 20.2592592593
1.26 1.74 22.9166666667 22.9166666667
1.32 1.74 26.3333333333 26.3333333333
1.38 1.74 30.8888888889 30.8888888889
1.44 1.74 37.2666666667 37.2666666667
1.5 1.74 46.8333333333 46.8333333333
1.56 1.74 62.7777777778 62.7777777778
1.62 1.74 94.6666666667 94.6666666667
1.68 1.74 190.333333333 95
1.74 1.74 nan nan
1.8 1.74 nan nan
1.86 1.74 nan nan
1.92 1.74 nan nan
1.98 1.74 nan nan
2.04 1.74 nan nan
2.1 1.74 nan nan
2.16 1.74 nan nan
2.22 1.74 nan nan
2.28 1.74 nan nan
2.34 1.74 nan nan
2.4 1.74 nan nan
2.46 1.74 nan nan
2.52 1.74 nan nan
2.58 1.74 nan nan
2.64 1.74 nan nan
2.7 1.74 nan nan
2.76 1.74 nan nan
2.82 1.74 nan nan
2.88 1.74 nan nan
2.94 1.74 nan nan
3 1.74 nan nan
-3 1.8 nan nan
-2.94 1.8 nan nan
-2.88 1.8 nan nan
-2.82 1.8 nan nan
-2.76 1.8 nan nan
-2.7 1.8 nan nan
-2.64 1.8 nan nan
-2.58 1.8 nan nan
-2.52 1.8 nan nan
-2.46 1.8 nan nan
-2.4 1.8 nan nan
-2.34 1.8 nan nan
-2.28 1.8 nan nan
-2.22 1.8 nan nan
-2.16 1.8 nan nan
-2.1 1.8 nan nan
-2.04 1.8 nan nan
-1.98 1.8 nan nan
-1.92 1.8 nan nan
-1.86 1.8 nan nan
-1.8 1.8 nan nan
-1.74 1.8 nan nan
-1.68 1.8 nan nan
-1.62 1.8 nan nan
-1.56 1.8 nan nan
-1.5 1.8 nan nan
-1.44 1.8 nan nan
-1.38 1.8 nan nan
-1.32 1.8 nan nan
-1.26 1.8 nan nan
-1.2 1.8 nan nan
-1.14 1.8 nan nan
-1.08 1.8 nan nan
-1.02 1.8 nan nan
-0.96 1.8 nan nan
-0.9 1.8 nan nan
-0.84 1.8 nan nan
-0.78 1.8 nan nan
-0.72 1.8 nan nan
-0.66 1.8 nan nan
-0.6 1.8 nan nan
-0.54 1.8 nan nan
-0.48 1.8 nan nan
-0.42 1.8 nan nan
-0.36 1.8 nan nan
-0.3 1.8 nan nan
-0.24 1.8 nan nan
-0.18 1.8 nan nan
-0.12 1.8 nan nan
-0.06 1.8 nan nan
0 1.8 nan nan
0.06 1.8 nan nan
0.12 1.8 1130 95
0.18 1.8 147.741935484 95
0.24 1.8 80 80
0.3 1.8 55.2941176471 55.2941176471
0.36 1.8 42.5 42.5
0.42 1.8 34.6762589928 34.6762589928
0.48 1.8 29.3975903614 29.3975903614
0.54 1.8 25.5958549223 25.5958549223
0.6 1.8 22.7272727273 22.7272727273
0.66 1.8 20.4858299595 20.4858299595
0.72 1.8 18.6861313869 18.6861313869
0.78 1.8 17.2093023256 17.2093023256
0.84 1.8 15.9756097561 15.9756097561
0.9 1.8 14.9295774648 14.9295774648
0.96 1.8 14.0314136126 14.0314136126
1.02 1.8 13.8717948718 13.8717948718
1.08 1.8 15.1111111111 15.1111111111
1.14 1.8 16.5757575758 16.5757575758
1.2 1.8 18.3333333333 18.3333333333
1.26 1.8 20.4814814815 20.4814814815
1.32 1.8 23.1666666667 23.1666666667
1.38 1.8 26.619047619 26.619047619
1.44 1.8 31.2222222222 31.2222222222
1.5 1.8 37.6666666667 37.6666666667
1.56 1.8 47.3333333333 47.3333333333
1.62 1.8 63.4444444444 63.4444444444
1.68 1.8 95.6666666667 95
1.74 1.8 192.333333333 95
1.8 1.8 nan nan
1.86 1.8 nan nan
1.92 1.8 nan nan
1.98 1.8 nan nan
2.04 1.8 nan nan
2.1 1.8 nan nan
2.16 1.8 nan nan
2.22 1.8 nan nan
2.28 1.8 nan nan
2.34 1.8 nan nan
2.4 1.8 nan nan
2.46 1.8 nan nan
2.52 1.8 nan nan
2.58 1.8 nan nan
2.64 1.8 nan nan
2.7 1.8 nan nan
2.76 1.8 nan nan
2.82 1.8 nan nan
2.88 1.8 nan nan
2.94 1.8 nan nan
3 1.8 nan nan
-3 1.86 nan nan
-2.94 1.86 nan nan
-2.88 1.86 nan nan
-2.82 1.86 nan nan
-2.76 1.86 nan nan
-2.7 1.86 nan nan
-2.64 1.86 nan nan
-2.58 1.86 nan nan
-2.52 1.86 nan nan
-2.46 1.86 nan nan
-2.4 1.86 nan nan
-2.34 1.86 nan nan
-2.28 1.86 nan nan
-2.22 1.86 nan nan
-2.16 1.86 nan nan
-2.1 1.86 nan nan
-2.04 1.86 nan nan
-1.98 1.86 nan nan
-1.92 1.86 nan nan
-1.86 1.86 nan nan
-1.8 1.86 nan nan
-1.74 1.86 nan nan
-1.68 1.86 nan nan
-1.62 1.86 nan nan
-1.56 1.86 nan nan
-1.5 1.86 nan nan
-1.44 1.86 nan nan
-1.38 1.86 nan nan
-1.32 1.86 nan nan
-1.26 1.86 nan nan
-1.2 1.86 nan nan
-1.14 1.86 nan nan
-1.08 1.86 nan nan
-1.02 1.86 nan nan
-0.96 1.86 nan nan
-0.9 1.86 nan nan
-0.84 1.86 nan nan
-0.78 1.86 nan nan
-0.72 1.86 nan nan
-0.66 1.86 nan nan
-0.6 1.86 nan nan
-0.54 1.86 nan nan
-0.48 1.86 nan nan
-0.42 1.86 nan nan
-0.36 1.86 nan nan
-0.3 1.86 nan nan
-0.24 1.86 nan nan
-0.18 1.86 nan nan
-0.12 1.86 nan nan
-0.06 1.86 nan nan
0 1.86 nan nan
0.06 1.86 nan nan
0.12 1.86 218.75 95
0.18 1.86 94.6611909651 94.6611909651
0.24 1.86 60.9660574413 60.9660574413
0.3 1.86 45.2631578947 45.2631578947
0.36 1.86 36.1782477341 36.1782477341
0.42 1.86 30.2557704304 30.2557704304
0.48 1.86 26.0892667375 26.0892667375
0.54 1.86 22.9986117538 22.9986117538
0.6 1.86 20.6147540984 20.6147540984
0.66 1.86 18.7201176903 18.7201176903
0.72 1.86 17.1781187458 17.1781187458
0.78 1.86 15.8986878242 15.8986878242
0.84 1.86 14.8200224972 14.8200224972
0.9 1.86 13.8983050847 13.8983050847
0.96 1.86 13.1016042781 13.1016042781
1.02 1.86 12.9523809524 12.9523809524
1.08 1.86 14.0256410256 14.0256410256
1.14 1.86 15.2777777778 15.2777777778
1.2 1.86 16.7575757576 16.7575757576
1.26 1.86 18.5333333333 18.5333333333
1.32 1.86 20.7037037037 20.7037037037
1.38 1.86 23.4166666667 23.4166666667
1.44 1.86 26.9047619048 26.9047619048
1.5 1.86 31.5555555556 31.5555555556
1.56 1.86 38.0666666667 38.0666666667
1.62 1.86 47.8333333333 47.8333333333
1.68 1.86 64.1111111111 64.1111111111
1.74 1.86 96.6666666667 95
1.8 1.86 194.333333333 95
1.86 1.86 nan nan
1.92 1.86 nan nan
1.98 1.86 nan nan
2.04 1.86 nan nan
2.1 1.86 nan nan
2.16 1.86 nan nan
2.22 1.86 nan nan
2.28 1.86 nan nan
2.34 1.86 nan nan
2.4 1.86 nan nan
2.46 1.86 nan nan
2.52 1.86 nan nan
2.58 1.86 nan nan
2.64 1.86 nan nan
2.7 1.86 nan nan
2.76 1.86 nan nan
2.82 1.86 nan nan
2.88 1.86 nan nan
2.94 1.86 nan nan
3 1.86 nan nan
-3 1.92 nan nan
-2.94 1.92 nan nan
-2.88 1.92 nan nan
-2.82 1.92 nan nan
-2.76 1.92 nan nan
-2.7 1.92 nan nan
-2.64 1.92 nan nan
-2.58 1.92 nan nan
-2.52 1.92 nan nan
-2.46 1.92 nan nan
-2.4 1.92 nan nan
-2.34 1.92 nan nan
-2.28 1.92 nan nan
-2.22 1.92 nan nan
-2.16 1.92 nan nan
-2.1 1.92 nan nan
-2.04 1.92 nan nan
-1.98 1.92 nan nan
-1.92 1.92 nan nan
-1.86 1.92 nan nan
-1.8 1.92 nan nan
-1.74 1.92 nan nan
-1.68 1.92 nan nan
-1.62 1.92 nan nan
-1.56 1.92 nan nan
-1.5 1.92 nan nan
-1.44 1.92 nan nan
-1.38 1.92 nan nan
-1.32 1.92 nan nan
-1.26 1.92 nan nan
-1.2 1.92 nan nan
-1.14 1.92 nan nan
-1.08 1.92 nan nan
-1.02 1.92 nan nan
-0.96 1.92 nan nan
-0.9 1.92 nan nan
-0.84 1.92 nan nan
-0.78 1.92 nan nan
-0.72 1.92 nan nan
-0.66 1.92 nan nan
-0.6 1.92 nan nan
-0.54 1.92 nan nan
-0.48 1.92 nan nan
-0.42 1.92 nan nan
-0.36 1.92 nan nan
-0.3 1.92 nan nan
-0.24 1.92 nan nan
-0.18 1.92 nan nan
-0.12 1.92 nan nan
-0.06 1.92 nan nan
0 1.92 nan nan
0.06 1.92 513.636363636 95
0.12 1.92 121.808510638 95
0.18 1.92 69.8795180723 69.8795180723
0.24 1.92 49.3697478992 49.3697478992
0.3 1.92 38.3870967742 38.3870967742
0.36 1.92 31.5445026178 31.5445026178
0.42 1.92 26.872246696 26.872246696
0.48 1.92 23.4790874525 23.4790874525
0.54 1.92 20.9030100334 20.9030100334
0.6 1.92 18.8805970149 18.8805970149
0.66 1.92 17.2506738544 17.2506738544
0.72 1.92 15.9090909091 15.9090909091
0.78 1.92 14.7855530474 14.7855530474
0.84 1.92 13.8308977035 13.8308977035
0.9 1.92 13.0097087379 13.0097087379
0.96 1.92 12.2958257713 12.2958257713
1.02 1.92 12.1555555556 12.1555555556
1.08 1.92 13.0952380952 13.0952380952
1.14 1.92 14.1794871795 14.1794871795
1.2 1.92 15.4444444444 15.4444444444
1.26 1.92 16.9393939394 16.9393939394
1.32 1.92 18.7333333333 18.7333333333
1.38 1.92 20.9259259259 20.9259259259
1.44 1.92 23.6666666667 23.6666666667
1.5 1.92 27.1904761905 27.1904761905
1.56 1.92 31.8888888889 31.8888888889
1.62 1.92 38.4666666667 38.4666666667
1.68 1.92 48.3333333333 48.3333333333
1.74 1.92 64.7777777778 64.7777777778
1.8 1.92 97.6666666667 95
1.86 1.92 196.333333333 95
1.92 1.92 nan nan
1.98 1.92 nan nan
2.04 1.92 nan nan
2.1 1.92 nan nan
2.16 1.92 nan nan
2.22 1.92 nan nan
2.28 1.92 nan nan
2.34 1.92 nan nan
2.4 1.92 nan nan
2.46 1.92 nan nan
2.52 1.92 nan nan
2.58 1.92 nan nan
2.64 1.92 nan nan
2.7 1.92 nan nan
2.76 1.92 nan nan
2.82 1.92 nan nan
2.88 1.92 nan nan
2.94 1.92 nan nan
3 1.92 nan nan
-3 1.98 nan nan
-2.94 1.98 nan nan
-2.88 1.98 nan nan
-2.82 1.98 nan nan
-2.76 1.98 nan nan
-2.7 1.98 nan nan
-2.64 1.98 nan nan
-2.58 1.98 nan nan
-2.52 1.98 nan nan
-2.46 1.98 nan nan
-2.4 1.98 nan nan
-2.34 1.98 nan nan
-2.28 1.98 nan nan
-2.22 1.98 nan nan
-2.16 1.98 nan nan
-2.1 1.98 nan nan
-2.04 1.98 nan nan
-1.98 1.98 nan nan
-1.92 1.98 nan nan
-1.86 1.98 nan nan
-1.8 1.98 nan nan
-1.74 1.98 nan nan
-1.68 1.98 nan nan
-1.62 1.98 nan nan
-1.56 1.98 nan nan
-1.5 1.98 nan nan
-1.44 1.98 nan nan
-1.38 1.98 nan nan
-1.32 1.98 nan nan
-1.26 1.98 nan nan
-1.2 1.98 nan nan
-1.14 1.98 nan nan
-1.08 1.98 nan nan
-1.02 1.98 nan nan
-0.96 1.98 nan nan
-0.9 1.98 nan nan
-0.84 1.98 nan nan
-0.78 1.98 nan nan
-0.72 1.98 nan nan
-0.66 1.98 nan nan
-0.6 1.98 nan nan
-0.54 1.98 nan nan
-0.48 1.98 nan nan
-0.42 1.98 nan nan
-0.36 1.98 nan nan
-0.3 1.98 nan nan
-0.24 1.98 nan nan
-0.18 1.98 nan nan
-0.12 1.98 nan nan
-0.06 1.98 nan nan
0 1.98 nan nan
0.06 1.98 184.210526316 95
0.12 1.98 84.7426470588 84.7426470588
0.18 1.98 55.5291319857 55.5291319857
0.24 1.98 41.5641476274 41.5641476274
0.3 1.98 33.3797909408 33.3797909408
0.36 1.98 28.0023094688 28.0023094688
0.42 1.98 24.1991128635 24.1991128635
0.48 1.98 21.3671539123 21.3671539123
0.54 1.98 19.1765154403 19.1765154403
0.6 1.98 17.4315068493 17.4315068493
0.66 1.98 16.0087037613 16.0087037613
0.72 1.98 14.8264086511 14.8264086511
0.78 1.98 13.8283914983 13.8283914983
0.84 1.98 12.9746835443 12.9746835443
0.9 1.98 12.2360953462 12.2360953462
0.96 1.98 11.5908124202 11.5908124202
1.02 1.98 11.4583333333 11.4583333333
1.08 1.98 12.2888888889 12.2888888889
1.14 1.98 13.2380952381 13.2380952381
1.2 1.98 14.3333333333 14.3333333333
1.26 1.98 15.6111111111 15.6111111111
1.32 1.98 17.1212121212 17.1212121212
1.38 1.98 18.9333333333 18.9333333333
1.44 1.98 21.1481481481 21.1481481481
1.5 1.98 23.9166666667 23.9166666667
1.56 1.98 27.4761904762 27.4761904762
1.62 1.98 32.2222222222 32.2222222222
1.68 1.98 38.8666666667 38.8666666667
1.74 1.98 48.8333333333 48.8333333333
1.8 1.98 65.4444444444 65.4444444444
1.86 1.98 98.6666666667 95
1.92 1.98 198.333333333 95
1.98 1.98 nan nan
2.04 1.98 nan nan
2.1 1.98 nan nan
2.16 1.98 nan nan
2.22 1.98 nan nan
2.28 1.98 nan nan
2.34 1.98 nan nan
2.4 1.98 nan nan
2.46 1.98 nan nan
2.52 1.98 nan nan
2.58 1.98 nan nan
2.64 1.98 nan nan
2.7 1.98 nan nan
2.76 1.98 nan nan
2.82 1.98 nan nan
2.88 1.98 nan nan
2.94 1.98 nan nan
3 1.98 nan nan
-3 2.04 nan nan
-2.94 2.04 nan nan
-2.88 2.04 nan nan
-2.82 2.04 nan nan
-2.76 2.04 nan nan
-2.7 2.04 nan nan
-2.64 2.04 nan nan
-2.58 2.04 nan nan
-2.52 2.04 nan nan
-2.46 2.04 nan nan
-2.4 2.04 nan nan
-2.34 2.04 nan nan
-2.28 2.04 nan nan
-2.22 2.04 nan nan
-2.16 2.04 nan nan
-2.1 2.04 nan nan
-2.04 2.04 nan nan
-1.98 2.04 nan nan
-1.92 2.04 nan nan
-1.86 2.04 nan nan
-1.8 2.04 nan nan
-1.74 2.04 nan nan
-1.68 2.04 nan nan
-1.62 2.04 nan nan
-1.56 2.04 nan nan
-1.5 2.04 nan nan
-1.44 2.04 nan nan
-1.38 2.04 nan nan
-1.32 2.04 nan nan
-1.26 2.04 nan nan
-1.2 2.04 nan nan
-1.14 2.04 nan nan
-1.08 2.04 nan nan
-1.02 2.04 nan nan
-0.96 2.04 nan nan
-0.9 2.04 nan nan
-0.84 2.04 nan nan
-0.78 2.04 nan nan
-0.72 2.04 nan nan
-0.66 2.04 nan nan
-0.6 2.04 nan nan
-0.54 2.04 nan nan
-0.48 2.04 nan nan
-0.42 2.04 nan nan
-0.36 2.04 nan nan
-0.3 2.04 nan nan
-0.24 2.04 nan nan
-0.18 2.04 nan nan
-0.12 2.04 nan nan
-0.06 2.04 nan nan
0 2.04 nan nan
0.06 2.04 152 95
0.12 2.04 77 77
0.18 2.04 52 52
0.24 2.04 39.5 39.5
0.3 2.04 32 32
0.36 2.04 27 27
0.42 2.04 23.4285714286 23.4285714286
0.48 2.04 20.75 20.75
0.54 2.04 18.6666666667 18.6666666667
0.6 2.04 17 17
0.66 2.04 15.6363636364 15.6363636364
0.72 2.04 14.5 14.5
0.78 2.04 13.5384615385 13.5384615385
0.84 2.04 12.7142857143 12.7142857143
0.9 2.04 12 12
0.96 2.04 11.375 11.375
1.02 2.04 11.2448979592 11.2448979592
1.08 2.04 12.0434782609 12.0434782609
1.14 2.04 12.9534883721 12.9534883721
1.2 2.04 14 14
1.26 2.04 15.2162162162 15.2162162162
1.32 2.04 16.6470588235 16.6470588235
1.38 2.04 18.3548387097 18.3548387097
1.44 2.04 20.4285714286 20.4285714286
1.5 2.04 23 23
1.56 2.04 26.2727272727 26.2727272727
1.62 2.04 30.5789473684 30.5789473684
1.68 2.04 36.5 36.5
1.74 2.04 45.1538461538 45.1538461538
1.8 2.04 59 59
1.86 2.04 84.7142857143 84.7142857143
1.92 2.04 149 95
1.98 2.04 599 95
2.04 2.04 nan nan
2.1 2.04 nan nan
2.16 2.04 nan nan
2.22 2.04 nan nan
2.28 2.04 nan nan
2.34 2.04 nan nan
2.4 2.04 nan nan
2.46 2.04 nan nan
2.52 2.04 nan nan
2.58 2.04 nan nan
2.64 2.04 nan nan
2.7 2.04 nan nan
2.76 2.04 nan nan
2.82 2.04 nan nan
2.88 2.04 nan nan
2.94 2.04 nan nan
3 2.04 nan nan
-3 2.1 nan nan
-2.94 2.1 nan nan
-2.88 2.1 nan nan
-2.82 2.1 nan nan
-2.76 2.1 nan nan
-2.7 2.1 nan nan
-2.64 2.1 nan nan
-2.58 2.1 nan nan
-2.52 2.1 nan nan
-2.46 2.1 nan nan
-2.4 2.1 nan nan
-2.34 2.1 nan nan
-2.28 2.1 nan nan
-2.22 2.1 nan nan
-2.16 2.1 nan nan
-2.1 2.1 nan nan
-2.04 2.1 nan nan
-1.98 2.1 nan nan
-1.92 2.1 nan nan
-1.86 2.1 nan nan
-1.8 2.1 nan nan
-1.74 2.1 nan nan
-1.68 2.1 nan nan
-1.62 2.1 nan nan
-1.56 2.1 nan nan
-1.5 2.1 nan nan
-1.44 2.1 nan nan
-1.38 2.1 nan nan
-1.32 2.1 nan nan
-1.26 2.1 nan nan
-1.2 2.1 nan nan
-1.14 2.1 nan nan
-1.08 2.1 nan nan
-1.02 2.1 nan nan
-0.96 2.1 nan nan
-0.9 2.1 nan nan
-0.84 2.1 nan nan
-0.78 2.1 nan nan
-0.72 2.1 nan nan
-0.66 2.1 nan nan
-0.6 2.1 nan nan
-0.54 2.1 nan nan
-0.48 2.1 nan nan
-0.42 2.1 nan nan
-0.36 2.1 nan nan
-0.3 2.1 nan nan
-0.24 2.1 nan nan
-0.18 2.1 nan nan
-0.12 2.1 nan nan
-0.06 2.1 nan nan
0 2.1 nan nan
0.06 2.1 152 95
0.12 2.1 77 77
0.18 2.1 52 52
0.24 2.1 39.5 39.5
0.3 2.1 32 32
0.36 2.1 27 27
0.42 2.1 23.4285714286 23.4285714286
0.48 2.1 20.75 20.75
0.54 2.1 18.6666666667 18.6666666667
0.6 2.1 17 17
0.66 2.1 15.6363636364 15.6363636364
0.72 2.1 14.5 14.5
0.78 2.1 13.5384615385 13.5384615385
0.84 2.1 12.7142857143 12.7142857143
0.9 2.1 12 12
0.96 2.1 11.375 11.375
1.02 2.1 11.2448979592 11.2448979592
1.08 2.1 12.0434782609 12.0434782609
1.14 2.1 12.9534883721 12.9534883721
1.2 2.1 14 14
1.26 2.1 15.2162162162 15.2162162162
1.32 2.1 16.6470588235 16.6470588235
1.38 2.1 18.3548387097 18.3548387097
1.44 2.1 20.4285714286 20.4285714286
1.5 2.1 23 23
1.56 2.1 26.2727272727 26.2727272727
1.62 2.1 30.5789473684 30.5789473684
1.68 2.1 36.5 36.5
1.74 2.1 45.1538461538 45.1538461538
1.8 2.1 59 59
1.86 2.1 84.7142857143 84.7142857143
1.92 2.1 149 95
1.98 2.1 599 95
2.04 2.1 nan nan
2.1 2.1 nan nan
2.16 2.1 nan nan
2.22 2.1 nan nan
2.28 2.1 nan nan
2.34 2.1 nan nan
2.4 2.1 nan nan
2.46 2.1 nan nan
2.52 2.1 nan nan
2.58 2.1 nan nan
2.64 2.1 nan nan
2.7 2.1 nan nan
2.76 2.1 nan nan
2.82 2.1 nan nan
2.88 2.1 nan nan
2.94 2.1 nan nan
3 2.1 nan nan
-3 2.16 nan nan
-2.94 2.16 nan nan
-2.88 2.16 nan nan
-2.82 2.16 nan nan
-2.76 2.16 nan nan
-2.7 2.16 nan nan
-2.64 2.16 nan nan
-2.58 2.16 nan nan
-2.52 2.16 nan nan
-2.46 2.16 nan nan
-2.4 2.16 nan nan
-2.34 2.16 nan nan
-2.28 2.16 nan nan
-2.22 2.16 nan nan
-2.16 2.16 nan nan
-2.1 2.16 nan nan
-2.04 2.16 nan nan
-1.98 2.16 nan nan
-1.92 2.16 nan nan
-1.86 2.16 nan nan
-1.8 2.16 nan nan
-1.74 2.16 nan nan
-1.68 2.16 nan nan
-1.62 2.16 nan nan
-1.56 2.16 nan nan
-1.5 2.16 nan nan
-1.44 2.16 nan nan
-1.38 2.16 nan nan
-1.32 2.16 nan nan
-1.26 2.16 nan nan
-1.2 2.16 nan nan
-1.14 2.16 nan nan
-1.08 2.16 nan nan
-1.02 2.16 nan nan
-0.96 2.16 nan nan
-0.9 2.16 nan nan
-0.84 2.16 nan nan
-0.78 2.16 nan nan
-0.72 2.16 nan nan
-0.66 2.16 nan nan
-0.6 2.16 nan nan
-0.54 2.16 nan nan
-0.48 2.16 nan nan
-0.42 2.16 nan nan
-0.36 2.16 nan nan
-0.3 2.16 nan nan
-0.24 2.16 nan nan
-0.18 2.16 nan nan
-0.12 2.16 nan nan
-0.06 2.16 nan nan
0 2.16 nan nan
0.06 2.16 152 95
0.12 2.16 77 77
0.18 2.16 52 52
0.24 2.16 39.5 39.5
0.3 2.16 32 32
0.36 2.16 27 27
0.42 2.16 23.4285714286 23.4285714286
0.48 2.16 20.75 20.75
0.54 2.16 18.6666666667 18.6666666667
0.6 2.16 17 17
0.66 2.16 15.6363636364 15.6363636364
0.72 2.16 14.5 14.5
0.78 2.16 13.5384615385 13.5384615385
0.84 2.16 12.7142857143 12.7142857143
0.9 2.16 12 12
0.96 2.16 11.375 11.375
1.02 2.16 11.2448979592 11.2448979592
1.08 2.16 12.0434782609 12.0434782609
1.14 2.16 12.9534883721 12.9534883721
1.2 2.16 14 14
1.26 2.16 15.2162162162 15.2162162162
1.32 2.16 16.6470588235 16.6470588235
1.38 2.16 18.3548387097 18.3548387097
1.44 2.16 20.4285714286 20.4285714286
1.5 2.16 23 23
1.56 2.16 26.2727272727 26.2727272727
1.62 2.16 30.5789473684 30.5789473684
1.68 2.16 36.5 36.5
1.74 2.16 45.1538461538 45.1538461538
1.8 2.16 59 59
1.86 2.16 84.7142857143 84.7142857143
1.92 2.16 149 95
1.98 2.16 599 95
2.04 2.16 nan nan
2.1 2.16 nan nan
2.16 2.16 nan nan
2.22 2.16 nan nan
2.28 2.16 nan nan
2.34 2.16 nan nan
2.4 2.16 nan nan
2.46 2.16 nan nan
2.52 2.16 nan nan
2.58 2.16 nan nan
2.64 2.16 nan nan
2.7 2.16 nan nan
2.76 2.16 nan nan
2.82 2.16 nan nan
2.88 2.16 nan nan
2.94 2.16 nan nan
3 2.16 nan nan
-3 2.22 nan nan
-2.94 2.22 nan nan
-2.88 2.22 nan nan
-2.82 2.22 nan nan
-2.76 2.22 nan nan
-2.7 2.22 nan nan
-2.64 2.22 nan nan
-2.58 2.22 nan nan
-2.52 2.22 nan nan
-2.46 2.22 nan nan
-2.4 2.22 nan nan
-2.34 2.22 nan nan
-2.28 2.22 nan nan
-2.22 2.22 nan nan
-2.16 2.22 nan nan
-2.1 2.22 nan nan
-2.04 2.22 nan nan
-1.98 2.22 nan nan
-1.92 2.22 nan nan
-1.86 2.22 nan nan
-1.8 2.22 nan nan
-1.74 2.22 nan nan
-1.68 2.22 nan nan
-1.62 2.22 nan nan
-1.56 2.22 nan nan
-1.5 2.22 nan nan
-1.44 2.22 nan nan
-1.38 2.22 nan nan
-1.32 2.22 nan nan
-1.26 2.22 nan nan
-1.2 2.22 nan nan
-1.14 2.22 nan nan
-1.08 2.22 nan nan
-1.02 2.22 nan nan
-0.96 2.22 nan nan
-0.9 2.22 nan nan
-0.84 2.22 nan nan
-0.78 2.22 nan nan
-0.72 2.22 nan nan
-0.66 2.22 nan nan
-0.6 2.22 nan nan
-0.54 2.22 nan nan
-0.48 2.22 nan nan
-0.42 2.22 nan nan
-0.36 2.22 nan nan
-0.3 2.22 nan nan
-0.24 2.22 nan nan
-0.18 2.22 nan nan
-0.12 2.22 nan nan
-0.06 2.22 nan nan
0 2.22 nan nan
0.06 2.22 152 95
0.12 2.22 77 77
0.18 2.22 52 52
0.24 2.22 39.5 39.5
0.3 2.22 32 32
0.36 2.22 27 27
0.42 2.22 23.4285714286 23.4285714286
0.48 2.22 20.75 20.75
0.54 2.22 18.6666666667 18.6666666667
0.6 2.22 17 17
0.66 2.22 15.6363636364 15.6363636364
0.72 2.22 14.5 14.5
0.78 2.22 13.5384615385 13.5384615385
0.84 2.22 12.7142857143 12.7142857143
0.9 2.22 12 12
0.96 2.22 11.375 11.375
1.02 2.22 11.2448979592 11.2448979592
1.08 2.22 12.0434782609 12.0434782609
1.14 2.22 12.9534883721 12.9534883721
1.2 2.22 14 14
1.26 2.22 15.2162162162 15.2162162162
1.32 2.22 16.6470588235 16.6470588235
1.38 2.22 18.3548387097 18.3548387097
1.44 2.22 20.4285714286 20.4285714286
1.5 2.22 23 23
1.56 2.22 26.2727272727 26.2727272727
1.62 2.22 30.5789473684 30.5789473684
1.68 2.22 36.5 36.5
1.74 2.22 45.1538461538 45.1538461538
1.8 2.22 59 59
1.86 2.22 84.7142857143 84.7142857143
1.92 2.22 149 95
1.98 2.22 599 95
2.04 2.22 nan nan
2.1 2.22 nan nan
2.16 2.22 nan nan
2.22 2.22 nan nan
2.28 2.22 nan nan
2.34 2.22 nan nan
2.4 2.22 nan nan
2.46 2.22 nan nan
2.52 2.22 nan nan
2.58 2.22 nan nan
2.64 2.22 nan nan
2.7 2.22 nan nan
2.76 2.22 nan nan
2.82 2.22 nan nan
2.88 2.22 nan nan
2.94 2.22 nan nan
3 2.22 nan nan
-3 2.28 nan nan
-2.94 2.28 nan nan
-2.88 2.28 nan nan
-2.82 2.28 nan nan
-2.76 2.28 nan nan
-2.7 2.28 nan nan
-2.64 2.28 nan nan
-2.58 2.28 nan nan
-2.52 2.28 nan nan
-2.46 2.28 nan nan
-2.4 2.28 nan nan
-2.34 2.28 nan nan
-2.28 2.28 nan nan
-2.22 2.28 nan nan
-2.16 2.28 nan nan
-2.1 2.28 nan nan
-2.04 2.28 nan nan
-1.98 2.28 nan nan
-1.92 2.28 nan nan
-1.86 2.28 nan nan
-1.8 2.28 nan nan
-1.74 2.28 nan nan
-1.68 2.28 nan nan
-1.62 2.28 nan nan
-1.56 2.28 nan nan
-1.5 2.28 nan nan
-1.44 2.28 nan nan
-1.38 2.28 nan nan
-1.32 2.28 nan nan
-1.26 2.28 nan nan
-1.2 2.28 nan nan
-1.14 2.28 nan nan
-1.08 2.28 nan nan
-1.02 2.28 nan nan
-0.96 2.28 nan nan
-0.9 2.28 nan nan
-0.84 2.28 nan nan
-0.78 2.28 nan nan
-0.72 2.28 nan nan
-0.66 2.28 nan nan
-0.6 2.28 nan nan
-0.54 2.28 nan nan
-0.48 2.28 nan nan
-0.42 2.28 nan nan
-0.36 2.28 nan nan
-0.3 2.28 nan nan
-0.24 2.28 nan nan
-0.18 2.28 nan nan
-0.12 2.28 nan nan
-0.06 2.28 nan nan
0 2.28 nan nan
0.06 2.28 152 95
0.12 2.28 77 77
0.18 2.28 52 52
0.24 2.28 39.5 39.5
0.3 2.28 32 32
0.36 2.28 27 27
0.42 2.28 23.4285714286 23.4285714286
0.48 2.28 20.75 20.75
0.54 2.28 18.6666666667 18.6666666667
0.6 2.28 17 17
0.66 2.28 15.6363636364 15.6363636364
0.72 2.28 14.5 14.5
0.78 2.28 13.5384615385 13.5384615385
0.84 2.28 12.7142857143 12.7142857143
0.9 2.28 12 12
0.96 2.28 11.375 11.375
1.02 2.28 11.2448979592 11.2448979592
1.08 2.28 12.0434782609 12.0434782609
1.14 2.28 12.9534883721 12.9534883721
1.2 2.28 14 14
1.26 2.28 15.2162162162 15.2162162162
1.32 2.28 16.6470588235 16.6470588235
1.38 2.28 18.3548387097 18.3548387097
1.44 2.28 20.4285714286 20.4285714286
1.5 2.28 23 23
1.56 2.28 26.2727272727 26.2727272727
1.62 2.28 30.5789473684 30.5789473684
1.68 2.28 36.5 36.5
1.74 2.28 45.1538461538 45.1538461538
1.8 2.28 59 59
1.86 2.28 84.7142857143 84.7142857143
1.92 2.28 149 95
1.98 2.28 599 95
2.04 2.28 nan nan
2.1 2.28 nan nan
2.16 2.28 nan nan
2.22 2.28 nan nan
2.28 2.28 nan nan
2.34 2.28 nan nan
2.4 2.28 nan nan
2.46 2.28 nan nan
2.52 2.28 nan nan
2.58 2.28 nan nan
2.64 2.28 nan nan
2.7 2.28 nan nan
2.76 2.28 nan nan
2.82 2.28 nan nan
2.88 2.28 nan nan
2.94 2.28 nan nan
3 2.28 nan nan
-3 2.34 nan nan
-2.94 2.34 nan nan
-2.88 2.34 nan nan
-2.82 2.34 nan nan
-2.76 2.34 nan nan
-2.7 2.34 nan nan
-2.64 2.34 nan nan
-2.58 2.34 nan nan
-2.52 2.34 nan nan
-2.46 2.34 nan nan
-2.4 2.34 nan nan
-2.34 2.34 nan nan
-2.28 2.34 nan nan
-2.22 2.34 nan nan
-2.16 2.34 nan nan
-2.1 2.34 nan nan
-2.04 2.34 nan nan
-1.98 2.34 nan nan
-1.92 2.34 nan nan
-1.86 2.34 nan nan
-1.8 2.34 nan nan
-1.74 2.34 nan nan
-1.68 2.34 nan nan
-1.62 2.34 nan nan
-1.56 2.34 nan nan
-1.5 2.34 nan nan
-1.44 2.34 nan nan
-1.38 2.34 nan nan
-1.32 2.34 nan nan
-1.26 2.34 nan nan
-1.2 2.34 nan nan
-1.14 2.34 nan nan
-1.08 2.34 nan nan
-1.02 2.34 nan nan
-0.96 2.34 nan nan
-0.9 2.34 nan nan
-0.84 2.34 nan nan
-0.78 2.34 nan nan
-0.72 2.34 nan nan
-0.66 2.34 nan nan
-0.6 2.34 nan nan
-0.54 2.34 nan nan
-0.48 2.34 nan nan
-0.42 2.34 nan nan
-0.36 2.34 nan nan
-0.3 2.34 nan nan
-0.24 2.34 nan nan
-0.18 2.34 nan nan
-0.12 2.34 nan nan
-0.06 2.34 nan nan
0 2.34 nan nan
0.06 2.34 152 95
0.12 2.34 77 77
0.18 2.34 52 52
0.24 2.34 39.5 39.5
0.3 2.34 32 32
0.36 2.34 27 27
0.42 2.34 23.4285714286 23.4285714286
0.48 2.34 20.75 20.75
0.54 2.34 18.6666666667 18.6666666667
0.6 2.34 17 17
0.66 2.34 15.6363636364 15.6363636364
0.72 2.34 14.5 14.5
0.78 2.34 13.5384615385 13.5384615385
0.84 2.34 12.7142857143 12.7142857143
0.9 2.34 12 12
0.96 2.34 11.375 11.375
1.02 2.34 11.2448979592 11.2448979592
1.08 2.34 12.0434782609 12.0434782609
1.14 2.34 12.9534883721 12.9534883721
1.2 2.34 14 14
1.26 2.34 15.2162162162 15.2162162162
1.32 2.34 16.6470588235 16.6470588235
1.38 2.34 18.3548387097 18.3548387097
1.44 2.34 20.4285714286 20.4285714286
1.5 2.34 23 23
1.56 2.34 26.2727272727 26.2727272727
1.62 2.34 30.5789473684 30.5789473684
1.68 2.34 36.5 36.5
1.74 2.34 45.1538461538 45.1538461538
1.8 2.34 59 59
1.86 2.34 84.7142857143 84.7142857143
1.92 2.34 149 95
1.98 2.34 599 95
2.04 2.34 nan nan
2.1 2.34 nan nan
2.16 2.34 nan nan
2.22 2.34 nan nan
2.28 2.34 nan nan
2.34 2.34 nan nan
2.4 2.34 nan nan
2.46 2.34 nan nan
2.52 2.34 nan nan
2.58 2.34 nan nan
2.64 2.34 nan nan
2.7 2.34 nan nan
2.76 2.34 nan nan
2.82 2.34 nan nan
2.88 2.34 nan nan
2.94 2.34 nan nan
3 2.34 nan nan
-3 2.4 nan nan
-2.94 2.4 nan nan
-2.88 2.4 nan nan
-2.82 2.4 nan nan
-2.76 2.4 nan nan
-2.7 2.4 nan nan
-2.64 2.4 nan nan
-2.58 2.4 nan nan
-2.52 2.4 nan nan
-2.46 2.4 nan nan
-2.4 2.4 nan nan
-2.34 2.4 nan nan
-2.28 2.4 nan nan
-2.22 2.4 nan nan
-2.16 2.4 nan nan
-2.1 2.4 nan nan
-2.04 2.4 nan nan
-1.98 2.4 nan nan
-1.92 2.4 nan nan
-1.86 2.4 nan nan
-1.8 2.4 nan nan
-1.74 2.4 nan nan
-1.68 2.4 nan nan
-1.62 2.4 nan nan
-1.56 2.4 nan nan
-1.5 2.4 nan nan
-1.44 2.4 nan nan
-1.38 2.4 nan nan
-1.32 2.4 nan nan
-1.26 2.4 nan nan
-1.2 2.4 nan nan
-1.14 2.4 nan nan
-1.08 2.4 nan nan
-1.02 2.4 nan nan
-0.96 2.4 nan nan
-0.9 2.4 nan nan
-0.84 2.4 nan nan
-0.78 2.4 nan nan
-0.72 2.4 nan nan
-0.66 2.4 nan nan
-0.6 2.4 nan nan
-0.54 2.4 nan nan
-0.48 2.4 nan nan
-0.42 2.4 nan nan
-0.36 2.4 nan nan
-0.3 2.4 nan nan
-0.24 2.4 nan nan
-0.18 2.4 nan nan
-0.12 2.4 nan nan
-0.06 2.4 nan nan
0 2.4 nan nan
0.06 2.4 152 95
0.12 2.4 77 77
0.18 2.4 52 52
0.24 2.4 39.5 39.5
0.3 2.4 32 32
0.36 2.4 27 27
0.42 2.4 23.4285714286 23.4285714286
0.48 2.4 20.75 20.75
0.54 2.4 18.6666666667 18.6666666667
0.6 2.4 17 17
0.66 2.4 15.6363636364 15.6363636364
0.72 2.4 14.5 14.5
0.78 2.4 13.5384615385 13.5384615385
0.84 2.4 12.7142857143 12.7142857143
0.9 2.4 12 12
0.96 2.4 11.375 11.375
1.02 2.4 11.2448979592 11.2448979592
1.08 2.4 12.0434782609 12.0434782609
1.14 2.4 12.9534883721 12.9534883721
1.2 2.4 14 14
1.26 2.4 15.2162162162 15.2162162162
1.32 2.4 16.6470588235 16.6470588235
1.38 2.4 18.3548387097 18.3548387097
1.44 2.4 20.4285714286 20.4285714286
1.5 2.4 23 23
1.56 2.4 26.2727272727 26.2727272727
1.62 2.4 30.5789473684 30.5789473684
1.68 2.4 36.5 36.5
1.74 2.4 45.1538461538 45.1538461538
1.8 2.4 59 59
1.86 2.4 84.7142857143 84.7142857143
1.92 2.4 149 95
1.98 2.4 599 95
2.04 2.4 nan nan
2.1 2.4 nan nan
2.16 2.4 nan nan
2.22 2.4 nan nan
2.28 2.4 nan nan
2.34 2.4 nan nan
2.4 2.4 nan nan
2.46 2.4 nan nan
2.52 2.4 nan nan
2.58 2.4 nan nan
2.64 2.4 nan nan
2.7 2.4 nan nan
2.76 2.4 nan nan
2.82 2.4 nan nan
2.88 2.4 nan nan
2.94 2.4 nan nan
3 2.4 nan nan
-3 2.46 nan nan
-2.94 2.46 nan nan
-2.88 2.46 nan nan
-2.82 2.46 nan nan
-2.76 2.46 nan nan
-2.7 2.46 nan nan
-2.64 2.46 nan nan
-2.58 2.46 nan nan
-2.52 2.46 nan nan
-2.46 2.46 nan nan
-2.4 2.46 nan nan
-2.34 2.46 nan nan
-2.28 2.46 nan nan
-2.22 2.46 nan nan
-2.16 2.46 nan nan
-2.1 2.46 nan nan
-2.04 2.46 nan nan
-1.98 2.46 nan nan
-1.92 2.46 nan nan
-1.86 2.46 nan nan
-1.8 2.46 nan nan
-1.74 2.46 nan nan
-1.68 2.46 nan nan
-1.62 2.46 nan nan
-1.56 2.46 nan nan
-1.5 2.46 nan nan
-1.44 2.46 nan nan
-1.38 2.46 nan nan
-1.32 2.46 nan nan
-1.26 2.46 nan nan
-1.2 2.46 nan nan
-1.14 2.46 nan nan
-1.08 2.46 nan nan
-1.02 2.46 nan nan
-0.96 2.46 nan nan
-0.9 2.46 nan nan
-0.84 2.46 nan nan
-0.78 2.46 nan nan
-0.72 2.46 nan nan
-0.66 2.46 nan nan
-0.6 2.46 nan nan
-0.54 2.46 nan nan
-0.48 2.46 nan nan
-0.42 2.46 nan nan
-0.36 2.46 nan nan
-0.3 2.46 nan nan
-0.24 2.46 nan nan
-0.18 2.46 nan nan
-0.12 2.46 nan nan
-0.06 2.46 nan nan
0 2.46 nan nan
0.06 2.46 152 95
0.12 2.46 77 77
0.18 2.46 52 52
0.24 2.46 39.5 39.5
0.3 2.46 32 32
0.36 2.46 27 27
0.42 2.46 23.4285714286 23.4285714286
0.48 2.46 20.75 20.75
0.54 2.46 18.6666666667 18.6666666667
0.6 2.46 17 17
0.66 2.46 15.6363636364 15.6363636364
0.72 2.46 14.5 14.5
0.78 2.46 13.5384615385 13.5384615385
0.84 2.46 12.7142857143 12.7142857143
0.9 2.46 12 12
0.96 2.46 11.375 11.375
1.02 2.46 11.2448979592 11.2448979592
1.08 2.46 12.0434782609 12.0434782609
1.14 2.46 12.9534883721 12.9534883721
1.2 2.46 14 14
1.26 2.46 15.2162162162 15.2162162162
1.32 2.46 16.6470588235 16.6470588235
1.38 2.46 18.3548387097 18.3548387097
1.44 2.46 20.4285714286 20.4285714286
1.5 2.46 23 23
1.56 2.46 26.2727272727 26.2727272727
1.62 2.46 30.5789473684 30.5789473684
1.68 2.46 36.5 36.5
1.74 2.46 45.1538461538 45.1538461538
1.8 2.46 59 59
1.86 2.46 84.7142857143 84.7142857143
1.92 2.46 149 95
1.98 2.46 599 95
2.04 2.46 nan nan
2.1 2.46 nan nan
2.16 2.46 nan nan
2.22 2.46 nan nan
2.28 2.46 nan nan
2.34 2.46 nan nan
2.4 2.46 nan nan
2.46 2.46 nan nan
2.52 2.46 nan nan
2.58 2.46 nan nan
2.64 2.46 nan nan
2.7 2.46 nan nan
2.76 2.46 nan nan
2.82 2.46 nan nan
2.88 2.46 nan nan
2.94 2.46 nan nan
3 2.46 nan nan
-3 2.52 nan nan
-2.94 2.52 nan nan
-2.88 2.52 nan nan
-2.82 2.52 nan nan
-2.76 2.52 nan nan
-2.7 2.52 nan nan
-2.64 2.52 nan nan
-2.58 2.52 nan nan
-2.52 2.52 nan nan
-2.46 2.52 nan nan
-2.4 2.52 nan nan
-2.34 2.52 nan nan
-2.28 2.52 nan nan
-2.22 2.52 nan nan
-2.16 2.52 nan nan
-2.1 2.52 nan nan
-2.04 2.52 nan nan
-1.98 2.52 nan nan
-1.92 2.52 nan nan
-1.86 2.52 nan nan
-1.8 2.52 nan nan
-1.74 2.52 nan nan
-1.68 2.52 nan nan
-1.62 2.52 nan nan
-1.56 2.52 nan nan
-1.5 2.52 nan nan
-1.44 2.52 nan nan
-1.38 2.52 nan nan
-1.32 2.52 nan nan
-1.26 2.52 nan nan
-1.2 2.52 nan nan
-1.14 2.52 nan nan
-1.08 2.52 nan nan
-1.02 2.52 nan nan
-0.96 2.52 nan nan
-0.9 2.52 nan nan
-0.84 2.52 nan nan
-0.78 2.52 nan nan
-0.72 2.52 nan nan
-0.66 2.52 nan nan
-0.6 2.52 nan nan
-0.54 2.52 nan nan
-0.48 2.52 nan nan
-0.42 2.52 nan nan
-0.36 2.52 nan nan
-0.3 2.52 nan nan
-0.24 2.52 nan nan
-0.18 2.52 nan nan
-0.12 2.52 nan nan
-0.06 2.52 nan nan
0 2.52 nan nan
0.06 2.52 152 95
0.12 2.52 77 77
0.18 2.52 52 52
0.24 2.52 39.5 39.5
0.3 2.52 32 32
0.36 2.52 27 27
0.42 2.52 23.4285714286 23.4285714286
0.48 2.52 20.75 20.75
0.54 2.52 18.6666666667 18.6666666667
0.6 2.52 17 17
0.66 2.52 15.6363636364 15.6363636364
0.72 2.52 14.5 14.5
0.78 2.52 13.5384615385 13.5384615385
0.84 2.52 12.7142857143 12.7142857143
0.9 2.52 12 12
0.96 2.52 11.375 11.375
1.02 2.52 11.2448979592 11.2448979592
1.08 2.52 12.0434782609 12.0434782609
1.14 2.52 12.9534883721 12.9534883721
1.2 2.52 14 14
1.26 2.52 15.2162162162 15.2162162162
1.32 2.52 16.6470588235 16.6470588235
1.38 2.52 18.3548387097 18.3548387097
1.44 2.52 20.4285714286 20.4285714286
1.5 2.52 23 23
1.56 2.52 26.2727272727 26.2727272727
1.62 2.52 30.5789473684 30.5789473684
1.68 2.52 36.5 36.5
1.74 2.52 45.1538461538 45.1538461538
1.8 2.52 59 59
1.86 2.52 84.7142857143 84.7142857143
1.92 2.52 149 95
1.98 2.52 599 95
2.04 2.52 nan nan
2.1 2.52 nan nan
2.16 2.52 nan nan
2.22 2.52 nan nan
2.28 2.52 nan nan
2.34 2.52 nan nan
2.4 2.52 nan nan
2.46 2.52 nan nan
2.52 2.52 nan nan
2.58 2.52 nan nan
2.64 2.52 nan nan
2.7 2.52 nan nan
2.76 2.52 nan nan
2.82 2.52 nan nan
2.88 2.52 nan nan
2.94 2.52 nan nan
3 2.52 nan nan
-3 2.58 nan nan
-2.94 2.58 nan nan
-2.88 2.58 nan nan
-2.82 2.58 nan nan
-2.76 2.58 nan nan
-2.7 2.58 nan nan
-2.64 2.58 nan nan
-2.58 2.58 nan nan
-2.52 2.58 nan nan
-2.46 2.58 nan nan
-2.4 2.58 nan nan
-2.34 2.58 nan nan
-2.28 2.58 nan nan
-2.22 2.58 nan nan
-2.16 2.58 nan nan
-2.1 2.58 nan nan
-2.04 2.58 nan nan
-1.98 2.58 nan nan
-1.92 2.58 nan nan
-1.86 2.58 nan nan
-1.8 2.58 nan nan
-1.74 2.58 nan nan
-1.68 2.58 nan nan
-1.62 2.58 nan nan
-1.56 2.58 nan nan
-1.5 2.58 nan nan
-1.44 2.58 nan nan
-1.38 2.58 nan nan
-1.32 2.58 nan nan
-1.26 2.58 nan nan
-1.2 2.58 nan nan
-1.14 2.58 nan nan
-1.08 2.58 nan nan
-1.02 2.58 nan nan
-0.96 2.58 nan nan
-0.9 2.58 nan nan
-0.84 2.58 nan nan
-0.78 2.58 nan nan
-0.72 2.58 nan nan
-0.66 2.58 nan nan
-0.6 2.58 nan nan
-0.54 2.58 nan nan
-0.48 2.58 nan nan
-0.42 2.58 nan nan
-0.36 2.58 nan nan
-0.3 2.58 nan nan
-0.24 2.58 nan nan
-0.18 2.58 nan nan
-0.12 2.58 nan nan
-0.06 2.58 nan nan
0 2.58 nan nan
0.06 2.58 152 95
0.12 2.58 77 77
0.18 2.58 52 52
0.24 2.58 39.5 39.5
0.3 2.58 32 32
0.36 2.58 27 27
0.42 2.58 23.4285714286 23.4285714286
0.48 2.58 20.75 20.75
0.54 2.58 18.6666666667 18.6666666667
0.6 2.58 17 17
0.66 2.58 15.6363636364 15.6363636364
0.72 2.58 14.5 14.5
0.78 2.58 13.5384615385 13.5384615385
0.84 2.58 12.7142857143 12.7142857143
0.9 2.58 12 12
0.96 2.58 11.375 11.375
1.02 2.58 11.2448979592 11.2448979592
1.08 2.58 12.0434782609 12.0434782609
1.14 2.58 12.9534883721 12.9534883721
1.2 2.58 14 14
1.26 2.58 15.2162162162 15.2162162162
1.32 2.58 16.6470588235 16.6470588235
1.38 2.58 18.3548387097 18.3548387097
1.44 2.58 20.4285714286 20.4285714286
1.5 2.58 23 23
1.56 2.58 26.2727272727 26.2727272727
1.62 2.58 30.5789473684 30.5789473684
1.68 2.58 36.5 36.5
1.74 2.58 45.1538461538 45.1538461538
1.8 2.58 59 59
1.86 2.58 84.7142857143 84.7142857143
1.92 2.58 149 95
1.98 2.58 599 95
2.04 2.58 nan nan
2.1 2.58 nan nan
2.16 2.58 nan nan
2.22 2.58 nan nan
2.28 2.58 nan nan
2.34 2.58 nan nan
2.4 2.58 nan nan
2.46 2.58 nan nan
2.52 2.58 nan nan
2.58 2.58 nan nan
2.64 2.58 nan nan
2.7 2.58 nan nan
2.76 2.58 nan nan
2.82 2.58 nan nan
2.88 2.58 nan nan
2.94 2.58 nan nan
3 2.58 nan nan
-3 2.64 nan nan
-2.94 2.64 nan nan
-2.88 2.64 nan nan
-2.82 2.64 nan nan
-2.76 2.64 nan nan
-2.7 2.64 nan nan
-2.64 2.64 nan nan
-2.58 2.64 nan nan
-2.52 2.64 nan nan
-2.46 2.64 nan nan
-2.4 2.64 nan nan
-2.34 2.64 nan nan
-2.28 2.64 nan nan
-2.22 2.64 nan nan
-2.16 2.64 nan nan
-2.1 2.64 nan nan
-2.04 2.64 nan nan
-1.98 2.64 nan nan
-1.92 2.64 nan nan
-1.86 2.64 nan nan
-1.8 2.64 nan nan
-1.74 2.64 nan nan
-1.68 2.64 nan nan
-1.62 2.64 nan nan
-1.56 2.64 nan nan
-1.5 2.64 nan nan
-1.44 2.64 nan nan
-1.38 2.64 nan nan
-1.32 2.64 nan nan
-1.26 2.64 nan nan
-1.2 2.64 nan nan
-1.14 2.64 nan nan
-1.08 2.64 nan nan
-1.02 2.64 nan nan
-0.96 2.64 nan nan
-0.9 2.64 nan nan
-0.84 2.64 nan nan
-0.78 2.64 nan nan
-0.72 2.64 nan nan
-0.66 2.64 nan nan
-0.6 2.64 nan nan
-0.54 2.64 nan nan
-0.48 2.64 nan nan
-0.42 2.64 nan nan
-0.36 2.64 nan nan
-0.3 2.64 nan nan
-0.24 2.64 nan nan
-0.18 2.64 nan nan
-0.12 2.64 nan nan
-0.06 2.64 nan nan
0 2.64 nan nan
0.06 2.64 152 95
0.12 2.64 77 77
0.18 2.64 52 52
0.24 2.64 39.5 39.5
0.3 2.64 32 32
0.36 2.64 27 27
0.42 2.64 23.4285714286 23.4285714286
0.48 2.64 20.75 20.75
0.54 2.64 18.6666666667 18.6666666667
0.6 2.64 17 17
0.66 2.64 15.6363636364 15.6363636364
0.72 2.64 14.5 14.5
0.78 2.64 13.5384615385 13.5384615385
0.84 2.64 12.7142857143 12.7142857143
0.9 2.64 12 12
0.96 2.64 11.375 11.375
1.02 2.64 11.2448979592 11.2448979592
1.08 2.64 12.0434782609 12.0434782609
1.14 2.64 12.9534883721 12.9534883721
1.2 2.64 14 14
1.26 2.64 15.2162162162 15.2162162162
1.32 2.64 16.6470588235 16.6470588235
1.38 2.64 18.3548387097 18.3548387097
1.44 2.64 20.4285714286 20.4285714286
1.5 2.64 23 23
1.56 2.64 26.2727272727 26.2727272727
1.62 2.64 30.5789473684 30.5789473684
1.68 2.64 36.5 36.5
1.74 2.64 45.1538461538 45.1538461538
1.8 2.64 59 59
1.86 2.64 84.7142857143 84.7142857143
1.92 2.64 149 95
1.98 2.64 599 95
2.04 2.64 nan nan
2.1 2.64 nan nan
2.16 2.64 nan nan
2.22 2.64 nan nan
2.28 2.64 nan nan
2.34 2.64 nan nan
2.4 2.64 nan nan
2.46 2.64 nan nan
2.52 2.64 nan nan
2.58 2.64 nan nan
2.64 2.64 nan nan
2.7 2.64 nan nan
2.76 2.64 nan nan
2.82 2.64 nan nan
2.88 2.64 nan nan
2.94 2.64 nan nan
3 2.64 nan nan
-3 2.7 nan nan
-2.94 2.7 nan nan
-2.88 2.7 nan nan
-2.82 2.7 nan nan
-2.76 2.7 nan nan
-2.7 2.7 nan nan
-2.64 2.7 nan nan
-2.58 2.7 nan nan
-2.52 2.7 nan nan
-2.46 2.7 nan nan
-2.4 2.7 nan nan
-2.34 2.7 nan nan
-2.28 2.7 nan nan
-2.22 2.7 nan nan
-2.16 2.7 nan nan
-2.1 2.7 nan nan
-2.04 2.7 nan nan
-1.98 2.7 nan nan
-1.92 2.7 nan nan
-1.86 2.7 nan nan
-1.8 2.7 nan nan
-1.74 2.7 nan nan
-1.68 2.7 nan nan
-1.62 2.7 nan nan
-1.56 2.7 nan nan
-1.5 2.7 nan nan
-1.44 2.7 nan nan
-1.38 2.7 nan nan
-1.32 2.7 nan nan
-1.26 2.7 nan nan
-1.2 2.7 nan nan
-1.14 2.7 nan nan
-1.08 2.7 nan nan
-1.02 2.7 nan nan
-0.96 2.7 nan nan
-0.9 2.7 nan nan
-0.84 2.7 nan nan
-0.78 2.7 nan nan
-0.72 2.7 nan nan
-0.66 2.7 nan nan
-0.6 2.7 nan nan
-0.54 2.7 nan nan
-0.48 2.7 nan nan
-0.42 2.7 nan nan
-0.36 2.7 nan nan
-0.3 2.7 nan nan
-0.24 2.7 nan nan
-0.18 2.7 nan nan
-0.12 2.7 nan nan
-0.06 2.7 nan nan
0 2.7 nan nan
0.06 2.7 152 95
0.12 2.7 77 77
0.18 2.7 52 52
0.24 2.7 39.5 39.5
0.3 2.7 32 32
0.36 2.7 27 27
0.42 2.7 23.4285714286 23.4285714286
0.48 2.7 20.75 20.75
0.54 2.7 18.6666666667 18.6666666667
0.6 2.7 17 17
0.66 2.7 15.6363636364 15.6363636364
0.72 2.7 14.5 14.5
0.78 2.7 13.5384615385 13.5384615385
0.84 2.7 12.7142857143 12.7142857143
0.9 2.7 12 12
0.96 2.7 11.375 11.375
1.02 2.7 11.2448979592 11.2448979592
1.08 2.7 12.0434782609 12.0434782609
1.14 2.7 12.9534883721 12.9534883721
1.2 2.7 14 14
1.26 2.7 15.2162162162 15.2162162162
1.32 2.7 16.6470588235 16.6470588235
1.38 2.7 18.3548387097 18.3548387097
1.44 2.7 20.4285714286 20.4285714286
1.5 2.7 23 23
1.56 2.7 26.2727272727 26.2727272727
1.62 2.7 30.5789473684 30.5789473684
1.68 2.7 36.5 36.5
1.74 2.7 45.1538461538 45.1538461538
1.8 2.7 59 59
1.86 2.7 84.7142857143 84.7142857143
1.92 2.7 149 95
1.98 2.7 599 95
2.04 2.7 nan nan
2.1 2.7 nan nan
2.16 2.7 nan nan
2.22 2.7 nan nan
2.28 2.7 nan nan
2.34 2.7 nan nan
2.4 2.7 nan nan
2.46 2.7 nan nan
2.52 2.7 nan nan
2.58 2.7 nan nan
2.64 2.7 nan nan
2.7 2.7 nan nan
2.76 2.7 nan nan
2.82 2.7 nan nan
2.88 2.7 nan nan
2.94 2.7 nan nan
3 2.7 nan nan
-3 2.76 nan nan
-2.94 2.76 nan nan
-2.88 2.76 nan nan
-2.82 2.76 nan nan
-2.76 2.76 nan nan
-2.7 2.76 nan nan
-2.64 2.76 nan nan
-2.58 2.76 nan nan
-2.52 2.76 nan nan
-2.46 2.76 nan nan
-2.4 2.76 nan nan
-2.34 2.76 nan nan
-2.28 2.76 nan nan
-2.22 2.76 nan nan
-2.16 2.76 nan nan
-2.1 2.76 nan nan
-2.04 2.76 nan nan
-1.98 2.76 nan nan
-1.92 2.76 nan nan
-1.86 2.76 nan nan
-1.8 2.76 nan nan
-1.74 2.76 nan nan
-1.68 2.76 nan nan
-1.62 2.76 nan nan
-1.56 2.76 nan nan
-1.5 2.76 nan nan
-1.44 2.76 nan nan
-1.38 2.76 nan nan
-1.32 2.76 nan nan
-1.26 2.76 nan nan
-1.2 2.76 nan nan
-1.14 2.76 nan nan
-1.08 2.76 nan nan
-1.02 2.76 nan nan
-0.96 2.76 nan nan
-0.9 2.76 nan nan
-0.84 2.76 nan nan
-0.78 2.76 nan nan
-0.72 2.76 nan nan
-0.66 2.76 nan nan
-0.6 2.76 nan nan
-0.54 2.76 nan nan
-0.48 2.76 nan nan
-0.42 2.76 nan nan
-0.36 2.76 nan nan
-0.3 2.76 nan nan
-0.24 2.76 nan nan
-0.18 2.76 nan nan
-0.12 2.76 nan nan
-0.06 2.76 nan nan
0 2.76 nan nan
0.06 2.76 152 95
0.12 2.76 77 77
0.18 2.76 52 52
0.24 2.76 39.5 39.5
0.3 2.76 32 32
0.36 2.76 27 27
0.42 2.76 23.4285714286 23.4285714286
0.48 2.76 20.75 20.75
0.54 2.76 18.6666666667 18.6666666667
0.6 2.76 17 17
0.66 2.76 15.6363636364 15.6363636364
0.72 2.76 14.5 14.5
0.78 2.76 13.5384615385 13.5384615385
0.84 2.76 12.7142857143 12.7142857143
0.9 2.76 12 12
0.96 2.76 11.375 11.375
1.02 2.76 11.2448979592 11.2448979592
1.08 2.76 12.0434782609 12.0434782609
1.14 2.76 12.9534883721 12.9534883721
1.2 2.76 14 14
1.26 2.76 15.2162162162 15.2162162162
1.32 2.76 16.6470588235 16.6470588235
1.38 2.76 18.3548387097 18.3548387097
1.44 2.76 20.4285714286 20.4285714286
1.5 2.76 23 23
1.56 2.76 26.2727272727 26.2727272727
1.62 2.76 30.5789473684 30.5789473684
1.68 2.76 36.5 36.5
1.74 2.76 45.1538461538 45.1538461538
1.8 2.76 59 59
1.86 2.76 84.7142857143 84.7142857143
1.92 2.76 149 95
1.98 2.76 599 95
2.04 2.76 nan nan
2.1 2.76 nan nan
2.16 2.76 nan nan
2.22 2.76 nan nan
2.28 2.76 nan nan
2.34 2.76 nan nan
2.4 2.76 nan nan
2.46 2.76 nan nan
2.52 2.76 nan nan
2.58 2.76 nan nan
2.64 2.76 nan nan
2.7 2.76 nan nan
2.76 2.76 nan nan
2.82 2.76 nan nan
2.88 2.76 nan nan
2.94 2.76 nan nan
3 2.76 nan nan
-3 2.82 nan nan
-2.94 2.82 nan nan
-2.88 2.82 nan nan
-2.82 2.82 nan nan
-2.76 2.82 nan nan
-2.7 2.82 nan nan
-2.64 2.82 nan nan
-2.58 2.82 nan nan
-2.52 2.82 nan nan
-2.46 2.82 nan nan
-2.4 2.82 nan nan
-2.34 2.82 nan nan
-2.28 2.82 nan nan
-2.22 2.82 nan nan
-2.16 2.82 nan nan
-2.1 2.82 nan nan
-2.04 2.82 nan nan
-1.98 2.82 nan nan
-1.92 2.82 nan nan
-1.86 2.82 nan nan
-1.8 2.82 nan nan
-1.74 2.82 nan nan
-1.68 2.82 nan nan
-1.62 2.82 nan nan
-1.56 2.82 nan nan
-1.5 2.82 nan nan
-1.44 2.82 nan nan
-1.38 2.82 nan nan
-1.32 2.82 nan nan
-1.26 2.82 nan nan
-1.2 2.82 nan nan
-1.14 2.82 nan nan
-1.08 2.82 nan nan
-1.02 2.82 nan nan
-0.96 2.82 nan nan
-0.9 2.82 nan nan
-0.84 2.82 nan nan
-0.78 2.82 nan nan
-0.72 2.82 nan nan
-0.66 2.82 nan nan
-0.6 2.82 nan nan
-0.54 2.82 nan nan
-0.48 2.82 nan nan
-0.42 2.82 nan nan
-0.36 2.82 nan nan
-0.3 2.82 nan nan
-0.24 2.82 nan nan
-0.18 2.82 nan nan
-0.12 2.82 nan nan
-0.06 2.82 nan nan
0 2.82 nan nan
0.06 2.82 152 95
0.12 2.82 77 77
0.18 2.82 52 52
0.24 2.82 39.5 39.5
0.3 2.82 32 32
0.36 2.82 27 27
0.42 2.82 23.4285714286 23.4285714286
0.48 2.82 20.75 20.75
0.54 2.82 18.6666666667 18.6666666667
0.6 2.82 17 17
0.66 2.82 15.6363636364 15.6363636364
0.72 2.82 14.5 14.5
0.78 2.82 13.5384615385 13.5384615385
0.84 2.82 12.7142857143 12.7142857143
0.9 2.82 12 12
0.96 2.82 11.375 11.375
1.02 2.82 11.2448979592 11.2448979592
1.08 2.82 12.0434782609 12.0434782609
1.14 2.82 12.9534883721 12.9534883721
1.2 2.82 14 14
1.26 2.82 15.2162162162 15.2162162162
1.32 2.82 16.6470588235 16.6470588235
1.38 2.82 18.3548387097 18.3548387097
1.44 2.82 20.4285714286 20.4285714286
1.5 2.82 23 23
1.56 2.82 26.2727272727 26.2727272727
1.62 2.82 30.5789473684 30.5789473684
1.68 2.82 36.5 36.5
1.74 2.82 45.1538461538 45.1538461538
1.8 2.82 59 59
1.86 2.82 84.7142857143 84.7142857143
1.92 2.82 149 95
1.98 2.82 599 95
2.04 2.82 nan nan
2.1 2.82 nan nan
2.16 2.82 nan nan
2.22 2.82 nan nan
2.28 2.82 nan nan
2.34 2.82 nan nan
2.4 2.82 nan nan
2.46 2.82 nan nan
2.52 2.82 nan nan
2.58 2.82 nan nan
2.64 2.82 nan nan
2.7 2.82 nan nan
2.76 2.82 nan nan
2.82 2.82 nan nan
2.88 2.82 nan nan
2.94 2.82 nan nan
3 2.82 nan nan
-3 2.88 nan nan
-2.94 2.88 nan nan
-2.88 2.88 nan nan
-2.82 2.88 nan nan
-2.76 2.88 nan nan
-2.7 2.88 nan nan
-2.64 2.88 nan nan
-2.58 2.88 nan nan
-2.52 2.88 nan nan
-2.46 2.88 nan nan
-2.4 2.88 nan nan
-2.34 2.88 nan nan
-2.28 2.88 nan nan
-2.22 2.88 nan nan
-2.16 2.88 nan nan
-2.1 2.88 nan nan
-2.04 2.88 nan nan
-1.98 2.88 nan nan
-1.92 2.88 nan nan
-1.86 2.88 nan nan
-1.8 2.88 nan nan
-1.74 2.88 nan nan
-1.68 2.88 nan nan
-1.62 2.88 nan nan
-1.56 2.88 nan nan
-1.5 2.88 nan nan
-1.44 2.88 nan nan
-1.38 2.88 nan nan
-1.32 2.88 nan nan
-1.26 2.88 nan nan
-1.2 2.88 nan nan
-1.14 2.88 nan nan
-1.08 2.88 nan nan
-1.02 2.88 nan nan
-0.96 2.88 nan nan
-0.9 2.88 nan nan
-0.84 2.88 nan nan
-0.78 2.88 nan nan
-0.72 2.88 nan nan
-0.66 2.88 nan nan
-0.6 2.88 nan nan
-0.54 2.88 nan nan
-0.48 2.88 nan nan
-0.42 2.88 nan nan
-0.36 2.88 nan nan
-0.3 2.88 nan nan
-0.24 2.88 nan nan
-0.18 2.88 nan nan
-0.12 2.88 nan nan
-0.06 2.88 nan nan
0 2.88 nan nan
0.06 2.88 152 95
0.12 2.88 77 77
0.18 2.88 52 52
0.24 2.88 39.5 39.5
0.3 2.88 32 32
0.36 2.88 27 27
0.42 2.88 23.4285714286 23.4285714286
0.48 2.88 20.75 20.75
0.54 2.88 18.6666666667 18.6666666667
0.6 2.88 17 17
0.66 2.88 15.6363636364 15.6363636364
0.72 2.88 14.5 14.5
0.78 2.88 13.5384615385 13.5384615385
0.84 2.88 12.7142857143 12.7142857143
0.9 2.88 12 12
0.96 2.88 11.375 11.375
1.02 2.88 11.2448979592 11.2448979592
1.08 2.88 12.0434782609 12.0434782609
1.14 2.88 12.9534883721 12.9534883721
1.2 2.88 14 14
1.26 2.88 15.2162162162 15.2162162162
1.32 2.88 16.6470588235 16.6470588235
1.38 2.88 18.3548387097 18.3548387097
1.44 2.88 20.4285714286 20.4285714286
1.5 2.88 23 23
1.56 2.88 26.2727272727 26.2727272727
1.62 2.88 30.5789473684 30.5789473684
1.68 2.88 36.5 36.5
1.74 2.88 45.1538461538 45.1538461538
1.8 2.88 59 59
1.86 2.88 84.7142857143 84.7142857143
1.92 2.88 149 95
1.98 2.88 599 95
2.04 2.88 nan nan
2.1 2.88 nan nan
2.16 2.88 nan nan
2.22 2.88 nan nan
2.28 2.88 nan nan
2.34 2.88 nan nan
2.4 2.88 nan nan
2.46 2.88 nan nan
2.52 2.88 nan nan
2.58 2.88 nan nan
2.64 2.88 nan nan
2.7 2.88 nan nan
2.76 2.88 nan nan
2.82 2.88 nan nan
2.88 2.88 nan nan
2.94 2.88 nan nan
3 2.88 nan nan
-3 2.94 nan nan
-2.94 2.94 nan nan
-2.88 2.94 nan nan
-2.82 2.94 nan nan
-2.76 2.94 nan nan
-2.7 2.94 nan nan
-2.64 2.94 nan nan
-2.58 2.94 nan nan
-2.52 2.94 nan nan
-2.46 2.94 nan nan
-2.4 2.94 nan nan
-2.34 2.94 nan nan
-2.28 2.94 nan nan
-2.22 2.94 nan nan
-2.16 2.94 nan nan
-2.1 2.94 nan nan
-2.04 2.94 nan nan
-1.98 2.94 nan nan
-1.92 2.94 nan nan
-1.86 2.94 nan nan
-1.8 2.94 nan nan
-1.74 2.94 nan nan
-1.68 2.94 nan nan
-1.62 2.94 nan nan
-1.56 2.94 nan nan
-1.5 2.94 nan nan
-1.44 2.94 nan nan
-1.38 2.94 nan nan
-1.32 2.94 nan nan
-1.26 2.94 nan nan
-1.2 2.94 nan nan
-1.14 2.94 nan nan
-1.08 2.94 nan nan
-1.02 2.94 nan nan
-0.96 2.94 nan nan
-0.9 2.94 nan nan
-0.84 2.94 nan nan
-0.78 2.94 nan nan
-0.72 2.94 nan nan
-0.66 2.94 nan nan
-0.6 2.94 nan nan
-0.54 2.94 nan nan
-0.48 2.94 nan nan
-0.42 2.94 nan nan
-0.36 2.94 nan nan
-0.3 2.94 nan nan
-0.24 2.94 nan nan
-0.18 2.94 nan nan
-0.12 2.94 nan nan
-0.06 2.94 nan nan
0 2.94 nan nan
0.06 2.94 152 95
0.12 2.94 77 77
0.18 2.94 52 52
0.24 2.94 39.5 39.5
0.3 2.94 32 32
0.36 2.94 27 27
0.42 2.94 23.4285714286 23.4285714286
0.48 2.94 20.75 20.75
0.54 2.94 18.6666666667 18.6666666667
0.6 2.94 17 17
0.66 2.94 15.6363636364 15.6363636364
0.72 2.94 14.5 14.5
0.78 2.94 13.5384615385 13.5384615385
0.84 2.94 12.7142857143 12.7142857143
0.9 2.94 12 12
0.96 2.94 11.375 11.375
1.02 2.94 11.2448979592 11.2448979592
1.08 2.94 12.0434782609 12.0434782609
1.14 2.94 12.9534883721 12.9534883721
1.2 2.94 14 14
1.26 2.94 15.2162162162 15.2162162162
1.32 2.94 16.6470588235 16.6470588235
1.38 2.94 18.3548387097 18.3548387097
1.44 2.94 20.4285714286 20.4285714286
1.5 2.94 23 23
1.56 2.94 26.2727272727 26.2727272727
1.62 2.94 30.5789473684 30.5789473684
1.68 2.94 36.5 36.5
1.74 2.94 45.1538461538 45.1538461538
1.8 2.94 59 59
1.86 2.94 84.7142857143 84.7142857143
1.92 2.94 149 95
1.98 2.94 599 95
2.04 2.94 nan nan
2.1 2.94 nan nan
2.16 2.94 nan nan
2.22 2.94 nan nan
2.28 2.94 nan nan
2.34 2.94 nan nan
2.4 2.94 nan nan
2.46 2.94 nan nan
2.52 2.94 nan nan
2.58 2.94 nan nan
2.64 2.94 nan nan
2.7 2.94 nan nan
2.76 2.94 nan nan
2.82 2.94 nan nan
2.88 2.94 nan nan
2.94 2.94 nan nan
3 2.94 nan nan
-3 3 nan nan
-2.94 3 nan nan
-2.88 3 nan nan
-2.82 3 nan nan
-2.76 3 nan nan
-2.7 3 nan nan
-2.64 3 nan nan
-2.58 3 nan nan
-2.52 3 nan nan
-2.46 3 nan nan
-2.4 3 nan nan
-2.34 3 nan nan
-2.28 3 nan nan
-2.22 3 nan nan
-2.16 3 nan nan
-2.1 3 nan nan
-2.04 3 nan nan
-1.98 3 nan nan
-1.92 3 nan nan
-1.86 3 nan nan
-1.8 3 nan nan
-1.74 3 nan nan
-1.68 3 nan nan
-1.62 3 nan nan
-1.56 3 nan nan
-1.5 3 nan nan
-1.44 3 nan nan
-1.38 3 nan nan
-1.32 3 nan nan
-1.26 3 nan nan
-1.2 3 nan nan
-1.14 3 nan nan
-1.08 3 nan nan
-1.02 3 nan nan
-0.96 3 nan nan
-0.9 3 nan nan
-0.84 3 nan nan
-0.78 3 nan nan
-0.72 3 nan nan
-0.66 3 nan nan
-0.6 3 nan nan
-0.54 3 nan nan
-0.48 3 nan nan
-0.42 3 nan nan
-0.36 3 nan nan
-0.3 3 nan nan
-0.24 3 nan nan
-0.18 3 nan nan
-0.12 3 nan nan
-0.06 3 nan nan
0 3 nan nan
0.06 3 152 95
0.12 3 77 77
0.18 3 52 52
0.24 3 39.5 39.5
0.3 3 32 32
0.36 3 27 27
0.42 3 23.4285714286 23.4285714286
0.48 3 20.75 20.75
0.54 3 18.6666666667 18.6666666667
0.6 3 17 17
0.66 3 15.6363636364 15.6363636364
0.72 3 14.5 14.5
0.78 3 13.5384615385 13.5384615385
0.84 3 12.7142857143 12.7142857143
0.9 3 12 12
0.96 3 11.375 11.375
1.02 3 11.2448979592 11.2448979592
1.08 3 12.0434782609 12.0434782609
1.14 3 12.9534883721 12.9534883721
1.2 3 14 14
1.26 3 15.2162162162 15.2162162162
1.32 3 16.6470588235 16.6470588235
1.38 3 18.3548387097 18.3548387097
1.44 3 20.4285714286 20.4285714286
1.5 3 23 23
1.56 3 26.2727272727 26.2727272727
1.62 3 30.5789473684 30.5789473684
1.68 3 36.5 36.5
1.74 3 45.1538461538 45.1538461538
1.8 3 59 59
1.86 3 84.7142857143 84.7142857143
1.92 3 149 95
1.98 3 599 95
2.04 3 nan nan
2.1 3 nan nan
2.16 3 nan nan
2.22 3 nan nan
2.28 3 nan nan
2.34 3 nan nan
2.4 3 nan nan
2.46 3 nan nan
2.52 3 nan nan
2.58 3 nan nan
2.64 3 nan nan
2.7 3 nan nan
2.76 3 nan nan
2.82 3 nan nan
2.88 3 nan nan
2.94 3 nan nan
3 3 nan nan


==> plot_dat_tex/obj_norm_opt_a_pq.dat <==
p q value value_capped
-3 -3 nan nan
-2.94 -3 nan nan
-2.88 -3 nan nan
-2.82 -3 nan nan
-2.76 -3 nan nan
-2.7 -3 nan nan
-2.64 -3 nan nan
-2.58 -3 nan nan
-2.52 -3 nan nan
-2.46 -3 nan nan
-2.4 -3 nan nan
-2.34 -3 nan nan
-2.28 -3 nan nan
-2.22 -3 nan nan
-2.16 -3 nan nan
-2.1 -3 nan nan
-2.04 -3 nan nan
-1.98 -3 nan nan
-1.92 -3 nan nan
-1.86 -3 nan nan
-1.8 -3 nan nan
-1.74 -3 nan nan
-1.68 -3 nan nan
-1.62 -3 nan nan
-1.56 -3 nan nan
-1.5 -3 nan nan
-1.44 -3 nan nan
-1.38 -3 nan nan
-1.32 -3 nan nan
-1.26 -3 nan nan
-1.2 -3 nan nan
-1.14 -3 nan nan
-1.08 -3 nan nan
-1.02 -3 nan nan
-0.96 -3 nan nan
-0.9 -3 nan nan
-0.84 -3 nan nan
-0.78 -3 nan nan
-0.72 -3 nan nan
-0.66 -3 nan nan
-0.6 -3 nan nan
-0.54 -3 nan nan
-0.48 -3 nan nan
-0.42 -3 nan nan
-0.36 -3 nan nan
-0.3 -3 nan nan
-0.24 -3 nan nan
-0.18 -3 nan nan
-0.12 -3 nan nan
-0.06 -3 nan nan
0 -3 nan nan
0.06 -3 100 95
0.12 -3 50 50
0.18 -3 33.3333333333 33.3333333333
0.24 -3 25 25
0.3 -3 20 20
0.36 -3 16.6666666667 16.6666666667
0.42 -3 14.2857142857 14.2857142857
0.48 -3 12.5 12.5
0.54 -3 11.1111111111 11.1111111111
0.6 -3 10 10
0.66 -3 9.09090909091 9.09090909091
0.72 -3 8.33333333333 8.33333333333
0.78 -3 7.69230769231 7.69230769231
0.84 -3 7.14285714286 7.14285714286
0.9 -3 6.66666666667 6.66666666667
0.96 -3 6.25 6.25
1.02 -3 6.12244897959 6.12244897959
1.08 -3 6.52173913043 6.52173913043
1.14 -3 6.97674418605 6.97674418605
1.2 -3 7.5 7.5
1.26 -3 8.10810810811 8.10810810811
1.32 -3 8.82352941176 8.82352941176
1.38 -3 9.67741935484 9.67741935484
1.44 -3 10.7142857143 10.7142857143
1.5 -3 12 12
1.56 -3 13.6363636364 13.6363636364
1.62 -3 15.7894736842 15.7894736842
1.68 -3 18.75 18.75
1.74 -3 23.0769230769 23.0769230769
1.8 -3 30 30
1.86 -3 42.8571428571 42.8571428571
1.92 -3 75 75
1.98 -3 300 95
2.04 -3 nan nan
2.1 -3 nan nan
2.16 -3 nan nan
2.22 -3 nan nan
2.28 -3 nan nan
2.34 -3 nan nan
2.4 -3 nan nan
2.46 -3 nan nan
2.52 -3 nan nan
2.58 -3 nan nan
2.64 -3 nan nan
2.7 -3 nan nan
2.76 -3 nan nan
2.82 -3 nan nan
2.88 -3 nan nan
2.94 -3 nan nan
3 -3 nan nan
-3 -2.94 nan nan
-2.94 -2.94 nan nan
-2.88 -2.94 nan nan
-2.82 -2.94 nan nan
-2.76 -2.94 nan nan
-2.7 -2.94 nan nan
-2.64 -2.94 nan nan
-2.58 -2.94 nan nan
-2.52 -2.94 nan nan
-2.46 -2.94 nan nan
-2.4 -2.94 nan nan
-2.34 -2.94 nan nan
-2.28 -2.94 nan nan
-2.22 -2.94 nan nan
-2.16 -2.94 nan nan
-2.1 -2.94 nan nan
-2.04 -2.94 nan nan
-1.98 -2.94 nan nan
-1.92 -2.94 nan nan
-1.86 -2.94 nan nan
-1.8 -2.94 nan nan
-1.74 -2.94 nan nan
-1.68 -2.94 nan nan
-1.62 -2.94 nan nan
-1.56 -2.94 nan nan
-1.5 -2.94 nan nan
-1.44 -2.94 nan nan
-1.38 -2.94 nan nan
-1.32 -2.94 nan nan
-1.26 -2.94 nan nan
-1.2 -2.94 nan nan
-1.14 -2.94 nan nan
-1.08 -2.94 nan nan
-1.02 -2.94 nan nan
-0.96 -2.94 nan nan
-0.9 -2.94 nan nan
-0.84 -2.94 nan nan
-0.78 -2.94 nan nan
-0.72 -2.94 nan nan
-0.66 -2.94 nan nan
-0.6 -2.94 nan nan
-0.54 -2.94 nan nan
-0.48 -2.94 nan nan
-0.42 -2.94 nan nan
-0.36 -2.94 nan nan
-0.3 -2.94 nan nan
-0.24 -2.94 nan nan
-0.18 -2.94 nan nan
-0.12 -2.94 nan nan
-0.06 -2.94 nan nan
0 -2.94 nan nan
0.06 -2.94 100 95
0.12 -2.94 50 50
0.18 -2.94 33.3333333333 33.3333333333
0.24 -2.94 25 25
0.3 -2.94 20 20
0.36 -2.94 16.6666666667 16.6666666667
0.42 -2.94 14.2857142857 14.2857142857
0.48 -2.94 12.5 12.5
0.54 -2.94 11.1111111111 11.1111111111
0.6 -2.94 10 10
0.66 -2.94 9.09090909091 9.09090909091
0.72 -2.94 8.33333333333 8.33333333333
0.78 -2.94 7.69230769231 7.69230769231
0.84 -2.94 7.14285714286 7.14285714286
0.9 -2.94 6.66666666667 6.66666666667
0.96 -2.94 6.25 6.25
1.02 -2.94 6.12244897959 6.12244897959
1.08 -2.94 6.52173913043 6.52173913043
1.14 -2.94 6.97674418605 6.97674418605
1.2 -2.94 7.5 7.5
1.26 -2.94 8.10810810811 8.10810810811
1.32 -2.94 8.82352941176 8.82352941176
1.38 -2.94 9.67741935484 9.67741935484
1.44 -2.94 10.7142857143 10.7142857143
1.5 -2.94 12 12
1.56 -2.94 13.6363636364 13.6363636364
1.62 -2.94 15.7894736842 15.7894736842
1.68 -2.94 18.75 18.75
1.74 -2.94 23.0769230769 23.0769230769
1.8 -2.94 30 30
1.86 -2.94 42.8571428571 42.8571428571
1.92 -2.94 75 75
1.98 -2.94 300 95
2.04 -2.94 nan nan
2.1 -2.94 nan nan
2.16 -2.94 nan nan
2.22 -2.94 nan nan
2.28 -2.94 nan nan
2.34 -2.94 nan nan
2.4 -2.94 nan nan
2.46 -2.94 nan nan
2.52 -2.94 nan nan
2.58 -2.94 nan nan
2.64 -2.94 nan nan
2.7 -2.94 nan nan
2.76 -2.94 nan nan
2.82 -2.94 nan nan
2.88 -2.94 nan nan
2.94 -2.94 nan nan
3 -2.94 nan nan
-3 -2.88 nan nan
-2.94 -2.88 nan nan
-2.88 -2.88 nan nan
-2.82 -2.88 nan nan
-2.76 -2.88 nan nan
-2.7 -2.88 nan nan
-2.64 -2.88 nan nan
-2.58 -2.88 nan nan
-2.52 -2.88 nan nan
-2.46 -2.88 nan nan
-2.4 -2.88 nan nan
-2.34 -2.88 nan nan
-2.28 -2.88 nan nan
-2.22 -2.88 nan nan
-2.16 -2.88 nan nan
-2.1 -2.88 nan nan
-2.04 -2.88 nan nan
-1.98 -2.88 nan nan
-1.92 -2.88 nan nan
-1.86 -2.88 nan nan
-1.8 -2.88 nan nan
-1.74 -2.88 nan nan
-1.68 -2.88 nan nan
-1.62 -2.88 nan nan
-1.56 -2.88 nan nan
-1.5 -2.88 nan nan
-1.44 -2.88 nan nan
-1.38 -2.88 nan nan
-1.32 -2.88 nan nan
-1.26 -2.88 nan nan
-1.2 -2.88 nan nan
-1.14 -2.88 nan nan
-1.08 -2.88 nan nan
-1.02 -2.88 nan nan
-0.96 -2.88 nan nan
-0.9 -2.88 nan nan
-0.84 -2.88 nan nan
-0.78 -2.88 nan nan
-0.72 -2.88 nan nan
-0.66 -2.88 nan nan
-0.6 -2.88 nan nan
-0.54 -2.88 nan nan
-0.48 -2.88 nan nan
-0.42 -2.88 nan nan
-0.36 -2.88 nan nan
-0.3 -2.88 nan nan
-0.24 -2.88 nan nan
-0.18 -2.88 nan nan
-0.12 -2.88 nan nan
-0.06 -2.88 nan nan
0 -2.88 nan nan
0.06 -2.88 100 95
0.12 -2.88 50 50
0.18 -2.88 33.3333333333 33.3333333333
0.24 -2.88 25 25
0.3 -2.88 20 20
0.36 -2.88 16.6666666667 16.6666666667
0.42 -2.88 14.2857142857 14.2857142857
0.48 -2.88 12.5 12.5
0.54 -2.88 11.1111111111 11.1111111111
0.6 -2.88 10 10
0.66 -2.88 9.09090909091 9.09090909091
0.72 -2.88 8.33333333333 8.33333333333
0.78 -2.88 7.69230769231 7.69230769231
0.84 -2.88 7.14285714286 7.14285714286
0.9 -2.88 6.66666666667 6.66666666667
0.96 -2.88 6.25 6.25
1.02 -2.88 6.12244897959 6.12244897959
1.08 -2.88 6.52173913043 6.52173913043
1.14 -2.88 6.97674418605 6.97674418605
1.2 -2.88 7.5 7.5
1.26 -2.88 8.10810810811 8.10810810811
1.32 -2.88 8.82352941176 8.82352941176
1.38 -2.88 9.67741935484 9.67741935484
1.44 -2.88 10.7142857143 10.7142857143
1.5 -2.88 12 12
1.56 -2.88 13.6363636364 13.6363636364
1.62 -2.88 15.7894736842 15.7894736842
1.68 -2.88 18.75 18.75
1.74 -2.88 23.0769230769 23.0769230769
1.8 -2.88 30 30
1.86 -2.88 42.8571428571 42.8571428571
1.92 -2.88 75 75
1.98 -2.88 300 95
2.04 -2.88 nan nan
2.1 -2.88 nan nan
2.16 -2.88 nan nan
2.22 -2.88 nan nan
2.28 -2.88 nan nan
2.34 -2.88 nan nan
2.4 -2.88 nan nan
2.46 -2.88 nan nan
2.52 -2.88 nan nan
2.58 -2.88 nan nan
2.64 -2.88 nan nan
2.7 -2.88 nan nan
2.76 -2.88 nan nan
2.82 -2.88 nan nan
2.88 -2.88 nan nan
2.94 -2.88 nan nan
3 -2.88 nan nan
-3 -2.82 nan nan
-2.94 -2.82 nan nan
-2.88 -2.82 nan nan
-2.82 -2.82 nan nan
-2.76 -2.82 nan nan
-2.7 -2.82 nan nan
-2.64 -2.82 nan nan
-2.58 -2.82 nan nan
-2.52 -2.82 nan nan
-2.46 -2.82 nan nan
-2.4 -2.82 nan nan
-2.34 -2.82 nan nan
-2.28 -2.82 nan nan
-2.22 -2.82 nan nan
-2.16 -2.82 nan nan
-2.1 -2.82 nan nan
-2.04 -2.82 nan nan
-1.98 -2.82 nan nan
-1.92 -2.82 nan nan
-1.86 -2.82 nan nan
-1.8 -2.82 nan nan
-1.74 -2.82 nan nan
-1.68 -2.82 nan nan
-1.62 -2.82 nan nan
-1.56 -2.82 nan nan
-1.5 -2.82 nan nan
-1.44 -2.82 nan nan
-1.38 -2.82 nan nan
-1.32 -2.82 nan nan
-1.26 -2.82 nan nan
-1.2 -2.82 nan nan
-1.14 -2.82 nan nan
-1.08 -2.82 nan nan
-1.02 -2.82 nan nan
-0.96 -2.82 nan nan
-0.9 -2.82 nan nan
-0.84 -2.82 nan nan
-0.78 -2.82 nan nan
-0.72 -2.82 nan nan
-0.66 -2.82 nan nan
-0.6 -2.82 nan nan
-0.54 -2.82 nan nan
-0.48 -2.82 nan nan
-0.42 -2.82 nan nan
-0.36 -2.82 nan nan
-0.3 -2.82 nan nan
-0.24 -2.82 nan nan
-0.18 -2.82 nan nan
-0.12 -2.82 nan nan
-0.06 -2.82 nan nan
0 -2.82 nan nan
0.06 -2.82 100 95
0.12 -2.82 50 50
0.18 -2.82 33.3333333333 33.3333333333
0.24 -2.82 25 25
0.3 -2.82 20 20
0.36 -2.82 16.6666666667 16.6666666667
0.42 -2.82 14.2857142857 14.2857142857
0.48 -2.82 12.5 12.5
0.54 -2.82 11.1111111111 11.1111111111
0.6 -2.82 10 10
0.66 -2.82 9.09090909091 9.09090909091
0.72 -2.82 8.33333333333 8.33333333333
0.78 -2.82 7.69230769231 7.69230769231
0.84 -2.82 7.14285714286 7.14285714286
0.9 -2.82 6.66666666667 6.66666666667
0.96 -2.82 6.25 6.25
1.02 -2.82 6.12244897959 6.12244897959
1.08 -2.82 6.52173913043 6.52173913043
1.14 -2.82 6.97674418605 6.97674418605
1.2 -2.82 7.5 7.5
1.26 -2.82 8.10810810811 8.10810810811
1.32 -2.82 8.82352941176 8.82352941176
1.38 -2.82 9.67741935484 9.67741935484
1.44 -2.82 10.7142857143 10.7142857143
1.5 -2.82 12 12
1.56 -2.82 13.6363636364 13.6363636364
1.62 -2.82 15.7894736842 15.7894736842
1.68 -2.82 18.75 18.75
1.74 -2.82 23.0769230769 23.0769230769
1.8 -2.82 30 30
1.86 -2.82 42.8571428571 42.8571428571
1.92 -2.82 75 75
1.98 -2.82 300 95
2.04 -2.82 nan nan
2.1 -2.82 nan nan
2.16 -2.82 nan nan
2.22 -2.82 nan nan
2.28 -2.82 nan nan
2.34 -2.82 nan nan
2.4 -2.82 nan nan
2.46 -2.82 nan nan
2.52 -2.82 nan nan
2.58 -2.82 nan nan
2.64 -2.82 nan nan
2.7 -2.82 nan nan
2.76 -2.82 nan nan
2.82 -2.82 nan nan
2.88 -2.82 nan nan
2.94 -2.82 nan nan
3 -2.82 nan nan
-3 -2.76 nan nan
-2.94 -2.76 nan nan
-2.88 -2.76 nan nan
-2.82 -2.76 nan nan
-2.76 -2.76 nan nan
-2.7 -2.76 nan nan
-2.64 -2.76 nan nan
-2.58 -2.76 nan nan
-2.52 -2.76 nan nan
-2.46 -2.76 nan nan
-2.4 -2.76 nan nan
-2.34 -2.76 nan nan
-2.28 -2.76 nan nan
-2.22 -2.76 nan nan
-2.16 -2.76 nan nan
-2.1 -2.76 nan nan
-2.04 -2.76 nan nan
-1.98 -2.76 nan nan
-1.92 -2.76 nan nan
-1.86 -2.76 nan nan
-1.8 -2.76 nan nan
-1.74 -2.76 nan nan
-1.68 -2.76 nan nan
-1.62 -2.76 nan nan
-1.56 -2.76 nan nan
-1.5 -2.76 nan nan
-1.44 -2.76 nan nan
-1.38 -2.76 nan nan
-1.32 -2.76 nan nan
-1.26 -2.76 nan nan
-1.2 -2.76 nan nan
-1.14 -2.76 nan nan
-1.08 -2.76 nan nan
-1.02 -2.76 nan nan
-0.96 -2.76 nan nan
-0.9 -2.76 nan nan
-0.84 -2.76 nan nan
-0.78 -2.76 nan nan
-0.72 -2.76 nan nan
-0.66 -2.76 nan nan
-0.6 -2.76 nan nan
-0.54 -2.76 nan nan
-0.48 -2.76 nan nan
-0.42 -2.76 nan nan
-0.36 -2.76 nan nan
-0.3 -2.76 nan nan
-0.24 -2.76 nan nan
-0.18 -2.76 nan nan
-0.12 -2.76 nan nan
-0.06 -2.76 nan nan
0 -2.76 nan nan
0.06 -2.76 100 95
0.12 -2.76 50 50
0.18 -2.76 33.3333333333 33.3333333333
0.24 -2.76 25 25
0.3 -2.76 20 20
0.36 -2.76 16.6666666667 16.6666666667
0.42 -2.76 14.2857142857 14.2857142857
0.48 -2.76 12.5 12.5
0.54 -2.76 11.1111111111 11.1111111111
0.6 -2.76 10 10
0.66 -2.76 9.09090909091 9.09090909091
0.72 -2.76 8.33333333333 8.33333333333
0.78 -2.76 7.69230769231 7.69230769231
0.84 -2.76 7.14285714286 7.14285714286
0.9 -2.76 6.66666666667 6.66666666667
0.96 -2.76 6.25 6.25
1.02 -2.76 6.12244897959 6.12244897959
1.08 -2.76 6.52173913043 6.52173913043
1.14 -2.76 6.97674418605 6.97674418605
1.2 -2.76 7.5 7.5
1.26 -2.76 8.10810810811 8.10810810811
1.32 -2.76 8.82352941176 8.82352941176
1.38 -2.76 9.67741935484 9.67741935484
1.44 -2.76 10.7142857143 10.7142857143
1.5 -2.76 12 12
1.56 -2.76 13.6363636364 13.6363636364
1.62 -2.76 15.7894736842 15.7894736842
1.68 -2.76 18.75 18.75
1.74 -2.76 23.0769230769 23.0769230769
1.8 -2.76 30 30
1.86 -2.76 42.8571428571 42.8571428571
1.92 -2.76 75 75
1.98 -2.76 300 95
2.04 -2.76 nan nan
2.1 -2.76 nan nan
2.16 -2.76 nan nan
2.22 -2.76 nan nan
2.28 -2.76 nan nan
2.34 -2.76 nan nan
2.4 -2.76 nan nan
2.46 -2.76 nan nan
2.52 -2.76 nan nan
2.58 -2.76 nan nan
2.64 -2.76 nan nan
2.7 -2.76 nan nan
2.76 -2.76 nan nan
2.82 -2.76 nan nan
2.88 -2.76 nan nan
2.94 -2.76 nan nan
3 -2.76 nan nan
-3 -2.7 nan nan
-2.94 -2.7 nan nan
-2.88 -2.7 nan nan
-2.82 -2.7 nan nan
-2.76 -2.7 nan nan
-2.7 -2.7 nan nan
-2.64 -2.7 nan nan
-2.58 -2.7 nan nan
-2.52 -2.7 nan nan
-2.46 -2.7 nan nan
-2.4 -2.7 nan nan
-2.34 -2.7 nan nan
-2.28 -2.7 nan nan
-2.22 -2.7 nan nan
-2.16 -2.7 nan nan
-2.1 -2.7 nan nan
-2.04 -2.7 nan nan
-1.98 -2.7 nan nan
-1.92 -2.7 nan nan
-1.86 -2.7 nan nan
-1.8 -2.7 nan nan
-1.74 -2.7 nan nan
-1.68 -2.7 nan nan
-1.62 -2.7 nan nan
-1.56 -2.7 nan nan
-1.5 -2.7 nan nan
-1.44 -2.7 nan nan
-1.38 -2.7 nan nan
-1.32 -2.7 nan nan
-1.26 -2.7 nan nan
-1.2 -2.7 nan nan
-1.14 -2.7 nan nan
-1.08 -2.7 nan nan
-1.02 -2.7 nan nan
-0.96 -2.7 nan nan
-0.9 -2.7 nan nan
-0.84 -2.7 nan nan
-0.78 -2.7 nan nan
-0.72 -2.7 nan nan
-0.66 -2.7 nan nan
-0.6 -2.7 nan nan
-0.54 -2.7 nan nan
-0.48 -2.7 nan nan
-0.42 -2.7 nan nan
-0.36 -2.7 nan nan
-0.3 -2.7 nan nan
-0.24 -2.7 nan nan
-0.18 -2.7 nan nan
-0.12 -2.7 nan nan
-0.06 -2.7 nan nan
0 -2.7 nan nan
0.06 -2.7 100 95
0.12 -2.7 50 50
0.18 -2.7 33.3333333333 33.3333333333
0.24 -2.7 25 25
0.3 -2.7 20 20
0.36 -2.7 16.6666666667 16.6666666667
0.42 -2.7 14.2857142857 14.2857142857
0.48 -2.7 12.5 12.5
0.54 -2.7 11.1111111111 11.1111111111
0.6 -2.7 10 10
0.66 -2.7 9.09090909091 9.09090909091
0.72 -2.7 8.33333333333 8.33333333333
0.78 -2.7 7.69230769231 7.69230769231
0.84 -2.7 7.14285714286 7.14285714286
0.9 -2.7 6.66666666667 6.66666666667
0.96 -2.7 6.25 6.25
1.02 -2.7 6.12244897959 6.12244897959
1.08 -2.7 6.52173913043 6.52173913043
1.14 -2.7 6.97674418605 6.97674418605
1.2 -2.7 7.5 7.5
1.26 -2.7 8.10810810811 8.10810810811
1.32 -2.7 8.82352941176 8.82352941176
1.38 -2.7 9.67741935484 9.67741935484
1.44 -2.7 10.7142857143 10.7142857143
1.5 -2.7 12 12
1.56 -2.7 13.6363636364 13.6363636364
1.62 -2.7 15.7894736842 15.7894736842
1.68 -2.7 18.75 18.75
1.74 -2.7 23.0769230769 23.0769230769
1.8 -2.7 30 30
1.86 -2.7 42.8571428571 42.8571428571
1.92 -2.7 75 75
1.98 -2.7 300 95
2.04 -2.7 nan nan
2.1 -2.7 nan nan
2.16 -2.7 nan nan
2.22 -2.7 nan nan
2.28 -2.7 nan nan
2.34 -2.7 nan nan
2.4 -2.7 nan nan
2.46 -2.7 nan nan
2.52 -2.7 nan nan
2.58 -2.7 nan nan
2.64 -2.7 nan nan
2.7 -2.7 nan nan
2.76 -2.7 nan nan
2.82 -2.7 nan nan
2.88 -2.7 nan nan
2.94 -2.7 nan nan
3 -2.7 nan nan
-3 -2.64 nan nan
-2.94 -2.64 nan nan
-2.88 -2.64 nan nan
-2.82 -2.64 nan nan
-2.76 -2.64 nan nan
-2.7 -2.64 nan nan
-2.64 -2.64 nan nan
-2.58 -2.64 nan nan
-2.52 -2.64 nan nan
-2.46 -2.64 nan nan
-2.4 -2.64 nan nan
-2.34 -2.64 nan nan
-2.28 -2.64 nan nan
-2.22 -2.64 nan nan
-2.16 -2.64 nan nan
-2.1 -2.64 nan nan
-2.04 -2.64 nan nan
-1.98 -2.64 nan nan
-1.92 -2.64 nan nan
-1.86 -2.64 nan nan
-1.8 -2.64 nan nan
-1.74 -2.64 nan nan
-1.68 -2.64 nan nan
-1.62 -2.64 nan nan
-1.56 -2.64 nan nan
-1.5 -2.64 nan nan
-1.44 -2.64 nan nan
-1.38 -2.64 nan nan
-1.32 -2.64 nan nan
-1.26 -2.64 nan nan
-1.2 -2.64 nan nan
-1.14 -2.64 nan nan
-1.08 -2.64 nan nan
-1.02 -2.64 nan nan
-0.96 -2.64 nan nan
-0.9 -2.64 nan nan
-0.84 -2.64 nan nan
-0.78 -2.64 nan nan
-0.72 -2.64 nan nan
-0.66 -2.64 nan nan
-0.6 -2.64 nan nan
-0.54 -2.64 nan nan
-0.48 -2.64 nan nan
-0.42 -2.64 nan nan
-0.36 -2.64 nan nan
-0.3 -2.64 nan nan
-0.24 -2.64 nan nan
-0.18 -2.64 nan nan
-0.12 -2.64 nan nan
-0.06 -2.64 nan nan
0 -2.64 nan nan
0.06 -2.64 100 95
0.12 -2.64 50 50
0.18 -2.64 33.3333333333 33.3333333333
0.24 -2.64 25 25
0.3 -2.64 20 20
0.36 -2.64 16.6666666667 16.6666666667
0.42 -2.64 14.2857142857 14.2857142857
0.48 -2.64 12.5 12.5
0.54 -2.64 11.1111111111 11.1111111111
0.6 -2.64 10 10
0.66 -2.64 9.09090909091 9.09090909091
0.72 -2.64 8.33333333333 8.33333333333
0.78 -2.64 7.69230769231 7.69230769231
0.84 -2.64 7.14285714286 7.14285714286
0.9 -2.64 6.66666666667 6.66666666667
0.96 -2.64 6.25 6.25
1.02 -2.64 6.12244897959 6.12244897959
1.08 -2.64 6.52173913043 6.52173913043
1.14 -2.64 6.97674418605 6.97674418605
1.2 -2.64 7.5 7.5
1.26 -2.64 8.10810810811 8.10810810811
1.32 -2.64 8.82352941176 8.82352941176
1.38 -2.64 9.67741935484 9.67741935484
1.44 -2.64 10.7142857143 10.7142857143
1.5 -2.64 12 12
1.56 -2.64 13.6363636364 13.6363636364
1.62 -2.64 15.7894736842 15.7894736842
1.68 -2.64 18.75 18.75
1.74 -2.64 23.0769230769 23.0769230769
1.8 -2.64 30 30
1.86 -2.64 42.8571428571 42.8571428571
1.92 -2.64 75 75
1.98 -2.64 300 95
2.04 -2.64 nan nan
2.1 -2.64 nan nan
2.16 -2.64 nan nan
2.22 -2.64 nan nan
2.28 -2.64 nan nan
2.34 -2.64 nan nan
2.4 -2.64 nan nan
2.46 -2.64 nan nan
2.52 -2.64 nan nan
2.58 -2.64 nan nan
2.64 -2.64 nan nan
2.7 -2.64 nan nan
2.76 -2.64 nan nan
2.82 -2.64 nan nan
2.88 -2.64 nan nan
2.94 -2.64 nan nan
3 -2.64 nan nan
-3 -2.58 nan nan
-2.94 -2.58 nan nan
-2.88 -2.58 nan nan
-2.82 -2.58 nan nan
-2.76 -2.58 nan nan
-2.7 -2.58 nan nan
-2.64 -2.58 nan nan
-2.58 -2.58 nan nan
-2.52 -2.58 nan nan
-2.46 -2.58 nan nan
-2.4 -2.58 nan nan
-2.34 -2.58 nan nan
-2.28 -2.58 nan nan
-2.22 -2.58 nan nan
-2.16 -2.58 nan nan
-2.1 -2.58 nan nan
-2.04 -2.58 nan nan
-1.98 -2.58 nan nan
-1.92 -2.58 nan nan
-1.86 -2.58 nan nan
-1.8 -2.58 nan nan
-1.74 -2.58 nan nan
-1.68 -2.58 nan nan
-1.62 -2.58 nan nan
-1.56 -2.58 nan nan
-1.5 -2.58 nan nan
-1.44 -2.58 nan nan
-1.38 -2.58 nan nan
-1.32 -2.58 nan nan
-1.26 -2.58 nan nan
-1.2 -2.58 nan nan
-1.14 -2.58 nan nan
-1.08 -2.58 nan nan
-1.02 -2.58 nan nan
-0.96 -2.58 nan nan
-0.9 -2.58 nan nan
-0.84 -2.58 nan nan
-0.78 -2.58 nan nan
-0.72 -2.58 nan nan
-0.66 -2.58 nan nan
-0.6 -2.58 nan nan
-0.54 -2.58 nan nan
-0.48 -2.58 nan nan
-0.42 -2.58 nan nan
-0.36 -2.58 nan nan
-0.3 -2.58 nan nan
-0.24 -2.58 nan nan
-0.18 -2.58 nan nan
-0.12 -2.58 nan nan
-0.06 -2.58 nan nan
0 -2.58 nan nan
0.06 -2.58 100 95
0.12 -2.58 50 50
0.18 -2.58 33.3333333333 33.3333333333
0.24 -2.58 25 25
0.3 -2.58 20 20
0.36 -2.58 16.6666666667 16.6666666667
0.42 -2.58 14.2857142857 14.2857142857
0.48 -2.58 12.5 12.5
0.54 -2.58 11.1111111111 11.1111111111
0.6 -2.58 10 10
0.66 -2.58 9.09090909091 9.09090909091
0.72 -2.58 8.33333333333 8.33333333333
0.78 -2.58 7.69230769231 7.69230769231
0.84 -2.58 7.14285714286 7.14285714286
0.9 -2.58 6.66666666667 6.66666666667
0.96 -2.58 6.25 6.25
1.02 -2.58 6.12244897959 6.12244897959
1.08 -2.58 6.52173913043 6.52173913043
1.14 -2.58 6.97674418605 6.97674418605
1.2 -2.58 7.5 7.5
1.26 -2.58 8.10810810811 8.10810810811
1.32 -2.58 8.82352941176 8.82352941176
1.38 -2.58 9.67741935484 9.67741935484
1.44 -2.58 10.7142857143 10.7142857143
1.5 -2.58 12 12
1.56 -2.58 13.6363636364 13.6363636364
1.62 -2.58 15.7894736842 15.7894736842
1.68 -2.58 18.75 18.75
1.74 -2.58 23.0769230769 23.0769230769
1.8 -2.58 30 30
1.86 -2.58 42.8571428571 42.8571428571
1.92 -2.58 75 75
1.98 -2.58 300 95
2.04 -2.58 nan nan
2.1 -2.58 nan nan
2.16 -2.58 nan nan
2.22 -2.58 nan nan
2.28 -2.58 nan nan
2.34 -2.58 nan nan
2.4 -2.58 nan nan
2.46 -2.58 nan nan
2.52 -2.58 nan nan
2.58 -2.58 nan nan
2.64 -2.58 nan nan
2.7 -2.58 nan nan
2.76 -2.58 nan nan
2.82 -2.58 nan nan
2.88 -2.58 nan nan
2.94 -2.58 nan nan
3 -2.58 nan nan
-3 -2.52 nan nan
-2.94 -2.52 nan nan
-2.88 -2.52 nan nan
-2.82 -2.52 nan nan
-2.76 -2.52 nan nan
-2.7 -2.52 nan nan
-2.64 -2.52 nan nan
-2.58 -2.52 nan nan
-2.52 -2.52 nan nan
-2.46 -2.52 nan nan
-2.4 -2.52 nan nan
-2.34 -2.52 nan nan
-2.28 -2.52 nan nan
-2.22 -2.52 nan nan
-2.16 -2.52 nan nan
-2.1 -2.52 nan nan
-2.04 -2.52 nan nan
-1.98 -2.52 nan nan
-1.92 -2.52 nan nan
-1.86 -2.52 nan nan
-1.8 -2.52 nan nan
-1.74 -2.52 nan nan
-1.68 -2.52 nan nan
-1.62 -2.52 nan nan
-1.56 -2.52 nan nan
-1.5 -2.52 nan nan
-1.44 -2.52 nan nan
-1.38 -2.52 nan nan
-1.32 -2.52 nan nan
-1.26 -2.52 nan nan
-1.2 -2.52 nan nan
-1.14 -2.52 nan nan
-1.08 -2.52 nan nan
-1.02 -2.52 nan nan
-0.96 -2.52 nan nan
-0.9 -2.52 nan nan
-0.84 -2.52 nan nan
-0.78 -2.52 nan nan
-0.72 -2.52 nan nan
-0.66 -2.52 nan nan
-0.6 -2.52 nan nan
-0.54 -2.52 nan nan
-0.48 -2.52 nan nan
-0.42 -2.52 nan nan
-0.36 -2.52 nan nan
-0.3 -2.52 nan nan
-0.24 -2.52 nan nan
-0.18 -2.52 nan nan
-0.12 -2.52 nan nan
-0.06 -2.52 nan nan
0 -2.52 nan nan
0.06 -2.52 100 95
0.12 -2.52 50 50
0.18 -2.52 33.3333333333 33.3333333333
0.24 -2.52 25 25
0.3 -2.52 20 20
0.36 -2.52 16.6666666667 16.6666666667
0.42 -2.52 14.2857142857 14.2857142857
0.48 -2.52 12.5 12.5
0.54 -2.52 11.1111111111 11.1111111111
0.6 -2.52 10 10
0.66 -2.52 9.09090909091 9.09090909091
0.72 -2.52 8.33333333333 8.33333333333
0.78 -2.52 7.69230769231 7.69230769231
0.84 -2.52 7.14285714286 7.14285714286
0.9 -2.52 6.66666666667 6.66666666667
0.96 -2.52 6.25 6.25
1.02 -2.52 6.12244897959 6.12244897959
1.08 -2.52 6.52173913043 6.52173913043
1.14 -2.52 6.97674418605 6.97674418605
1.2 -2.52 7.5 7.5
1.26 -2.52 8.10810810811 8.10810810811
1.32 -2.52 8.82352941176 8.82352941176
1.38 -2.52 9.67741935484 9.67741935484
1.44 -2.52 10.7142857143 10.7142857143
1.5 -2.52 12 12
1.56 -2.52 13.6363636364 13.6363636364
1.62 -2.52 15.7894736842 15.7894736842
1.68 -2.52 18.75 18.75
1.74 -2.52 23.0769230769 23.0769230769
1.8 -2.52 30 30
1.86 -2.52 42.8571428571 42.8571428571
1.92 -2.52 75 75
1.98 -2.52 300 95
2.04 -2.52 nan nan
2.1 -2.52 nan nan
2.16 -2.52 nan nan
2.22 -2.52 nan nan
2.28 -2.52 nan nan
2.34 -2.52 nan nan
2.4 -2.52 nan nan
2.46 -2.52 nan nan
2.52 -2.52 nan nan
2.58 -2.52 nan nan
2.64 -2.52 nan nan
2.7 -2.52 nan nan
2.76 -2.52 nan nan
2.82 -2.52 nan nan
2.88 -2.52 nan nan
2.94 -2.52 nan nan
3 -2.52 nan nan
-3 -2.46 nan nan
-2.94 -2.46 nan nan
-2.88 -2.46 nan nan
-2.82 -2.46 nan nan
-2.76 -2.46 nan nan
-2.7 -2.46 nan nan
-2.64 -2.46 nan nan
-2.58 -2.46 nan nan
-2.52 -2.46 nan nan
-2.46 -2.46 nan nan
-2.4 -2.46 nan nan
-2.34 -2.46 nan nan
-2.28 -2.46 nan nan
-2.22 -2.46 nan nan
-2.16 -2.46 nan nan
-2.1 -2.46 nan nan
-2.04 -2.46 nan nan
-1.98 -2.46 nan nan
-1.92 -2.46 nan nan
-1.86 -2.46 nan nan
-1.8 -2.46 nan nan
-1.74 -2.46 nan nan
-1.68 -2.46 nan nan
-1.62 -2.46 nan nan
-1.56 -2.46 nan nan
-1.5 -2.46 nan nan
-1.44 -2.46 nan nan
-1.38 -2.46 nan nan
-1.32 -2.46 nan nan
-1.26 -2.46 nan nan
-1.2 -2.46 nan nan
-1.14 -2.46 nan nan
-1.08 -2.46 nan nan
-1.02 -2.46 nan nan
-0.96 -2.46 nan nan
-0.9 -2.46 nan nan
-0.84 -2.46 nan nan
-0.78 -2.46 nan nan
-0.72 -2.46 nan nan
-0.66 -2.46 nan nan
-0.6 -2.46 nan nan
-0.54 -2.46 nan nan
-0.48 -2.46 nan nan
-0.42 -2.46 nan nan
-0.36 -2.46 nan nan
-0.3 -2.46 nan nan
-0.24 -2.46 nan nan
-0.18 -2.46 nan nan
-0.12 -2.46 nan nan
-0.06 -2.46 nan nan
0 -2.46 nan nan
0.06 -2.46 100 95
0.12 -2.46 50 50
0.18 -2.46 33.3333333333 33.3333333333
0.24 -2.46 25 25
0.3 -2.46 20 20
0.36 -2.46 16.6666666667 16.6666666667
0.42 -2.46 14.2857142857 14.2857142857
0.48 -2.46 12.5 12.5
0.54 -2.46 11.1111111111 11.1111111111
0.6 -2.46 10 10
0.66 -2.46 9.09090909091 9.09090909091
0.72 -2.46 8.33333333333 8.33333333333
0.78 -2.46 7.69230769231 7.69230769231
0.84 -2.46 7.14285714286 7.14285714286
0.9 -2.46 6.66666666667 6.66666666667
0.96 -2.46 6.25 6.25
1.02 -2.46 6.12244897959 6.12244897959
1.08 -2.46 6.52173913043 6.52173913043
1.14 -2.46 6.97674418605 6.97674418605
1.2 -2.46 7.5 7.5
1.26 -2.46 8.10810810811 8.10810810811
1.32 -2.46 8.82352941176 8.82352941176
1.38 -2.46 9.67741935484 9.67741935484
1.44 -2.46 10.7142857143 10.7142857143
1.5 -2.46 12 12
1.56 -2.46 13.6363636364 13.6363636364
1.62 -2.46 15.7894736842 15.7894736842
1.68 -2.46 18.75 18.75
1.74 -2.46 23.0769230769 23.0769230769
1.8 -2.46 30 30
1.86 -2.46 42.8571428571 42.8571428571
1.92 -2.46 75 75
1.98 -2.46 300 95
2.04 -2.46 nan nan
2.1 -2.46 nan nan
2.16 -2.46 nan nan
2.22 -2.46 nan nan
2.28 -2.46 nan nan
2.34 -2.46 nan nan
2.4 -2.46 nan nan
2.46 -2.46 nan nan
2.52 -2.46 nan nan
2.58 -2.46 nan nan
2.64 -2.46 nan nan
2.7 -2.46 nan nan
2.76 -2.46 nan nan
2.82 -2.46 nan nan
2.88 -2.46 nan nan
2.94 -2.46 nan nan
3 -2.46 nan nan
-3 -2.4 nan nan
-2.94 -2.4 nan nan
-2.88 -2.4 nan nan
-2.82 -2.4 nan nan
-2.76 -2.4 nan nan
-2.7 -2.4 nan nan
-2.64 -2.4 nan nan
-2.58 -2.4 nan nan
-2.52 -2.4 nan nan
-2.46 -2.4 nan nan
-2.4 -2.4 nan nan
-2.34 -2.4 nan nan
-2.28 -2.4 nan nan
-2.22 -2.4 nan nan
-2.16 -2.4 nan nan
-2.1 -2.4 nan nan
-2.04 -2.4 nan nan
-1.98 -2.4 nan nan
-1.92 -2.4 nan nan
-1.86 -2.4 nan nan
-1.8 -2.4 nan nan
-1.74 -2.4 nan nan
-1.68 -2.4 nan nan
-1.62 -2.4 nan nan
-1.56 -2.4 nan nan
-1.5 -2.4 nan nan
-1.44 -2.4 nan nan
-1.38 -2.4 nan nan
-1.32 -2.4 nan nan
-1.26 -2.4 nan nan
-1.2 -2.4 nan nan
-1.14 -2.4 nan nan
-1.08 -2.4 nan nan
-1.02 -2.4 nan nan
-0.96 -2.4 nan nan
-0.9 -2.4 nan nan
-0.84 -2.4 nan nan
-0.78 -2.4 nan nan
-0.72 -2.4 nan nan
-0.66 -2.4 nan nan
-0.6 -2.4 nan nan
-0.54 -2.4 nan nan
-0.48 -2.4 nan nan
-0.42 -2.4 nan nan
-0.36 -2.4 nan nan
-0.3 -2.4 nan nan
-0.24 -2.4 nan nan
-0.18 -2.4 nan nan
-0.12 -2.4 nan nan
-0.06 -2.4 nan nan
0 -2.4 nan nan
0.06 -2.4 100 95
0.12 -2.4 50 50
0.18 -2.4 33.3333333333 33.3333333333
0.24 -2.4 25 25
0.3 -2.4 20 20
0.36 -2.4 16.6666666667 16.6666666667
0.42 -2.4 14.2857142857 14.2857142857
0.48 -2.4 12.5 12.5
0.54 -2.4 11.1111111111 11.1111111111
0.6 -2.4 10 10
0.66 -2.4 9.09090909091 9.09090909091
0.72 -2.4 8.33333333333 8.33333333333
0.78 -2.4 7.69230769231 7.69230769231
0.84 -2.4 7.14285714286 7.14285714286
0.9 -2.4 6.66666666667 6.66666666667
0.96 -2.4 6.25 6.25
1.02 -2.4 6.12244897959 6.12244897959
1.08 -2.4 6.52173913043 6.52173913043
1.14 -2.4 6.97674418605 6.97674418605
1.2 -2.4 7.5 7.5
1.26 -2.4 8.10810810811 8.10810810811
1.32 -2.4 8.82352941176 8.82352941176
1.38 -2.4 9.67741935484 9.67741935484
1.44 -2.4 10.7142857143 10.7142857143
1.5 -2.4 12 12
1.56 -2.4 13.6363636364 13.6363636364
1.62 -2.4 15.7894736842 15.7894736842
1.68 -2.4 18.75 18.75
1.74 -2.4 23.0769230769 23.0769230769
1.8 -2.4 30 30
1.86 -2.4 42.8571428571 42.8571428571
1.92 -2.4 75 75
1.98 -2.4 300 95
2.04 -2.4 nan nan
2.1 -2.4 nan nan
2.16 -2.4 nan nan
2.22 -2.4 nan nan
2.28 -2.4 nan nan
2.34 -2.4 nan nan
2.4 -2.4 nan nan
2.46 -2.4 nan nan
2.52 -2.4 nan nan
2.58 -2.4 nan nan
2.64 -2.4 nan nan
2.7 -2.4 nan nan
2.76 -2.4 nan nan
2.82 -2.4 nan nan
2.88 -2.4 nan nan
2.94 -2.4 nan nan
3 -2.4 nan nan
-3 -2.34 nan nan
-2.94 -2.34 nan nan
-2.88 -2.34 nan nan
-2.82 -2.34 nan nan
-2.76 -2.34 nan nan
-2.7 -2.34 nan nan
-2.64 -2.34 nan nan
-2.58 -2.34 nan nan
-2.52 -2.34 nan nan
-2.46 -2.34 nan nan
-2.4 -2.34 nan nan
-2.34 -2.34 nan nan
-2.28 -2.34 nan nan
-2.22 -2.34 nan nan
-2.16 -2.34 nan nan
-2.1 -2.34 nan nan
-2.04 -2.34 nan nan
-1.98 -2.34 nan nan
-1.92 -2.34 nan nan
-1.86 -2.34 nan nan
-1.8 -2.34 nan nan
-1.74 -2.34 nan nan
-1.68 -2.34 nan nan
-1.62 -2.34 nan nan
-1.56 -2.34 nan nan
-1.5 -2.34 nan nan
-1.44 -2.34 nan nan
-1.38 -2.34 nan nan
-1.32 -2.34 nan nan
-1.26 -2.34 nan nan
-1.2 -2.34 nan nan
-1.14 -2.34 nan nan
-1.08 -2.34 nan nan
-1.02 -2.34 nan nan
-0.96 -2.34 nan nan
-0.9 -2.34 nan nan
-0.84 -2.34 nan nan
-0.78 -2.34 nan nan
-0.72 -2.34 nan nan
-0.66 -2.34 nan nan
-0.6 -2.34 nan nan
-0.54 -2.34 nan nan
-0.48 -2.34 nan nan
-0.42 -2.34 nan nan
-0.36 -2.34 nan nan
-0.3 -2.34 nan nan
-0.24 -2.34 nan nan
-0.18 -2.34 nan nan
-0.12 -2.34 nan nan
-0.06 -2.34 nan nan
0 -2.34 nan nan
0.06 -2.34 100 95
0.12 -2.34 50 50
0.18 -2.34 33.3333333333 33.3333333333
0.24 -2.34 25 25
0.3 -2.34 20 20
0.36 -2.34 16.6666666667 16.6666666667
0.42 -2.34 14.2857142857 14.2857142857
0.48 -2.34 12.5 12.5
0.54 -2.34 11.1111111111 11.1111111111
0.6 -2.34 10 10
0.66 -2.34 9.09090909091 9.09090909091
0.72 -2.34 8.33333333333 8.33333333333
0.78 -2.34 7.69230769231 7.69230769231
0.84 -2.34 7.14285714286 7.14285714286
0.9 -2.34 6.66666666667 6.66666666667
0.96 -2.34 6.25 6.25
1.02 -2.34 6.12244897959 6.12244897959
1.08 -2.34 6.52173913043 6.52173913043
1.14 -2.34 6.97674418605 6.97674418605
1.2 -2.34 7.5 7.5
1.26 -2.34 8.10810810811 8.10810810811
1.32 -2.34 8.82352941176 8.82352941176
1.38 -2.34 9.67741935484 9.67741935484
1.44 -2.34 10.7142857143 10.7142857143
1.5 -2.34 12 12
1.56 -2.34 13.6363636364 13.6363636364
1.62 -2.34 15.7894736842 15.7894736842
1.68 -2.34 18.75 18.75
1.74 -2.34 23.0769230769 23.0769230769
1.8 -2.34 30 30
1.86 -2.34 42.8571428571 42.8571428571
1.92 -2.34 75 75
1.98 -2.34 300 95
2.04 -2.34 nan nan
2.1 -2.34 nan nan
2.16 -2.34 nan nan
2.22 -2.34 nan nan
2.28 -2.34 nan nan
2.34 -2.34 nan nan
2.4 -2.34 nan nan
2.46 -2.34 nan nan
2.52 -2.34 nan nan
2.58 -2.34 nan nan
2.64 -2.34 nan nan
2.7 -2.34 nan nan
2.76 -2.34 nan nan
2.82 -2.34 nan nan
2.88 -2.34 nan nan
2.94 -2.34 nan nan
3 -2.34 nan nan
-3 -2.28 nan nan
-2.94 -2.28 nan nan
-2.88 -2.28 nan nan
-2.82 -2.28 nan nan
-2.76 -2.28 nan nan
-2.7 -2.28 nan nan
-2.64 -2.28 nan nan
-2.58 -2.28 nan nan
-2.52 -2.28 nan nan
-2.46 -2.28 nan nan
-2.4 -2.28 nan nan
-2.34 -2.28 nan nan
-2.28 -2.28 nan nan
-2.22 -2.28 nan nan
-2.16 -2.28 nan nan
-2.1 -2.28 nan nan
-2.04 -2.28 nan nan
-1.98 -2.28 nan nan
-1.92 -2.28 nan nan
-1.86 -2.28 nan nan
-1.8 -2.28 nan nan
-1.74 -2.28 nan nan
-1.68 -2.28 nan nan
-1.62 -2.28 nan nan
-1.56 -2.28 nan nan
-1.5 -2.28 nan nan
-1.44 -2.28 nan nan
-1.38 -2.28 nan nan
-1.32 -2.28 nan nan
-1.26 -2.28 nan nan
-1.2 -2.28 nan nan
-1.14 -2.28 nan nan
-1.08 -2.28 nan nan
-1.02 -2.28 nan nan
-0.96 -2.28 nan nan
-0.9 -2.28 nan nan
-0.84 -2.28 nan nan
-0.78 -2.28 nan nan
-0.72 -2.28 nan nan
-0.66 -2.28 nan nan
-0.6 -2.28 nan nan
-0.54 -2.28 nan nan
-0.48 -2.28 nan nan
-0.42 -2.28 nan nan
-0.36 -2.28 nan nan
-0.3 -2.28 nan nan
-0.24 -2.28 nan nan
-0.18 -2.28 nan nan
-0.12 -2.28 nan nan
-0.06 -2.28 nan nan
0 -2.28 nan nan
0.06 -2.28 100 95
0.12 -2.28 50 50
0.18 -2.28 33.3333333333 33.3333333333
0.24 -2.28 25 25
0.3 -2.28 20 20
0.36 -2.28 16.6666666667 16.6666666667
0.42 -2.28 14.2857142857 14.2857142857
0.48 -2.28 12.5 12.5
0.54 -2.28 11.1111111111 11.1111111111
0.6 -2.28 10 10
0.66 -2.28 9.09090909091 9.09090909091
0.72 -2.28 8.33333333333 8.33333333333
0.78 -2.28 7.69230769231 7.69230769231
0.84 -2.28 7.14285714286 7.14285714286
0.9 -2.28 6.66666666667 6.66666666667
0.96 -2.28 6.25 6.25
1.02 -2.28 6.12244897959 6.12244897959
1.08 -2.28 6.52173913043 6.52173913043
1.14 -2.28 6.97674418605 6.97674418605
1.2 -2.28 7.5 7.5
1.26 -2.28 8.10810810811 8.10810810811
1.32 -2.28 8.82352941176 8.82352941176
1.38 -2.28 9.67741935484 9.67741935484
1.44 -2.28 10.7142857143 10.7142857143
1.5 -2.28 12 12
1.56 -2.28 13.6363636364 13.6363636364
1.62 -2.28 15.7894736842 15.7894736842
1.68 -2.28 18.75 18.75
1.74 -2.28 23.0769230769 23.0769230769
1.8 -2.28 30 30
1.86 -2.28 42.8571428571 42.8571428571
1.92 -2.28 75 75
1.98 -2.28 300 95
2.04 -2.28 nan nan
2.1 -2.28 nan nan
2.16 -2.28 nan nan
2.22 -2.28 nan nan
2.28 -2.28 nan nan
2.34 -2.28 nan nan
2.4 -2.28 nan nan
2.46 -2.28 nan nan
2.52 -2.28 nan nan
2.58 -2.28 nan nan
2.64 -2.28 nan nan
2.7 -2.28 nan nan
2.76 -2.28 nan nan
2.82 -2.28 nan nan
2.88 -2.28 nan nan
2.94 -2.28 nan nan
3 -2.28 nan nan
-3 -2.22 nan nan
-2.94 -2.22 nan nan
-2.88 -2.22 nan nan
-2.82 -2.22 nan nan
-2.76 -2.22 nan nan
-2.7 -2.22 nan nan
-2.64 -2.22 nan nan
-2.58 -2.22 nan nan
-2.52 -2.22 nan nan
-2.46 -2.22 nan nan
-2.4 -2.22 nan nan
-2.34 -2.22 nan nan
-2.28 -2.22 nan nan
-2.22 -2.22 nan nan
-2.16 -2.22 nan nan
-2.1 -2.22 nan nan
-2.04 -2.22 nan nan
-1.98 -2.22 nan nan
-1.92 -2.22 nan nan
-1.86 -2.22 nan nan
-1.8 -2.22 nan nan
-1.74 -2.22 nan nan
-1.68 -2.22 nan nan
-1.62 -2.22 nan nan
-1.56 -2.22 nan nan
-1.5 -2.22 nan nan
-1.44 -2.22 nan nan
-1.38 -2.22 nan nan
-1.32 -2.22 nan nan
-1.26 -2.22 nan nan
-1.2 -2.22 nan nan
-1.14 -2.22 nan nan
-1.08 -2.22 nan nan
-1.02 -2.22 nan nan
-0.96 -2.22 nan nan
-0.9 -2.22 nan nan
-0.84 -2.22 nan nan
-0.78 -2.22 nan nan
-0.72 -2.22 nan nan
-0.66 -2.22 nan nan
-0.6 -2.22 nan nan
-0.54 -2.22 nan nan
-0.48 -2.22 nan nan
-0.42 -2.22 nan nan
-0.36 -2.22 nan nan
-0.3 -2.22 nan nan
-0.24 -2.22 nan nan
-0.18 -2.22 nan nan
-0.12 -2.22 nan nan
-0.06 -2.22 nan nan
0 -2.22 nan nan
0.06 -2.22 100 95
0.12 -2.22 50 50
0.18 -2.22 33.3333333333 33.3333333333
0.24 -2.22 25 25
0.3 -2.22 20 20
0.36 -2.22 16.6666666667 16.6666666667
0.42 -2.22 14.2857142857 14.2857142857
0.48 -2.22 12.5 12.5
0.54 -2.22 11.1111111111 11.1111111111
0.6 -2.22 10 10
0.66 -2.22 9.09090909091 9.09090909091
0.72 -2.22 8.33333333333 8.33333333333
0.78 -2.22 7.69230769231 7.69230769231
0.84 -2.22 7.14285714286 7.14285714286
0.9 -2.22 6.66666666667 6.66666666667
0.96 -2.22 6.25 6.25
1.02 -2.22 6.12244897959 6.12244897959
1.08 -2.22 6.52173913043 6.52173913043
1.14 -2.22 6.97674418605 6.97674418605
1.2 -2.22 7.5 7.5
1.26 -2.22 8.10810810811 8.10810810811
1.32 -2.22 8.82352941176 8.82352941176
1.38 -2.22 9.67741935484 9.67741935484
1.44 -2.22 10.7142857143 10.7142857143
1.5 -2.22 12 12
1.56 -2.22 13.6363636364 13.6363636364
1.62 -2.22 15.7894736842 15.7894736842
1.68 -2.22 18.75 18.75
1.74 -2.22 23.0769230769 23.0769230769
1.8 -2.22 30 30
1.86 -2.22 42.8571428571 42.8571428571
1.92 -2.22 75 75
1.98 -2.22 300 95
2.04 -2.22 nan nan
2.1 -2.22 nan nan
2.16 -2.22 nan nan
2.22 -2.22 nan nan
2.28 -2.22 nan nan
2.34 -2.22 nan nan
2.4 -2.22 nan nan
2.46 -2.22 nan nan
2.52 -2.22 nan nan
2.58 -2.22 nan nan
2.64 -2.22 nan nan
2.7 -2.22 nan nan
2.76 -2.22 nan nan
2.82 -2.22 nan nan
2.88 -2.22 nan nan
2.94 -2.22 nan nan
3 -2.22 nan nan
-3 -2.16 nan nan
-2.94 -2.16 nan nan
-2.88 -2.16 nan nan
-2.82 -2.16 nan nan
-2.76 -2.16 nan nan
-2.7 -2.16 nan nan
-2.64 -2.16 nan nan
-2.58 -2.16 nan nan
-2.52 -2.16 nan nan
-2.46 -2.16 nan nan
-2.4 -2.16 nan nan
-2.34 -2.16 nan nan
-2.28 -2.16 nan nan
-2.22 -2.16 nan nan
-2.16 -2.16 nan nan
-2.1 -2.16 nan nan
-2.04 -2.16 nan nan
-1.98 -2.16 nan nan
-1.92 -2.16 nan nan
-1.86 -2.16 nan nan
-1.8 -2.16 nan nan
-1.74 -2.16 nan nan
-1.68 -2.16 nan nan
-1.62 -2.16 nan nan
-1.56 -2.16 nan nan
-1.5 -2.16 nan nan
-1.44 -2.16 nan nan
-1.38 -2.16 nan nan
-1.32 -2.16 nan nan
-1.26 -2.16 nan nan
-1.2 -2.16 nan nan
-1.14 -2.16 nan nan
-1.08 -2.16 nan nan
-1.02 -2.16 nan nan
-0.96 -2.16 nan nan
-0.9 -2.16 nan nan
-0.84 -2.16 nan nan
-0.78 -2.16 nan nan
-0.72 -2.16 nan nan
-0.66 -2.16 nan nan
-0.6 -2.16 nan nan
-0.54 -2.16 nan nan
-0.48 -2.16 nan nan
-0.42 -2.16 nan nan
-0.36 -2.16 nan nan
-0.3 -2.16 nan nan
-0.24 -2.16 nan nan
-0.18 -2.16 nan nan
-0.12 -2.16 nan nan
-0.06 -2.16 nan nan
0 -2.16 nan nan
0.06 -2.16 100 95
0.12 -2.16 50 50
0.18 -2.16 33.3333333333 33.3333333333
0.24 -2.16 25 25
0.3 -2.16 20 20
0.36 -2.16 16.6666666667 16.6666666667
0.42 -2.16 14.2857142857 14.2857142857
0.48 -2.16 12.5 12.5
0.54 -2.16 11.1111111111 11.1111111111
0.6 -2.16 10 10
0.66 -2.16 9.09090909091 9.09090909091
0.72 -2.16 8.33333333333 8.33333333333
0.78 -2.16 7.69230769231 7.69230769231
0.84 -2.16 7.14285714286 7.14285714286
0.9 -2.16 6.66666666667 6.66666666667
0.96 -2.16 6.25 6.25
1.02 -2.16 6.12244897959 6.12244897959
1.08 -2.16 6.52173913043 6.52173913043
1.14 -2.16 6.97674418605 6.97674418605
1.2 -2.16 7.5 7.5
1.26 -2.16 8.10810810811 8.10810810811
1.32 -2.16 8.82352941176 8.82352941176
1.38 -2.16 9.67741935484 9.67741935484
1.44 -2.16 10.7142857143 10.7142857143
1.5 -2.16 12 12
1.56 -2.16 13.6363636364 13.6363636364
1.62 -2.16 15.7894736842 15.7894736842
1.68 -2.16 18.75 18.75
1.74 -2.16 23.0769230769 23.0769230769
1.8 -2.16 30 30
1.86 -2.16 42.8571428571 42.8571428571
1.92 -2.16 75 75
1.98 -2.16 300 95
2.04 -2.16 nan nan
2.1 -2.16 nan nan
2.16 -2.16 nan nan
2.22 -2.16 nan nan
2.28 -2.16 nan nan
2.34 -2.16 nan nan
2.4 -2.16 nan nan
2.46 -2.16 nan nan
2.52 -2.16 nan nan
2.58 -2.16 nan nan
2.64 -2.16 nan nan
2.7 -2.16 nan nan
2.76 -2.16 nan nan
2.82 -2.16 nan nan
2.88 -2.16 nan nan
2.94 -2.16 nan nan
3 -2.16 nan nan
-3 -2.1 nan nan
-2.94 -2.1 nan nan
-2.88 -2.1 nan nan
-2.82 -2.1 nan nan
-2.76 -2.1 nan nan
-2.7 -2.1 nan nan
-2.64 -2.1 nan nan
-2.58 -2.1 nan nan
-2.52 -2.1 nan nan
-2.46 -2.1 nan nan
-2.4 -2.1 nan nan
-2.34 -2.1 nan nan
-2.28 -2.1 nan nan
-2.22 -2.1 nan nan
-2.16 -2.1 nan nan
-2.1 -2.1 nan nan
-2.04 -2.1 nan nan
-1.98 -2.1 nan nan
-1.92 -2.1 nan nan
-1.86 -2.1 nan nan
-1.8 -2.1 nan nan
-1.74 -2.1 nan nan
-1.68 -2.1 nan nan
-1.62 -2.1 nan nan
-1.56 -2.1 nan nan
-1.5 -2.1 nan nan
-1.44 -2.1 nan nan
-1.38 -2.1 nan nan
-1.32 -2.1 nan nan
-1.26 -2.1 nan nan
-1.2 -2.1 nan nan
-1.14 -2.1 nan nan
-1.08 -2.1 nan nan
-1.02 -2.1 nan nan
-0.96 -2.1 nan nan
-0.9 -2.1 nan nan
-0.84 -2.1 nan nan
-0.78 -2.1 nan nan
-0.72 -2.1 nan nan
-0.66 -2.1 nan nan
-0.6 -2.1 nan nan
-0.54 -2.1 nan nan
-0.48 -2.1 nan nan
-0.42 -2.1 nan nan
-0.36 -2.1 nan nan
-0.3 -2.1 nan nan
-0.24 -2.1 nan nan
-0.18 -2.1 nan nan
-0.12 -2.1 nan nan
-0.06 -2.1 nan nan
0 -2.1 nan nan
0.06 -2.1 100 95
0.12 -2.1 50 50
0.18 -2.1 33.3333333333 33.3333333333
0.24 -2.1 25 25
0.3 -2.1 20 20
0.36 -2.1 16.6666666667 16.6666666667
0.42 -2.1 14.2857142857 14.2857142857
0.48 -2.1 12.5 12.5
0.54 -2.1 11.1111111111 11.1111111111
0.6 -2.1 10 10
0.66 -2.1 9.09090909091 9.09090909091
0.72 -2.1 8.33333333333 8.33333333333
0.78 -2.1 7.69230769231 7.69230769231
0.84 -2.1 7.14285714286 7.14285714286
0.9 -2.1 6.66666666667 6.66666666667
0.96 -2.1 6.25 6.25
1.02 -2.1 6.12244897959 6.12244897959
1.08 -2.1 6.52173913043 6.52173913043
1.14 -2.1 6.97674418605 6.97674418605
1.2 -2.1 7.5 7.5
1.26 -2.1 8.10810810811 8.10810810811
1.32 -2.1 8.82352941176 8.82352941176
1.38 -2.1 9.67741935484 9.67741935484
1.44 -2.1 10.7142857143 10.7142857143
1.5 -2.1 12 12
1.56 -2.1 13.6363636364 13.6363636364
1.62 -2.1 15.7894736842 15.7894736842
1.68 -2.1 18.75 18.75
1.74 -2.1 23.0769230769 23.0769230769
1.8 -2.1 30 30
1.86 -2.1 42.8571428571 42.8571428571
1.92 -2.1 75 75
1.98 -2.1 300 95
2.04 -2.1 nan nan
2.1 -2.1 nan nan
2.16 -2.1 nan nan
2.22 -2.1 nan nan
2.28 -2.1 nan nan
2.34 -2.1 nan nan
2.4 -2.1 nan nan
2.46 -2.1 nan nan
2.52 -2.1 nan nan
2.58 -2.1 nan nan
2.64 -2.1 nan nan
2.7 -2.1 nan nan
2.76 -2.1 nan nan
2.82 -2.1 nan nan
2.88 -2.1 nan nan
2.94 -2.1 nan nan
3 -2.1 nan nan
-3 -2.04 nan nan
-2.94 -2.04 nan nan
-2.88 -2.04 nan nan
-2.82 -2.04 nan nan
-2.76 -2.04 nan nan
-2.7 -2.04 nan nan
-2.64 -2.04 nan nan
-2.58 -2.04 nan nan
-2.52 -2.04 nan nan
-2.46 -2.04 nan nan
-2.4 -2.04 nan nan
-2.34 -2.04 nan nan
-2.28 -2.04 nan nan
-2.22 -2.04 nan nan
-2.16 -2.04 nan nan
-2.1 -2.04 nan nan
-2.04 -2.04 nan nan
-1.98 -2.04 nan nan
-1.92 -2.04 nan nan
-1.86 -2.04 nan nan
-1.8 -2.04 nan nan
-1.74 -2.04 nan nan
-1.68 -2.04 nan nan
-1.62 -2.04 nan nan
-1.56 -2.04 nan nan
-1.5 -2.04 nan nan
-1.44 -2.04 nan nan
-1.38 -2.04 nan nan
-1.32 -2.04 nan nan
-1.26 -2.04 nan nan
-1.2 -2.04 nan nan
-1.14 -2.04 nan nan
-1.08 -2.04 nan nan
-1.02 -2.04 nan nan
-0.96 -2.04 nan nan
-0.9 -2.04 nan nan
-0.84 -2.04 nan nan
-0.78 -2.04 nan nan
-0.72 -2.04 nan nan
-0.66 -2.04 nan nan
-0.6 -2.04 nan nan
-0.54 -2.04 nan nan
-0.48 -2.04 nan nan
-0.42 -2.04 nan nan
-0.36 -2.04 nan nan
-0.3 -2.04 nan nan
-0.24 -2.04 nan nan
-0.18 -2.04 nan nan
-0.12 -2.04 nan nan
-0.06 -2.04 nan nan
0 -2.04 nan nan
0.06 -2.04 100 95
0.12 -2.04 50 50
0.18 -2.04 33.3333333333 33.3333333333
0.24 -2.04 25 25
0.3 -2.04 20 20
0.36 -2.04 16.6666666667 16.6666666667
0.42 -2.04 14.2857142857 14.2857142857
0.48 -2.04 12.5 12.5
0.54 -2.04 11.1111111111 11.1111111111
0.6 -2.04 10 10
0.66 -2.04 9.09090909091 9.09090909091
0.72 -2.04 8.33333333333 8.33333333333
0.78 -2.04 7.69230769231 7.69230769231
0.84 -2.04 7.14285714286 7.14285714286
0.9 -2.04 6.66666666667 6.66666666667
0.96 -2.04 6.25 6.25
1.02 -2.04 6.12244897959 6.12244897959
1.08 -2.04 6.52173913043 6.52173913043
1.14 -2.04 6.97674418605 6.97674418605
1.2 -2.04 7.5 7.5
1.26 -2.04 8.10810810811 8.10810810811
1.32 -2.04 8.82352941176 8.82352941176
1.38 -2.04 9.67741935484 9.67741935484
1.44 -2.04 10.7142857143 10.7142857143
1.5 -2.04 12 12
1.56 -2.04 13.6363636364 13.6363636364
1.62 -2.04 15.7894736842 15.7894736842
1.68 -2.04 18.75 18.75
1.74 -2.04 23.0769230769 23.0769230769
1.8 -2.04 30 30
1.86 -2.04 42.8571428571 42.8571428571
1.92 -2.04 75 75
1.98 -2.04 300 95
2.04 -2.04 nan nan
2.1 -2.04 nan nan
2.16 -2.04 nan nan
2.22 -2.04 nan nan
2.28 -2.04 nan nan
2.34 -2.04 nan nan
2.4 -2.04 nan nan
2.46 -2.04 nan nan
2.52 -2.04 nan nan
2.58 -2.04 nan nan
2.64 -2.04 nan nan
2.7 -2.04 nan nan
2.76 -2.04 nan nan
2.82 -2.04 nan nan
2.88 -2.04 nan nan
2.94 -2.04 nan nan
3 -2.04 nan nan
-3 -1.98 300 95
-2.94 -1.98 300 95
-2.88 -1.98 300 95
-2.82 -1.98 300 95
-2.76 -1.98 300 95
-2.7 -1.98 300 95
-2.64 -1.98 300 95
-2.58 -1.98 300 95
-2.52 -1.98 300 95
-2.46 -1.98 300 95
-2.4 -1.98 300 95
-2.34 -1.98 300 95
-2.28 -1.98 300 95
-2.22 -1.98 300 95
-2.16 -1.98 300 95
-2.1 -1.98 300 95
-2.04 -1.98 300 95
-1.98 -1.98 300 95
-1.92 -1.98 300 95
-1.86 -1.98 300 95
-1.8 -1.98 300 95
-1.74 -1.98 300 95
-1.68 -1.98 300 95
-1.62 -1.98 300 95
-1.56 -1.98 300 95
-1.5 -1.98 300 95
-1.44 -1.98 300 95
-1.38 -1.98 300 95
-1.32 -1.98 300 95
-1.26 -1.98 300 95
-1.2 -1.98 300 95
-1.14 -1.98 300 95
-1.08 -1.98 300 95
-1.02 -1.98 300 95
-0.96 -1.98 300 95
-0.9 -1.98 300 95
-0.84 -1.98 300 95
-0.78 -1.98 300 95
-0.72 -1.98 300 95
-0.66 -1.98 300 95
-0.6 -1.98 300 95
-0.54 -1.98 300 95
-0.48 -1.98 300 95
-0.42 -1.98 300 95
-0.36 -1.98 300 95
-0.3 -1.98 300 95
-0.24 -1.98 300 95
-0.18 -1.98 300 95
-0.12 -1.98 300 95
-0.06 -1.98 300 95
0 -1.98 300 95
0.06 -1.98 100 95
0.12 -1.98 50 50
0.18 -1.98 33.3333333333 33.3333333333
0.24 -1.98 25 25
0.3 -1.98 20 20
0.36 -1.98 16.6666666667 16.6666666667
0.42 -1.98 14.2857142857 14.2857142857
0.48 -1.98 12.5 12.5
0.54 -1.98 11.1111111111 11.1111111111
0.6 -1.98 10 10
0.66 -1.98 9.09090909091 9.09090909091
0.72 -1.98 8.33333333333 8.33333333333
0.78 -1.98 7.69230769231 7.69230769231
0.84 -1.98 7.14285714286 7.14285714286
0.9 -1.98 6.66666666667 6.66666666667
0.96 -1.98 6.25 6.25
1.02 -1.98 6.12244897959 6.12244897959
1.08 -1.98 6.52173913043 6.52173913043
1.14 -1.98 6.97674418605 6.97674418605
1.2 -1.98 7.5 7.5
1.26 -1.98 8.10810810811 8.10810810811
1.32 -1.98 8.82352941176 8.82352941176
1.38 -1.98 9.67741935484 9.67741935484
1.44 -1.98 10.7142857143 10.7142857143
1.5 -1.98 12 12
1.56 -1.98 13.6363636364 13.6363636364
1.62 -1.98 15.7894736842 15.7894736842
1.68 -1.98 18.75 18.75
1.74 -1.98 23.0769230769 23.0769230769
1.8 -1.98 30 30
1.86 -1.98 42.8571428571 42.8571428571
1.92 -1.98 75 75
1.98 -1.98 300 95
2.04 -1.98 300 95
2.1 -1.98 300 95
2.16 -1.98 300 95
2.22 -1.98 300 95
2.28 -1.98 300 95
2.34 -1.98 300 95
2.4 -1.98 300 95
2.46 -1.98 300 95
2.52 -1.98 300 95
2.58 -1.98 300 95
2.64 -1.98 300 95
2.7 -1.98 300 95
2.76 -1.98 300 95
2.82 -1.98 300 95
2.88 -1.98 300 95
2.94 -1.98 300 95
3 -1.98 300 95
-3 -1.92 75 75
-2.94 -1.92 75 75
-2.88 -1.92 75 75
-2.82 -1.92 75 75
-2.76 -1.92 75 75
-2.7 -1.92 75 75
-2.64 -1.92 75 75
-2.58 -1.92 75 75
-2.52 -1.92 75 75
-2.46 -1.92 75 75
-2.4 -1.92 75 75
-2.34 -1.92 75 75
-2.28 -1.92 75 75
-2.22 -1.92 75 75
-2.16 -1.92 75 75
-2.1 -1.92 75 75
-2.04 -1.92 75 75
-1.98 -1.92 75 75
-1.92 -1.92 75 75
-1.86 -1.92 75 75
-1.8 -1.92 75 75
-1.74 -1.92 75 75
-1.68 -1.92 75 75
-1.62 -1.92 75 75
-1.56 -1.92 75 75
-1.5 -1.92 75 75
-1.44 -1.92 75 75
-1.38 -1.92 75 75
-1.32 -1.92 75 75
-1.26 -1.92 75 75
-1.2 -1.92 75 75
-1.14 -1.92 75 75
-1.08 -1.92 75 75
-1.02 -1.92 75 75
-0.96 -1.92 75 75
-0.9 -1.92 75 75
-0.84 -1.92 75 75
-0.78 -1.92 75 75
-0.72 -1.92 75 75
-0.66 -1.92 75 75
-0.6 -1.92 75 75
-0.54 -1.92 75 75
-0.48 -1.92 75 75
-0.42 -1.92 75 75
-0.36 -1.92 75 75
-0.3 -1.92 75 75
-0.24 -1.92 75 75
-0.18 -1.92 75 75
-0.12 -1.92 75 75
-0.06 -1.92 75 75
0 -1.92 75 75
0.06 -1.92 75 75
0.12 -1.92 50 50
0.18 -1.92 33.3333333333 33.3333333333
0.24 -1.92 25 25
0.3 -1.92 20 20
0.36 -1.92 16.6666666667 16.6666666667
0.42 -1.92 14.2857142857 14.2857142857
0.48 -1.92 12.5 12.5
0.54 -1.92 11.1111111111 11.1111111111
0.6 -1.92 10 10
0.66 -1.92 9.09090909091 9.09090909091
0.72 -1.92 8.33333333333 8.33333333333
0.78 -1.92 7.69230769231 7.69230769231
0.84 -1.92 7.14285714286 7.14285714286
0.9 -1.92 6.66666666667 6.66666666667
0.96 -1.92 6.25 6.25
1.02 -1.92 6.12244897959 6.12244897959
1.08 -1.92 6.52173913043 6.52173913043
1.14 -1.92 6.97674418605 6.97674418605
1.2 -1.92 7.5 7.5
1.26 -1.92 8.10810810811 8.10810810811
1.32 -1.92 8.82352941176 8.82352941176
1.38 -1.92 9.67741935484 9.67741935484
1.44 -1.92 10.7142857143 10.7142857143
1.5 -1.92 12 12
1.56 -1.92 13.6363636364 13.6363636364
1.62 -1.92 15.7894736842 15.7894736842
1.68 -1.92 18.75 18.75
1.74 -1.92 23.0769230769 23.0769230769
1.8 -1.92 30 30
1.86 -1.92 42.8571428571 42.8571428571
1.92 -1.92 75 75
1.98 -1.92 75 75
2.04 -1.92 75 75
2.1 -1.92 75 75
2.16 -1.92 75 75
2.22 -1.92 75 75
2.28 -1.92 75 75
2.34 -1.92 75 75
2.4 -1.92 75 75
2.46 -1.92 75 75
2.52 -1.92 75 75
2.58 -1.92 75 75
2.64 -1.92 75 75
2.7 -1.92 75 75
2.76 -1.92 75 75
2.82 -1.92 75 75
2.88 -1.92 75 75
2.94 -1.92 75 75
3 -1.92 75 75
-3 -1.86 42.8571428571 42.8571428571
-2.94 -1.86 42.8571428571 42.8571428571
-2.88 -1.86 42.8571428571 42.8571428571
-2.82 -1.86 42.8571428571 42.8571428571
-2.76 -1.86 42.8571428571 42.8571428571
-2.7 -1.86 42.8571428571 42.8571428571
-2.64 -1.86 42.8571428571 42.8571428571
-2.58 -1.86 42.8571428571 42.8571428571
-2.52 -1.86 42.8571428571 42.8571428571
-2.46 -1.86 42.8571428571 42.8571428571
-2.4 -1.86 42.8571428571 42.8571428571
-2.34 -1.86 42.8571428571 42.8571428571
-2.28 -1.86 42.8571428571 42.8571428571
-2.22 -1.86 42.8571428571 42.8571428571
-2.16 -1.86 42.8571428571 42.8571428571
-2.1 -1.86 42.8571428571 42.8571428571
-2.04 -1.86 42.8571428571 42.8571428571
-1.98 -1.86 42.8571428571 42.8571428571
-1.92 -1.86 42.8571428571 42.8571428571
-1.86 -1.86 42.8571428571 42.8571428571
-1.8 -1.86 42.8571428571 42.8571428571
-1.74 -1.86 42.8571428571 42.8571428571
-1.68 -1.86 42.8571428571 42.8571428571
-1.62 -1.86 42.8571428571 42.8571428571
-1.56 -1.86 42.8571428571 42.8571428571
-1.5 -1.86 42.8571428571 42.8571428571
-1.44 -1.86 42.8571428571 42.8571428571
-1.38 -1.86 42.8571428571 42.8571428571
-1.32 -1.86 42.8571428571 42.8571428571
-1.26 -1.86 42.8571428571 42.8571428571
-1.2 -1.86 42.8571428571 42.8571428571
-1.14 -1.86 42.8571428571 42.8571428571
-1.08 -1.86 42.8571428571 42.8571428571
-1.02 -1.86 42.8571428571 42.8571428571
-0.96 -1.86 42.8571428571 42.8571428571
-0.9 -1.86 42.8571428571 42.8571428571
-0.84 -1.86 42.8571428571 42.8571428571
-0.78 -1.86 42.8571428571 42.8571428571
-0.72 -1.86 42.8571428571 42.8571428571
-0.66 -1.86 42.8571428571 42.8571428571
-0.6 -1.86 42.8571428571 42.8571428571
-0.54 -1.86 42.8571428571 42.8571428571
-0.48 -1.86 42.8571428571 42.8571428571
-0.42 -1.86 42.8571428571 42.8571428571
-0.36 -1.86 42.8571428571 42.8571428571
-0.3 -1.86 42.8571428571 42.8571428571
-0.24 -1.86 42.8571428571 42.8571428571
-0.18 -1.86 42.8571428571 42.8571428571
-0.12 -1.86 42.8571428571 42.8571428571
-0.06 -1.86 42.8571428571 42.8571428571
0 -1.86 42.8571428571 42.8571428571
0.06 -1.86 42.8571428571 42.8571428571
0.12 -1.86 42.8571428571 42.8571428571
0.18 -1.86 33.3333333333 33.3333333333
0.24 -1.86 25 25
0.3 -1.86 20 20
0.36 -1.86 16.6666666667 16.6666666667
0.42 -1.86 14.2857142857 14.2857142857
0.48 -1.86 12.5 12.5
0.54 -1.86 11.1111111111 11.1111111111
0.6 -1.86 10 10
0.66 -1.86 9.09090909091 9.09090909091
0.72 -1.86 8.33333333333 8.33333333333
0.78 -1.86 7.69230769231 7.69230769231
0.84 -1.86 7.14285714286 7.14285714286
0.9 -1.86 6.66666666667 6.66666666667
0.96 -1.86 6.25 6.25
1.02 -1.86 6.12244897959 6.12244897959
1.08 -1.86 6.52173913043 6.52173913043
1.14 -1.86 6.97674418605 6.97674418605
1.2 -1.86 7.5 7.5
1.26 -1.86 8.10810810811 8.10810810811
1.32 -1.86 8.82352941176 8.82352941176
1.38 -1.86 9.67741935484 9.67741935484
1.44 -1.86 10.7142857143 10.7142857143
1.5 -1.86 12 12
1.56 -1.86 13.6363636364 13.6363636364
1.62 -1.86 15.7894736842 15.7894736842
1.68 -1.86 18.75 18.75
1.74 -1.86 23.0769230769 23.0769230769
1.8 -1.86 30 30
1.86 -1.86 42.8571428571 42.8571428571
1.92 -1.86 42.8571428571 42.8571428571
1.98 -1.86 42.8571428571 42.8571428571
2.04 -1.86 42.8571428571 42.8571428571
2.1 -1.86 42.8571428571 42.8571428571
2.16 -1.86 42.8571428571 42.8571428571
2.22 -1.86 42.8571428571 42.8571428571
2.28 -1.86 42.8571428571 42.8571428571
2.34 -1.86 42.8571428571 42.8571428571
2.4 -1.86 42.8571428571 42.8571428571
2.46 -1.86 42.8571428571 42.8571428571
2.52 -1.86 42.8571428571 42.8571428571
2.58 -1.86 42.8571428571 42.8571428571
2.64 -1.86 42.8571428571 42.8571428571
2.7 -1.86 42.8571428571 42.8571428571
2.76 -1.86 42.8571428571 42.8571428571
2.82 -1.86 42.8571428571 42.8571428571
2.88 -1.86 42.8571428571 42.8571428571
2.94 -1.86 42.8571428571 42.8571428571
3 -1.86 42.8571428571 42.8571428571
-3 -1.8 30 30
-2.94 -1.8 30 30
-2.88 -1.8 30 30
-2.82 -1.8 30 30
-2.76 -1.8 30 30
-2.7 -1.8 30 30
-2.64 -1.8 30 30
-2.58 -1.8 30 30
-2.52 -1.8 30 30
-2.46 -1.8 30 30
-2.4 -1.8 30 30
-2.34 -1.8 30 30
-2.28 -1.8 30 30
-2.22 -1.8 30 30
-2.16 -1.8 30 30
-2.1 -1.8 30 30
-2.04 -1.8 30 30
-1.98 -1.8 30 30
-1.92 -1.8 30 30
-1.86 -1.8 30 30
-1.8 -1.8 30 30
-1.74 -1.8 30 30
-1.68 -1.8 30 30
-1.62 -1.8 30 30
-1.56 -1.8 30 30
-1.5 -1.8 30 30
-1.44 -1.8 30 30
-1.38 -1.8 30 30
-1.32 -1.8 30 30
-1.26 -1.8 30 30
-1.2 -1.8 30 30
-1.14 -1.8 30 30
-1.08 -1.8 30 30
-1.02 -1.8 30 30
-0.96 -1.8 30 30
-0.9 -1.8 30 30
-0.84 -1.8 30 30
-0.78 -1.8 30 30
-0.72 -1.8 30 30
-0.66 -1.8 30 30
-0.6 -1.8 30 30
-0.54 -1.8 30 30
-0.48 -1.8 30 30
-0.42 -1.8 30 30
-0.36 -1.8 30 30
-0.3 -1.8 30 30
-0.24 -1.8 30 30
-0.18 -1.8 30 30
-0.12 -1.8 30 30
-0.06 -1.8 30 30
0 -1.8 30 30
0.06 -1.8 30 30
0.12 -1.8 30 30
0.18 -1.8 30 30
0.24 -1.8 25 25
0.3 -1.8 20 20
0.36 -1.8 16.6666666667 16.6666666667
0.42 -1.8 14.2857142857 14.2857142857
0.48 -1.8 12.5 12.5
0.54 -1.8 11.1111111111 11.1111111111
0.6 -1.8 10 10
0.66 -1.8 9.09090909091 9.09090909091
0.72 -1.8 8.33333333333 8.33333333333
0.78 -1.8 7.69230769231 7.69230769231
0.84 -1.8 7.14285714286 7.14285714286
0.9 -1.8 6.66666666667 6.66666666667
0.96 -1.8 6.25 6.25
1.02 -1.8 6.12244897959 6.12244897959
1.08 -1.8 6.52173913043 6.52173913043
1.14 -1.8 6.97674418605 6.97674418605
1.2 -1.8 7.5 7.5
1.26 -1.8 8.10810810811 8.10810810811
1.32 -1.8 8.82352941176 8.82352941176
1.38 -1.8 9.67741935484 9.67741935484
1.44 -1.8 10.7142857143 10.7142857143
1.5 -1.8 12 12
1.56 -1.8 13.6363636364 13.6363636364
1.62 -1.8 15.7894736842 15.7894736842
1.68 -1.8 18.75 18.75
1.74 -1.8 23.0769230769 23.0769230769
1.8 -1.8 30 30
1.86 -1.8 30 30
1.92 -1.8 30 30
1.98 -1.8 30 30
2.04 -1.8 30 30
2.1 -1.8 30 30
2.16 -1.8 30 30
2.22 -1.8 30 30
2.28 -1.8 30 30
2.34 -1.8 30 30
2.4 -1.8 30 30
2.46 -1.8 30 30
2.52 -1.8 30 30
2.58 -1.8 30 30
2.64 -1.8 30 30
2.7 -1.8 30 30
2.76 -1.8 30 30
2.82 -1.8 30 30
2.88 -1.8 30 30
2.94 -1.8 30 30
3 -1.8 30 30
-3 -1.74 23.0769230769 23.0769230769
-2.94 -1.74 23.0769230769 23.0769230769
-2.88 -1.74 23.0769230769 23.0769230769
-2.82 -1.74 23.0769230769 23.0769230769
-2.76 -1.74 23.0769230769 23.0769230769
-2.7 -1.74 23.0769230769 23.0769230769
-2.64 -1.74 23.0769230769 23.0769230769
-2.58 -1.74 23.0769230769 23.0769230769
-2.52 -1.74 23.0769230769 23.0769230769
-2.46 -1.74 23.0769230769 23.0769230769
-2.4 -1.74 23.0769230769 23.0769230769
-2.34 -1.74 23.0769230769 23.0769230769
-2.28 -1.74 23.0769230769 23.0769230769
-2.22 -1.74 23.0769230769 23.0769230769
-2.16 -1.74 23.0769230769 23.0769230769
-2.1 -1.74 23.0769230769 23.0769230769
-2.04 -1.74 23.0769230769 23.0769230769
-1.98 -1.74 23.0769230769 23.0769230769
-1.92 -1.74 23.0769230769 23.0769230769
-1.86 -1.74 23.0769230769 23.0769230769
-1.8 -1.74 23.0769230769 23.0769230769
-1.74 -1.74 23.0769230769 23.0769230769
-1.68 -1.74 23.0769230769 23.0769230769
-1.62 -1.74 23.0769230769 23.0769230769
-1.56 -1.74 23.0769230769 23.0769230769
-1.5 -1.74 23.0769230769 23.0769230769
-1.44 -1.74 23.0769230769 23.0769230769
-1.38 -1.74 23.0769230769 23.0769230769
-1.32 -1.74 23.0769230769 23.0769230769
-1.26 -1.74 23.0769230769 23.0769230769
-1.2 -1.74 23.0769230769 23.0769230769
-1.14 -1.74 23.0769230769 23.0769230769
-1.08 -1.74 23.0769230769 23.0769230769
-1.02 -1.74 23.0769230769 23.0769230769
-0.96 -1.74 23.0769230769 23.0769230769
-0.9 -1.74 23.0769230769 23.0769230769
-0.84 -1.74 23.0769230769 23.0769230769
-0.78 -1.74 23.0769230769 23.0769230769
-0.72 -1.74 23.0769230769 23.0769230769
-0.66 -1.74 23.0769230769 23.0769230769
-0.6 -1.74 23.0769230769 23.0769230769
-0.54 -1.74 23.0769230769 23.0769230769
-0.48 -1.74 23.0769230769 23.0769230769
-0.42 -1.74 23.0769230769 23.0769230769
-0.36 -1.74 23.0769230769 23.0769230769
-0.3 -1.74 23.0769230769 23.0769230769
-0.24 -1.74 23.0769230769 23.0769230769
-0.18 -1.74 23.0769230769 23.0769230769
-0.12 -1.74 23.0769230769 23.0769230769
-0.06 -1.74 23.0769230769 23.0769230769
0 -1.74 23.0769230769 23.0769230769
0.06 -1.74 23.0769230769 23.0769230769
0.12 -1.74 23.0769230769 23.0769230769
0.18 -1.74 23.0769230769 23.0769230769
0.24 -1.74 23.0769230769 23.0769230769
0.3 -1.74 20 20
0.36 -1.74 16.6666666667 16.6666666667
0.42 -1.74 14.2857142857 14.2857142857
0.48 -1.74 12.5 12.5
0.54 -1.74 11.1111111111 11.1111111111
0.6 -1.74 10 10
0.66 -1.74 9.09090909091 9.09090909091
0.72 -1.74 8.33333333333 8.33333333333
0.78 -1.74 7.69230769231 7.69230769231
0.84 -1.74 7.14285714286 7.14285714286
0.9 -1.74 6.66666666667 6.66666666667
0.96 -1.74 6.25 6.25
1.02 -1.74 6.12244897959 6.12244897959
1.08 -1.74 6.52173913043 6.52173913043
1.14 -1.74 6.97674418605 6.97674418605
1.2 -1.74 7.5 7.5
1.26 -1.74 8.10810810811 8.10810810811
1.32 -1.74 8.82352941176 8.82352941176
1.38 -1.74 9.67741935484 9.67741935484
1.44 -1.74 10.7142857143 10.7142857143
1.5 -1.74 12 12
1.56 -1.74 13.6363636364 13.6363636364
1.62 -1.74 15.7894736842 15.7894736842
1.68 -1.74 18.75 18.75
1.74 -1.74 23.0769230769 23.0769230769
1.8 -1.74 23.0769230769 23.0769230769
1.86 -1.74 23.0769230769 23.0769230769
1.92 -1.74 23.0769230769 23.0769230769
1.98 -1.74 23.0769230769 23.0769230769
2.04 -1.74 23.0769230769 23.0769230769
2.1 -1.74 23.0769230769 23.0769230769
2.16 -1.74 23.0769230769 23.0769230769
2.22 -1.74 23.0769230769 23.0769230769
2.28 -1.74 23.0769230769 23.0769230769
2.34 -1.74 23.0769230769 23.0769230769
2.4 -1.74 23.0769230769 23.0769230769
2.46 -1.74 23.0769230769 23.0769230769
2.52 -1.74 23.0769230769 23.0769230769
2.58 -1.74 23.0769230769 23.0769230769
2.64 -1.74 23.0769230769 23.0769230769
2.7 -1.74 23.0769230769 23.0769230769
2.76 -1.74 23.0769230769 23.0769230769
2.82 -1.74 23.0769230769 23.0769230769
2.88 -1.74 23.0769230769 23.0769230769
2.94 -1.74 23.0769230769 23.0769230769
3 -1.74 23.0769230769 23.0769230769
-3 -1.68 18.75 18.75
-2.94 -1.68 18.75 18.75
-2.88 -1.68 18.75 18.75
-2.82 -1.68 18.75 18.75
-2.76 -1.68 18.75 18.75
-2.7 -1.68 18.75 18.75
-2.64 -1.68 18.75 18.75
-2.58 -1.68 18.75 18.75
-2.52 -1.68 18.75 18.75
-2.46 -1.68 18.75 18.75
-2.4 -1.68 18.75 18.75
-2.34 -1.68 18.75 18.75
-2.28 -1.68 18.75 18.75
-2.22 -1.68 18.75 18.75
-2.16 -1.68 18.75 18.75
-2.1 -1.68 18.75 18.75
-2.04 -1.68 18.75 18.75
-1.98 -1.68 18.75 18.75
-1.92 -1.68 18.75 18.75
-1.86 -1.68 18.75 18.75
-1.8 -1.68 18.75 18.75
-1.74 -1.68 18.75 18.75
-1.68 -1.68 18.75 18.75
-1.62 -1.68 18.75 18.75
-1.56 -1.68 18.75 18.75
-1.5 -1.68 18.75 18.75
-1.44 -1.68 18.75 18.75
-1.38 -1.68 18.75 18.75
-1.32 -1.68 18.75 18.75
-1.26 -1.68 18.75 18.75
-1.2 -1.68 18.75 18.75
-1.14 -1.68 18.75 18.75
-1.08 -1.68 18.75 18.75
-1.02 -1.68 18.75 18.75
-0.96 -1.68 18.75 18.75
-0.9 -1.68 18.75 18.75
-0.84 -1.68 18.75 18.75
-0.78 -1.68 18.75 18.75
-0.72 -1.68 18.75 18.75
-0.66 -1.68 18.75 18.75
-0.6 -1.68 18.75 18.75
-0.54 -1.68 18.75 18.75
-0.48 -1.68 18.75 18.75
-0.42 -1.68 18.75 18.75
-0.36 -1.68 18.75 18.75
-0.3 -1.68 18.75 18.75
-0.24 -1.68 18.75 18.75
-0.18 -1.68 18.75 18.75
-0.12 -1.68 18.75 18.75
-0.06 -1.68 18.75 18.75
0 -1.68 18.75 18.75
0.06 -1.68 18.75 18.75
0.12 -1.68 18.75 18.75
0.18 -1.68 18.75 18.75
0.24 -1.68 18.75 18.75
0.3 -1.68 18.75 18.75
0.36 -1.68 16.6666666667 16.6666666667
0.42 -1.68 14.2857142857 14.2857142857
0.48 -1.68 12.5 12.5
0.54 -1.68 11.1111111111 11.1111111111
0.6 -1.68 10 10
0.66 -1.68 9.09090909091 9.09090909091
0.72 -1.68 8.33333333333 8.33333333333
0.78 -1.68 7.69230769231 7.69230769231
0.84 -1.68 7.14285714286 7.14285714286
0.9 -1.68 6.66666666667 6.66666666667
0.96 -1.68 6.25 6.25
1.02 -1.68 6.12244897959 6.12244897959
1.08 -1.68 6.52173913043 6.52173913043
1.14 -1.68 6.97674418605 6.97674418605
1.2 -1.68 7.5 7.5
1.26 -1.68 8.10810810811 8.10810810811
1.32 -1.68 8.82352941176 8.82352941176
1.38 -1.68 9.67741935484 9.67741935484
1.44 -1.68 10.7142857143 10.7142857143
1.5 -1.68 12 12
1.56 -1.68 13.6363636364 13.6363636364
1.62 -1.68 15.7894736842 15.7894736842
1.68 -1.68 18.75 18.75
1.74 -1.68 18.75 18.75
1.8 -1.68 18.75 18.75
1.86 -1.68 18.75 18.75
1.92 -1.68 18.75 18.75
1.98 -1.68 18.75 18.75
2.04 -1.68 18.75 18.75
2.1 -1.68 18.75 18.75
2.16 -1.68 18.75 18.75
2.22 -1.68 18.75 18.75
2.28 -1.68 18.75 18.75
2.34 -1.68 18.75 18.75
2.4 -1.68 18.75 18.75
2.46 -1.68 18.75 18.75
2.52 -1.68 18.75 18.75
2.58 -1.68 18.75 18.75
2.64 -1.68 18.75 18.75
2.7 -1.68 18.75 18.75
2.76 -1.68 18.75 18.75
2.82 -1.68 18.75 18.75
2.88 -1.68 18.75 18.75
2.94 -1.68 18.75 18.75
3 -1.68 18.75 18.75
-3 -1.62 15.7894736842 15.7894736842
-2.94 -1.62 15.7894736842 15.7894736842
-2.88 -1.62 15.7894736842 15.7894736842
-2.82 -1.62 15.7894736842 15.7894736842
-2.76 -1.62 15.7894736842 15.7894736842
-2.7 -1.62 15.7894736842 15.7894736842
-2.64 -1.62 15.7894736842 15.7894736842
-2.58 -1.62 15.7894736842 15.7894736842
-2.52 -1.62 15.7894736842 15.7894736842
-2.46 -1.62 15.7894736842 15.7894736842
-2.4 -1.62 15.7894736842 15.7894736842
-2.34 -1.62 15.7894736842 15.7894736842
-2.28 -1.62 15.7894736842 15.7894736842
-2.22 -1.62 15.7894736842 15.7894736842
-2.16 -1.62 15.7894736842 15.7894736842
-2.1 -1.62 15.7894736842 15.7894736842
-2.04 -1.62 15.7894736842 15.7894736842
-1.98 -1.62 15.7894736842 15.7894736842
-1.92 -1.62 15.7894736842 15.7894736842
-1.86 -1.62 15.7894736842 15.7894736842
-1.8 -1.62 15.7894736842 15.7894736842
-1.74 -1.62 15.7894736842 15.7894736842
-1.68 -1.62 15.7894736842 15.7894736842
-1.62 -1.62 15.7894736842 15.7894736842
-1.56 -1.62 15.7894736842 15.7894736842
-1.5 -1.62 15.7894736842 15.7894736842
-1.44 -1.62 15.7894736842 15.7894736842
-1.38 -1.62 15.7894736842 15.7894736842
-1.32 -1.62 15.7894736842 15.7894736842
-1.26 -1.62 15.7894736842 15.7894736842
-1.2 -1.62 15.7894736842 15.7894736842
-1.14 -1.62 15.7894736842 15.7894736842
-1.08 -1.62 15.7894736842 15.7894736842
-1.02 -1.62 15.7894736842 15.7894736842
-0.96 -1.62 15.7894736842 15.7894736842
-0.9 -1.62 15.7894736842 15.7894736842
-0.84 -1.62 15.7894736842 15.7894736842
-0.78 -1.62 15.7894736842 15.7894736842
-0.72 -1.62 15.7894736842 15.7894736842
-0.66 -1.62 15.7894736842 15.7894736842
-0.6 -1.62 15.7894736842 15.7894736842
-0.54 -1.62 15.7894736842 15.7894736842
-0.48 -1.62 15.7894736842 15.7894736842
-0.42 -1.62 15.7894736842 15.7894736842
-0.36 -1.62 15.7894736842 15.7894736842
-0.3 -1.62 15.7894736842 15.7894736842
-0.24 -1.62 15.7894736842 15.7894736842
-0.18 -1.62 15.7894736842 15.7894736842
-0.12 -1.62 15.7894736842 15.7894736842
-0.06 -1.62 15.7894736842 15.7894736842
0 -1.62 15.7894736842 15.7894736842
0.06 -1.62 15.7894736842 15.7894736842
0.12 -1.62 15.7894736842 15.7894736842
0.18 -1.62 15.7894736842 15.7894736842
0.24 -1.62 15.7894736842 15.7894736842
0.3 -1.62 15.7894736842 15.7894736842
0.36 -1.62 15.7894736842 15.7894736842
0.42 -1.62 14.2857142857 14.2857142857
0.48 -1.62 12.5 12.5
0.54 -1.62 11.1111111111 11.1111111111
0.6 -1.62 10 10
0.66 -1.62 9.09090909091 9.09090909091
0.72 -1.62 8.33333333333 8.33333333333
0.78 -1.62 7.69230769231 7.69230769231
0.84 -1.62 7.14285714286 7.14285714286
0.9 -1.62 6.66666666667 6.66666666667
0.96 -1.62 6.25 6.25
1.02 -1.62 6.12244897959 6.12244897959
1.08 -1.62 6.52173913043 6.52173913043
1.14 -1.62 6.97674418605 6.97674418605
1.2 -1.62 7.5 7.5
1.26 -1.62 8.10810810811 8.10810810811
1.32 -1.62 8.82352941176 8.82352941176
1.38 -1.62 9.67741935484 9.67741935484
1.44 -1.62 10.7142857143 10.7142857143
1.5 -1.62 12 12
1.56 -1.62 13.6363636364 13.6363636364
1.62 -1.62 15.7894736842 15.7894736842
1.68 -1.62 15.7894736842 15.7894736842
1.74 -1.62 15.7894736842 15.7894736842
1.8 -1.62 15.7894736842 15.7894736842
1.86 -1.62 15.7894736842 15.7894736842
1.92 -1.62 15.7894736842 15.7894736842
1.98 -1.62 15.7894736842 15.7894736842
2.04 -1.62 15.7894736842 15.7894736842
2.1 -1.62 15.7894736842 15.7894736842
2.16 -1.62 15.7894736842 15.7894736842
2.22 -1.62 15.7894736842 15.7894736842
2.28 -1.62 15.7894736842 15.7894736842
2.34 -1.62 15.7894736842 15.7894736842
2.4 -1.62 15.7894736842 15.7894736842
2.46 -1.62 15.7894736842 15.7894736842
2.52 -1.62 15.7894736842 15.7894736842
2.58 -1.62 15.7894736842 15.7894736842
2.64 -1.62 15.7894736842 15.7894736842
2.7 -1.62 15.7894736842 15.7894736842
2.76 -1.62 15.7894736842 15.7894736842
2.82 -1.62 15.7894736842 15.7894736842
2.88 -1.62 15.7894736842 15.7894736842
2.94 -1.62 15.7894736842 15.7894736842
3 -1.62 15.7894736842 15.7894736842
-3 -1.56 13.6363636364 13.6363636364
-2.94 -1.56 13.6363636364 13.6363636364
-2.88 -1.56 13.6363636364 13.6363636364
-2.82 -1.56 13.6363636364 13.6363636364
-2.76 -1.56 13.6363636364 13.6363636364
-2.7 -1.56 13.6363636364 13.6363636364
-2.64 -1.56 13.6363636364 13.6363636364
-2.58 -1.56 13.6363636364 13.6363636364
-2.52 -1.56 13.6363636364 13.6363636364
-2.46 -1.56 13.6363636364 13.6363636364
-2.4 -1.56 13.6363636364 13.6363636364
-2.34 -1.56 13.6363636364 13.6363636364
-2.28 -1.56 13.6363636364 13.6363636364
-2.22 -1.56 13.6363636364 13.6363636364
-2.16 -1.56 13.6363636364 13.6363636364
-2.1 -1.56 13.6363636364 13.6363636364
-2.04 -1.56 13.6363636364 13.6363636364
-1.98 -1.56 13.6363636364 13.6363636364
-1.92 -1.56 13.6363636364 13.6363636364
-1.86 -1.56 13.6363636364 13.6363636364
-1.8 -1.56 13.6363636364 13.6363636364
-1.74 -1.56 13.6363636364 13.6363636364
-1.68 -1.56 13.6363636364 13.6363636364
-1.62 -1.56 13.6363636364 13.6363636364
-1.56 -1.56 13.6363636364 13.6363636364
-1.5 -1.56 13.6363636364 13.6363636364
-1.44 -1.56 13.6363636364 13.6363636364
-1.38 -1.56 13.6363636364 13.6363636364
-1.32 -1.56 13.6363636364 13.6363636364
-1.26 -1.56 13.6363636364 13.6363636364
-1.2 -1.56 13.6363636364 13.6363636364
-1.14 -1.56 13.6363636364 13.6363636364
-1.08 -1.56 13.6363636364 13.6363636364
-1.02 -1.56 13.6363636364 13.6363636364
-0.96 -1.56 13.6363636364 13.6363636364
-0.9 -1.56 13.6363636364 13.6363636364
-0.84 -1.56 13.6363636364 13.6363636364
-0.78 -1.56 13.6363636364 13.6363636364
-0.72 -1.56 13.6363636364 13.6363636364
-0.66 -1.56 13.6363636364 13.6363636364
-0.6 -1.56 13.6363636364 13.6363636364
-0.54 -1.56 13.6363636364 13.6363636364
-0.48 -1.56 13.6363636364 13.6363636364
-0.42 -1.56 13.6363636364 13.6363636364
-0.36 -1.56 13.6363636364 13.6363636364
-0.3 -1.56 13.6363636364 13.6363636364
-0.24 -1.56 13.6363636364 13.6363636364
-0.18 -1.56 13.6363636364 13.6363636364
-0.12 -1.56 13.6363636364 13.6363636364
-0.06 -1.56 13.6363636364 13.6363636364
0 -1.56 13.6363636364 13.6363636364
0.06 -1.56 13.6363636364 13.6363636364
0.12 -1.56 13.6363636364 13.6363636364
0.18 -1.56 13.6363636364 13.6363636364
0.24 -1.56 13.6363636364 13.6363636364
0.3 -1.56 13.6363636364 13.6363636364
0.36 -1.56 13.6363636364 13.6363636364
0.42 -1.56 13.6363636364 13.6363636364
0.48 -1.56 12.5 12.5
0.54 -1.56 11.1111111111 11.1111111111
0.6 -1.56 10 10
0.66 -1.56 9.09090909091 9.09090909091
0.72 -1.56 8.33333333333 8.33333333333
0.78 -1.56 7.69230769231 7.69230769231
0.84 -1.56 7.14285714286 7.14285714286
0.9 -1.56 6.66666666667 6.66666666667
0.96 -1.56 6.25 6.25
1.02 -1.56 6.12244897959 6.12244897959
1.08 -1.56 6.52173913043 6.52173913043
1.14 -1.56 6.97674418605 6.97674418605
1.2 -1.56 7.5 7.5
1.26 -1.56 8.10810810811 8.10810810811
1.32 -1.56 8.82352941176 8.82352941176
1.38 -1.56 9.67741935484 9.67741935484
1.44 -1.56 10.7142857143 10.7142857143
1.5 -1.56 12 12
1.56 -1.56 13.6363636364 13.6363636364
1.62 -1.56 13.6363636364 13.6363636364
1.68 -1.56 13.6363636364 13.6363636364
1.74 -1.56 13.6363636364 13.6363636364
1.8 -1.56 13.6363636364 13.6363636364
1.86 -1.56 13.6363636364 13.6363636364
1.92 -1.56 13.6363636364 13.6363636364
1.98 -1.56 13.6363636364 13.6363636364
2.04 -1.56 13.6363636364 13.6363636364
2.1 -1.56 13.6363636364 13.6363636364
2.16 -1.56 13.6363636364 13.6363636364
2.22 -1.56 13.6363636364 13.6363636364
2.28 -1.56 13.6363636364 13.6363636364
2.34 -1.56 13.6363636364 13.6363636364
2.4 -1.56 13.6363636364 13.6363636364
2.46 -1.56 13.6363636364 13.6363636364
2.52 -1.56 13.6363636364 13.6363636364
2.58 -1.56 13.6363636364 13.6363636364
2.64 -1.56 13.6363636364 13.6363636364
2.7 -1.56 13.6363636364 13.6363636364
2.76 -1.56 13.6363636364 13.6363636364
2.82 -1.56 13.6363636364 13.6363636364
2.88 -1.56 13.6363636364 13.6363636364
2.94 -1.56 13.6363636364 13.6363636364
3 -1.56 13.6363636364 13.6363636364
-3 -1.5 12 12
-2.94 -1.5 12 12
-2.88 -1.5 12 12
-2.82 -1.5 12 12
-2.76 -1.5 12 12
-2.7 -1.5 12 12
-2.64 -1.5 12 12
-2.58 -1.5 12 12
-2.52 -1.5 12 12
-2.46 -1.5 12 12
-2.4 -1.5 12 12
-2.34 -1.5 12 12
-2.28 -1.5 12 12
-2.22 -1.5 12 12
-2.16 -1.5 12 12
-2.1 -1.5 12 12
-2.04 -1.5 12 12
-1.98 -1.5 12 12
-1.92 -1.5 12 12
-1.86 -1.5 12 12
-1.8 -1.5 12 12
-1.74 -1.5 12 12
-1.68 -1.5 12 12
-1.62 -1.5 12 12
-1.56 -1.5 12 12
-1.5 -1.5 12 12
-1.44 -1.5 12 12
-1.38 -1.5 12 12
-1.32 -1.5 12 12
-1.26 -1.5 12 12
-1.2 -1.5 12 12
-1.14 -1.5 12 12
-1.08 -1.5 12 12
-1.02 -1.5 12 12
-0.96 -1.5 12 12
-0.9 -1.5 12 12
-0.84 -1.5 12 12
-0.78 -1.5 12 12
-0.72 -1.5 12 12
-0.66 -1.5 12 12
-0.6 -1.5 12 12
-0.54 -1.5 12 12
-0.48 -1.5 12 12
-0.42 -1.5 12 12
-0.36 -1.5 12 12
-0.3 -1.5 12 12
-0.24 -1.5 12 12
-0.18 -1.5 12 12
-0.12 -1.5 12 12
-0.06 -1.5 12 12
0 -1.5 12 12
0.06 -1.5 12 12
0.12 -1.5 12 12
0.18 -1.5 12 12
0.24 -1.5 12 12
0.3 -1.5 12 12
0.36 -1.5 12 12
0.42 -1.5 12 12
0.48 -1.5 12 12
0.54 -1.5 11.1111111111 11.1111111111
0.6 -1.5 10 10
0.66 -1.5 9.09090909091 9.09090909091
0.72 -1.5 8.33333333333 8.33333333333
0.78 -1.5 7.69230769231 7.69230769231
0.84 -1.5 7.14285714286 7.14285714286
0.9 -1.5 6.66666666667 6.66666666667
0.96 -1.5 6.25 6.25
1.02 -1.5 6.12244897959 6.12244897959
1.08 -1.5 6.52173913043 6.52173913043
1.14 -1.5 6.97674418605 6.97674418605
1.2 -1.5 7.5 7.5
1.26 -1.5 8.10810810811 8.10810810811
1.32 -1.5 8.82352941176 8.82352941176
1.38 -1.5 9.67741935484 9.67741935484
1.44 -1.5 10.7142857143 10.7142857143
1.5 -1.5 12 12
1.56 -1.5 12 12
1.62 -1.5 12 12
1.68 -1.5 12 12
1.74 -1.5 12 12
1.8 -1.5 12 12
1.86 -1.5 12 12
1.92 -1.5 12 12
1.98 -1.5 12 12
2.04 -1.5 12 12
2.1 -1.5 12 12
2.16 -1.5 12 12
2.22 -1.5 12 12
2.28 -1.5 12 12
2.34 -1.5 12 12
2.4 -1.5 12 12
2.46 -1.5 12 12
2.52 -1.5 12 12
2.58 -1.5 12 12
2.64 -1.5 12 12
2.7 -1.5 12 12
2.76 -1.5 12 12
2.82 -1.5 12 12
2.88 -1.5 12 12
2.94 -1.5 12 12
3 -1.5 12 12
-3 -1.44 10.7142857143 10.7142857143
-2.94 -1.44 10.7142857143 10.7142857143
-2.88 -1.44 10.7142857143 10.7142857143
-2.82 -1.44 10.7142857143 10.7142857143
-2.76 -1.44 10.7142857143 10.7142857143
-2.7 -1.44 10.7142857143 10.7142857143
-2.64 -1.44 10.7142857143 10.7142857143
-2.58 -1.44 10.7142857143 10.7142857143
-2.52 -1.44 10.7142857143 10.7142857143
-2.46 -1.44 10.7142857143 10.7142857143
-2.4 -1.44 10.7142857143 10.7142857143
-2.34 -1.44 10.7142857143 10.7142857143
-2.28 -1.44 10.7142857143 10.7142857143
-2.22 -1.44 10.7142857143 10.7142857143
-2.16 -1.44 10.7142857143 10.7142857143
-2.1 -1.44 10.7142857143 10.7142857143
-2.04 -1.44 10.7142857143 10.7142857143
-1.98 -1.44 10.7142857143 10.7142857143
-1.92 -1.44 10.7142857143 10.7142857143
-1.86 -1.44 10.7142857143 10.7142857143
-1.8 -1.44 10.7142857143 10.7142857143
-1.74 -1.44 10.7142857143 10.7142857143
-1.68 -1.44 10.7142857143 10.7142857143
-1.62 -1.44 10.7142857143 10.7142857143
-1.56 -1.44 10.7142857143 10.7142857143
-1.5 -1.44 10.7142857143 10.7142857143
-1.44 -1.44 10.7142857143 10.7142857143
-1.38 -1.44 10.7142857143 10.7142857143
-1.32 -1.44 10.7142857143 10.7142857143
-1.26 -1.44 10.7142857143 10.7142857143
-1.2 -1.44 10.7142857143 10.7142857143
-1.14 -1.44 10.7142857143 10.7142857143
-1.08 -1.44 10.7142857143 10.7142857143
-1.02 -1.44 10.7142857143 10.7142857143
-0.96 -1.44 10.7142857143 10.7142857143
-0.9 -1.44 10.7142857143 10.7142857143
-0.84 -1.44 10.7142857143 10.7142857143
-0.78 -1.44 10.7142857143 10.7142857143
-0.72 -1.44 10.7142857143 10.7142857143
-0.66 -1.44 10.7142857143 10.7142857143
-0.6 -1.44 10.7142857143 10.7142857143
-0.54 -1.44 10.7142857143 10.7142857143
-0.48 -1.44 10.7142857143 10.7142857143
-0.42 -1.44 10.7142857143 10.7142857143
-0.36 -1.44 10.7142857143 10.7142857143
-0.3 -1.44 10.7142857143 10.7142857143
-0.24 -1.44 10.7142857143 10.7142857143
-0.18 -1.44 10.7142857143 10.7142857143
-0.12 -1.44 10.7142857143 10.7142857143
-0.06 -1.44 10.7142857143 10.7142857143
0 -1.44 10.7142857143 10.7142857143
0.06 -1.44 10.7142857143 10.7142857143
0.12 -1.44 10.7142857143 10.7142857143
0.18 -1.44 10.7142857143 10.7142857143
0.24 -1.44 10.7142857143 10.7142857143
0.3 -1.44 10.7142857143 10.7142857143
0.36 -1.44 10.7142857143 10.7142857143
0.42 -1.44 10.7142857143 10.7142857143
0.48 -1.44 10.7142857143 10.7142857143
0.54 -1.44 10.7142857143 10.7142857143
0.6 -1.44 10 10
0.66 -1.44 9.09090909091 9.09090909091
0.72 -1.44 8.33333333333 8.33333333333
0.78 -1.44 7.69230769231 7.69230769231
0.84 -1.44 7.14285714286 7.14285714286
0.9 -1.44 6.66666666667 6.66666666667
0.96 -1.44 6.25 6.25
1.02 -1.44 6.12244897959 6.12244897959
1.08 -1.44 6.52173913043 6.52173913043
1.14 -1.44 6.97674418605 6.97674418605
1.2 -1.44 7.5 7.5
1.26 -1.44 8.10810810811 8.10810810811
1.32 -1.44 8.82352941176 8.82352941176
1.38 -1.44 9.67741935484 9.67741935484
1.44 -1.44 10.7142857143 10.7142857143
1.5 -1.44 10.7142857143 10.7142857143
1.56 -1.44 10.7142857143 10.7142857143
1.62 -1.44 10.7142857143 10.7142857143
1.68 -1.44 10.7142857143 10.7142857143
1.74 -1.44 10.7142857143 10.7142857143
1.8 -1.44 10.7142857143 10.7142857143
1.86 -1.44 10.7142857143 10.7142857143
1.92 -1.44 10.7142857143 10.7142857143
1.98 -1.44 10.7142857143 10.7142857143
2.04 -1.44 10.7142857143 10.7142857143
2.1 -1.44 10.7142857143 10.7142857143
2.16 -1.44 10.7142857143 10.7142857143
2.22 -1.44 10.7142857143 10.7142857143
2.28 -1.44 10.7142857143 10.7142857143
2.34 -1.44 10.7142857143 10.7142857143
2.4 -1.44 10.7142857143 10.7142857143
2.46 -1.44 10.7142857143 10.7142857143
2.52 -1.44 10.7142857143 10.7142857143
2.58 -1.44 10.7142857143 10.7142857143
2.64 -1.44 10.7142857143 10.7142857143
2.7 -1.44 10.7142857143 10.7142857143
2.76 -1.44 10.7142857143 10.7142857143
2.82 -1.44 10.7142857143 10.7142857143
2.88 -1.44 10.7142857143 10.7142857143
2.94 -1.44 10.7142857143 10.7142857143
3 -1.44 10.7142857143 10.7142857143
-3 -1.38 9.67741935484 9.67741935484
-2.94 -1.38 9.67741935484 9.67741935484
-2.88 -1.38 9.67741935484 9.67741935484
-2.82 -1.38 9.67741935484 9.67741935484
-2.76 -1.38 9.67741935484 9.67741935484
-2.7 -1.38 9.67741935484 9.67741935484
-2.64 -1.38 9.67741935484 9.67741935484
-2.58 -1.38 9.67741935484 9.67741935484
-2.52 -1.38 9.67741935484 9.67741935484
-2.46 -1.38 9.67741935484 9.67741935484
-2.4 -1.38 9.67741935484 9.67741935484
-2.34 -1.38 9.67741935484 9.67741935484
-2.28 -1.38 9.67741935484 9.67741935484
-2.22 -1.38 9.67741935484 9.67741935484
-2.16 -1.38 9.67741935484 9.67741935484
-2.1 -1.38 9.67741935484 9.67741935484
-2.04 -1.38 9.67741935484 9.67741935484
-1.98 -1.38 9.67741935484 9.67741935484
-1.92 -1.38 9.67741935484 9.67741935484
-1.86 -1.38 9.67741935484 9.67741935484
-1.8 -1.38 9.67741935484 9.67741935484
-1.74 -1.38 9.67741935484 9.67741935484
-1.68 -1.38 9.67741935484 9.67741935484
-1.62 -1.38 9.67741935484 9.67741935484
-1.56 -1.38 9.67741935484 9.67741935484
-1.5 -1.38 9.67741935484 9.67741935484
-1.44 -1.38 9.67741935484 9.67741935484
-1.38 -1.38 9.67741935484 9.67741935484
-1.32 -1.38 9.67741935484 9.67741935484
-1.26 -1.38 9.67741935484 9.67741935484
-1.2 -1.38 9.67741935484 9.67741935484
-1.14 -1.38 9.67741935484 9.67741935484
-1.08 -1.38 9.67741935484 9.67741935484
-1.02 -1.38 9.67741935484 9.67741935484
-0.96 -1.38 9.67741935484 9.67741935484
-0.9 -1.38 9.67741935484 9.67741935484
-0.84 -1.38 9.67741935484 9.67741935484
-0.78 -1.38 9.67741935484 9.67741935484
-0.72 -1.38 9.67741935484 9.67741935484
-0.66 -1.38 9.67741935484 9.67741935484
-0.6 -1.38 9.67741935484 9.67741935484
-0.54 -1.38 9.67741935484 9.67741935484
-0.48 -1.38 9.67741935484 9.67741935484
-0.42 -1.38 9.67741935484 9.67741935484
-0.36 -1.38 9.67741935484 9.67741935484
-0.3 -1.38 9.67741935484 9.67741935484
-0.24 -1.38 9.67741935484 9.67741935484
-0.18 -1.38 9.67741935484 9.67741935484
-0.12 -1.38 9.67741935484 9.67741935484
-0.06 -1.38 9.67741935484 9.67741935484
0 -1.38 9.67741935484 9.67741935484
0.06 -1.38 9.67741935484 9.67741935484
0.12 -1.38 9.67741935484 9.67741935484
0.18 -1.38 9.67741935484 9.67741935484
0.24 -1.38 9.67741935484 9.67741935484
0.3 -1.38 9.67741935484 9.67741935484
0.36 -1.38 9.67741935484 9.67741935484
0.42 -1.38 9.67741935484 9.67741935484
0.48 -1.38 9.67741935484 9.67741935484
0.54 -1.38 9.67741935484 9.67741935484
0.6 -1.38 9.67741935484 9.67741935484
0.66 -1.38 9.09090909091 9.09090909091
0.72 -1.38 8.33333333333 8.33333333333
0.78 -1.38 7.69230769231 7.69230769231
0.84 -1.38 7.14285714286 7.14285714286
0.9 -1.38 6.66666666667 6.66666666667
0.96 -1.38 6.25 6.25
1.02 -1.38 6.12244897959 6.12244897959
1.08 -1.38 6.52173913043 6.52173913043
1.14 -1.38 6.97674418605 6.97674418605
1.2 -1.38 7.5 7.5
1.26 -1.38 8.10810810811 8.10810810811
1.32 -1.38 8.82352941176 8.82352941176
1.38 -1.38 9.67741935484 9.67741935484
1.44 -1.38 9.67741935484 9.67741935484
1.5 -1.38 9.67741935484 9.67741935484
1.56 -1.38 9.67741935484 9.67741935484
1.62 -1.38 9.67741935484 9.67741935484
1.68 -1.38 9.67741935484 9.67741935484
1.74 -1.38 9.67741935484 9.67741935484
1.8 -1.38 9.67741935484 9.67741935484
1.86 -1.38 9.67741935484 9.67741935484
1.92 -1.38 9.67741935484 9.67741935484
1.98 -1.38 9.67741935484 9.67741935484
2.04 -1.38 9.67741935484 9.67741935484
2.1 -1.38 9.67741935484 9.67741935484
2.16 -1.38 9.67741935484 9.67741935484
2.22 -1.38 9.67741935484 9.67741935484
2.28 -1.38 9.67741935484 9.67741935484
2.34 -1.38 9.67741935484 9.67741935484
2.4 -1.38 9.67741935484 9.67741935484
2.46 -1.38 9.67741935484 9.67741935484
2.52 -1.38 9.67741935484 9.67741935484
2.58 -1.38 9.67741935484 9.67741935484
2.64 -1.38 9.67741935484 9.67741935484
2.7 -1.38 9.67741935484 9.67741935484
2.76 -1.38 9.67741935484 9.67741935484
2.82 -1.38 9.67741935484 9.67741935484
2.88 -1.38 9.67741935484 9.67741935484
2.94 -1.38 9.67741935484 9.67741935484
3 -1.38 9.67741935484 9.67741935484
-3 -1.32 8.82352941176 8.82352941176
-2.94 -1.32 8.82352941176 8.82352941176
-2.88 -1.32 8.82352941176 8.82352941176
-2.82 -1.32 8.82352941176 8.82352941176
-2.76 -1.32 8.82352941176 8.82352941176
-2.7 -1.32 8.82352941176 8.82352941176
-2.64 -1.32 8.82352941176 8.82352941176
-2.58 -1.32 8.82352941176 8.82352941176
-2.52 -1.32 8.82352941176 8.82352941176
-2.46 -1.32 8.82352941176 8.82352941176
-2.4 -1.32 8.82352941176 8.82352941176
-2.34 -1.32 8.82352941176 8.82352941176
-2.28 -1.32 8.82352941176 8.82352941176
-2.22 -1.32 8.82352941176 8.82352941176
-2.16 -1.32 8.82352941176 8.82352941176
-2.1 -1.32 8.82352941176 8.82352941176
-2.04 -1.32 8.82352941176 8.82352941176
-1.98 -1.32 8.82352941176 8.82352941176
-1.92 -1.32 8.82352941176 8.82352941176
-1.86 -1.32 8.82352941176 8.82352941176
-1.8 -1.32 8.82352941176 8.82352941176
-1.74 -1.32 8.82352941176 8.82352941176
-1.68 -1.32 8.82352941176 8.82352941176
-1.62 -1.32 8.82352941176 8.82352941176
-1.56 -1.32 8.82352941176 8.82352941176
-1.5 -1.32 8.82352941176 8.82352941176
-1.44 -1.32 8.82352941176 8.82352941176
-1.38 -1.32 8.82352941176 8.82352941176
-1.32 -1.32 8.82352941176 8.82352941176
-1.26 -1.32 8.82352941176 8.82352941176
-1.2 -1.32 8.82352941176 8.82352941176
-1.14 -1.32 8.82352941176 8.82352941176
-1.08 -1.32 8.82352941176 8.82352941176
-1.02 -1.32 8.82352941176 8.82352941176
-0.96 -1.32 8.82352941176 8.82352941176
-0.9 -1.32 8.82352941176 8.82352941176
-0.84 -1.32 8.82352941176 8.82352941176
-0.78 -1.32 8.82352941176 8.82352941176
-0.72 -1.32 8.82352941176 8.82352941176
-0.66 -1.32 8.82352941176 8.82352941176
-0.6 -1.32 8.82352941176 8.82352941176
-0.54 -1.32 8.82352941176 8.82352941176
-0.48 -1.32 8.82352941176 8.82352941176
-0.42 -1.32 8.82352941176 8.82352941176
-0.36 -1.32 8.82352941176 8.82352941176
-0.3 -1.32 8.82352941176 8.82352941176
-0.24 -1.32 8.82352941176 8.82352941176
-0.18 -1.32 8.82352941176 8.82352941176
-0.12 -1.32 8.82352941176 8.82352941176
-0.06 -1.32 8.82352941176 8.82352941176
0 -1.32 8.82352941176 8.82352941176
0.06 -1.32 8.82352941176 8.82352941176
0.12 -1.32 8.82352941176 8.82352941176
0.18 -1.32 8.82352941176 8.82352941176
0.24 -1.32 8.82352941176 8.82352941176
0.3 -1.32 8.82352941176 8.82352941176
0.36 -1.32 8.82352941176 8.82352941176
0.42 -1.32 8.82352941176 8.82352941176
0.48 -1.32 8.82352941176 8.82352941176
0.54 -1.32 8.82352941176 8.82352941176
0.6 -1.32 8.82352941176 8.82352941176
0.66 -1.32 8.82352941176 8.82352941176
0.72 -1.32 8.33333333333 8.33333333333
0.78 -1.32 7.69230769231 7.69230769231
0.84 -1.32 7.14285714286 7.14285714286
0.9 -1.32 6.66666666667 6.66666666667
0.96 -1.32 6.25 6.25
1.02 -1.32 6.12244897959 6.12244897959
1.08 -1.32 6.52173913043 6.52173913043
1.14 -1.32 6.97674418605 6.97674418605
1.2 -1.32 7.5 7.5
1.26 -1.32 8.10810810811 8.10810810811
1.32 -1.32 8.82352941176 8.82352941176
1.38 -1.32 8.82352941176 8.82352941176
1.44 -1.32 8.82352941176 8.82352941176
1.5 -1.32 8.82352941176 8.82352941176
1.56 -1.32 8.82352941176 8.82352941176
1.62 -1.32 8.82352941176 8.82352941176
1.68 -1.32 8.82352941176 8.82352941176
1.74 -1.32 8.82352941176 8.82352941176
1.8 -1.32 8.82352941176 8.82352941176
1.86 -1.32 8.82352941176 8.82352941176
1.92 -1.32 8.82352941176 8.82352941176
1.98 -1.32 8.82352941176 8.82352941176
2.04 -1.32 8.82352941176 8.82352941176
2.1 -1.32 8.82352941176 8.82352941176
2.16 -1.32 8.82352941176 8.82352941176
2.22 -1.32 8.82352941176 8.82352941176
2.28 -1.32 8.82352941176 8.82352941176
2.34 -1.32 8.82352941176 8.82352941176
2.4 -1.32 8.82352941176 8.82352941176
2.46 -1.32 8.82352941176 8.82352941176
2.52 -1.32 8.82352941176 8.82352941176
2.58 -1.32 8.82352941176 8.82352941176
2.64 -1.32 8.82352941176 8.82352941176
2.7 -1.32 8.82352941176 8.82352941176
2.76 -1.32 8.82352941176 8.82352941176
2.82 -1.32 8.82352941176 8.82352941176
2.88 -1.32 8.82352941176 8.82352941176
2.94 -1.32 8.82352941176 8.82352941176
3 -1.32 8.82352941176 8.82352941176
-3 -1.26 8.10810810811 8.10810810811
-2.94 -1.26 8.10810810811 8.10810810811
-2.88 -1.26 8.10810810811 8.10810810811
-2.82 -1.26 8.10810810811 8.10810810811
-2.76 -1.26 8.10810810811 8.10810810811
-2.7 -1.26 8.10810810811 8.10810810811
-2.64 -1.26 8.10810810811 8.10810810811
-2.58 -1.26 8.10810810811 8.10810810811
-2.52 -1.26 8.10810810811 8.10810810811
-2.46 -1.26 8.10810810811 8.10810810811
-2.4 -1.26 8.10810810811 8.10810810811
-2.34 -1.26 8.10810810811 8.10810810811
-2.28 -1.26 8.10810810811 8.10810810811
-2.22 -1.26 8.10810810811 8.10810810811
-2.16 -1.26 8.10810810811 8.10810810811
-2.1 -1.26 8.10810810811 8.10810810811
-2.04 -1.26 8.10810810811 8.10810810811
-1.98 -1.26 8.10810810811 8.10810810811
-1.92 -1.26 8.10810810811 8.10810810811
-1.86 -1.26 8.10810810811 8.10810810811
-1.8 -1.26 8.10810810811 8.10810810811
-1.74 -1.26 8.10810810811 8.10810810811
-1.68 -1.26 8.10810810811 8.10810810811
-1.62 -1.26 8.10810810811 8.10810810811
-1.56 -1.26 8.10810810811 8.10810810811
-1.5 -1.26 8.10810810811 8.10810810811
-1.44 -1.26 8.10810810811 8.10810810811
-1.38 -1.26 8.10810810811 8.10810810811
-1.32 -1.26 8.10810810811 8.10810810811
-1.26 -1.26 8.10810810811 8.10810810811
-1.2 -1.26 8.10810810811 8.10810810811
-1.14 -1.26 8.10810810811 8.10810810811
-1.08 -1.26 8.10810810811 8.10810810811
-1.02 -1.26 8.10810810811 8.10810810811
-0.96 -1.26 8.10810810811 8.10810810811
-0.9 -1.26 8.10810810811 8.10810810811
-0.84 -1.26 8.10810810811 8.10810810811
-0.78 -1.26 8.10810810811 8.10810810811
-0.72 -1.26 8.10810810811 8.10810810811
-0.66 -1.26 8.10810810811 8.10810810811
-0.6 -1.26 8.10810810811 8.10810810811
-0.54 -1.26 8.10810810811 8.10810810811
-0.48 -1.26 8.10810810811 8.10810810811
-0.42 -1.26 8.10810810811 8.10810810811
-0.36 -1.26 8.10810810811 8.10810810811
-0.3 -1.26 8.10810810811 8.10810810811
-0.24 -1.26 8.10810810811 8.10810810811
-0.18 -1.26 8.10810810811 8.10810810811
-0.12 -1.26 8.10810810811 8.10810810811
-0.06 -1.26 8.10810810811 8.10810810811
0 -1.26 8.10810810811 8.10810810811
0.06 -1.26 8.10810810811 8.10810810811
0.12 -1.26 8.10810810811 8.10810810811
0.18 -1.26 8.10810810811 8.10810810811
0.24 -1.26 8.10810810811 8.10810810811
0.3 -1.26 8.10810810811 8.10810810811
0.36 -1.26 8.10810810811 8.10810810811
0.42 -1.26 8.10810810811 8.10810810811
0.48 -1.26 8.10810810811 8.10810810811
0.54 -1.26 8.10810810811 8.10810810811
0.6 -1.26 8.10810810811 8.10810810811
0.66 -1.26 8.10810810811 8.10810810811
0.72 -1.26 8.10810810811 8.10810810811
0.78 -1.26 7.69230769231 7.69230769231
0.84 -1.26 7.14285714286 7.14285714286
0.9 -1.26 6.66666666667 6.66666666667
0.96 -1.26 6.25 6.25
1.02 -1.26 6.12244897959 6.12244897959
1.08 -1.26 6.52173913043 6.52173913043
1.14 -1.26 6.97674418605 6.97674418605
1.2 -1.26 7.5 7.5
1.26 -1.26 8.10810810811 8.10810810811
1.32 -1.26 8.10810810811 8.10810810811
1.38 -1.26 8.10810810811 8.10810810811
1.44 -1.26 8.10810810811 8.10810810811
1.5 -1.26 8.10810810811 8.10810810811
1.56 -1.26 8.10810810811 8.10810810811
1.62 -1.26 8.10810810811 8.10810810811
1.68 -1.26 8.10810810811 8.10810810811
1.74 -1.26 8.10810810811 8.10810810811
1.8 -1.26 8.10810810811 8.10810810811
1.86 -1.26 8.10810810811 8.10810810811
1.92 -1.26 8.10810810811 8.10810810811
1.98 -1.26 8.10810810811 8.10810810811
2.04 -1.26 8.10810810811 8.10810810811
2.1 -1.26 8.10810810811 8.10810810811
2.16 -1.26 8.10810810811 8.10810810811
2.22 -1.26 8.10810810811 8.10810810811
2.28 -1.26 8.10810810811 8.10810810811
2.34 -1.26 8.10810810811 8.10810810811
2.4 -1.26 8.10810810811 8.10810810811
2.46 -1.26 8.10810810811 8.10810810811
2.52 -1.26 8.10810810811 8.10810810811
2.58 -1.26 8.10810810811 8.10810810811
2.64 -1.26 8.10810810811 8.10810810811
2.7 -1.26 8.10810810811 8.10810810811
2.76 -1.26 8.10810810811 8.10810810811
2.82 -1.26 8.10810810811 8.10810810811
2.88 -1.26 8.10810810811 8.10810810811
2.94 -1.26 8.10810810811 8.10810810811
3 -1.26 8.10810810811 8.10810810811
-3 -1.2 7.5 7.5
-2.94 -1.2 7.5 7.5
-2.88 -1.2 7.5 7.5
-2.82 -1.2 7.5 7.5
-2.76 -1.2 7.5 7.5
-2.7 -1.2 7.5 7.5
-2.64 -1.2 7.5 7.5
-2.58 -1.2 7.5 7.5
-2.52 -1.2 7.5 7.5
-2.46 -1.2 7.5 7.5
-2.4 -1.2 7.5 7.5
-2.34 -1.2 7.5 7.5
-2.28 -1.2 7.5 7.5
-2.22 -1.2 7.5 7.5
-2.16 -1.2 7.5 7.5
-2.1 -1.2 7.5 7.5
-2.04 -1.2 7.5 7.5
-1.98 -1.2 7.5 7.5
-1.92 -1.2 7.5 7.5
-1.86 -1.2 7.5 7.5
-1.8 -1.2 7.5 7.5
-1.74 -1.2 7.5 7.5
-1.68 -1.2 7.5 7.5
-1.62 -1.2 7.5 7.5
-1.56 -1.2 7.5 7.5
-1.5 -1.2 7.5 7.5
-1.44 -1.2 7.5 7.5
-1.38 -1.2 7.5 7.5
-1.32 -1.2 7.5 7.5
-1.26 -1.2 7.5 7.5
-1.2 -1.2 7.5 7.5
-1.14 -1.2 7.5 7.5
-1.08 -1.2 7.5 7.5
-1.02 -1.2 7.5 7.5
-0.96 -1.2 7.5 7.5
-0.9 -1.2 7.5 7.5
-0.84 -1.2 7.5 7.5
-0.78 -1.2 7.5 7.5
-0.72 -1.2 7.5 7.5
-0.66 -1.2 7.5 7.5
-0.6 -1.2 7.5 7.5
-0.54 -1.2 7.5 7.5
-0.48 -1.2 7.5 7.5
-0.42 -1.2 7.5 7.5
-0.36 -1.2 7.5 7.5
-0.3 -1.2 7.5 7.5
-0.24 -1.2 7.5 7.5
-0.18 -1.2 7.5 7.5
-0.12 -1.2 7.5 7.5
-0.06 -1.2 7.5 7.5
0 -1.2 7.5 7.5
0.06 -1.2 7.5 7.5
0.12 -1.2 7.5 7.5
0.18 -1.2 7.5 7.5
0.24 -1.2 7.5 7.5
0.3 -1.2 7.5 7.5
0.36 -1.2 7.5 7.5
0.42 -1.2 7.5 7.5
0.48 -1.2 7.5 7.5
0.54 -1.2 7.5 7.5
0.6 -1.2 7.5 7.5
0.66 -1.2 7.5 7.5
0.72 -1.2 7.5 7.5
0.78 -1.2 7.5 7.5
0.84 -1.2 7.14285714286 7.14285714286
0.9 -1.2 6.66666666667 6.66666666667
0.96 -1.2 6.25 6.25
1.02 -1.2 6.12244897959 6.12244897959
1.08 -1.2 6.52173913043 6.52173913043
1.14 -1.2 6.97674418605 6.97674418605
1.2 -1.2 7.5 7.5
1.26 -1.2 7.5 7.5
1.32 -1.2 7.5 7.5
1.38 -1.2 7.5 7.5
1.44 -1.2 7.5 7.5
1.5 -1.2 7.5 7.5
1.56 -1.2 7.5 7.5
1.62 -1.2 7.5 7.5
1.68 -1.2 7.5 7.5
1.74 -1.2 7.5 7.5
1.8 -1.2 7.5 7.5
1.86 -1.2 7.5 7.5
1.92 -1.2 7.5 7.5
1.98 -1.2 7.5 7.5
2.04 -1.2 7.5 7.5
2.1 -1.2 7.5 7.5
2.16 -1.2 7.5 7.5
2.22 -1.2 7.5 7.5
2.28 -1.2 7.5 7.5
2.34 -1.2 7.5 7.5
2.4 -1.2 7.5 7.5
2.46 -1.2 7.5 7.5
2.52 -1.2 7.5 7.5
2.58 -1.2 7.5 7.5
2.64 -1.2 7.5 7.5
2.7 -1.2 7.5 7.5
2.76 -1.2 7.5 7.5
2.82 -1.2 7.5 7.5
2.88 -1.2 7.5 7.5
2.94 -1.2 7.5 7.5
3 -1.2 7.5 7.5
-3 -1.14 6.97674418605 6.97674418605
-2.94 -1.14 6.97674418605 6.97674418605
-2.88 -1.14 6.97674418605 6.97674418605
-2.82 -1.14 6.97674418605 6.97674418605
-2.76 -1.14 6.97674418605 6.97674418605
-2.7 -1.14 6.97674418605 6.97674418605
-2.64 -1.14 6.97674418605 6.97674418605
-2.58 -1.14 6.97674418605 6.97674418605
-2.52 -1.14 6.97674418605 6.97674418605
-2.46 -1.14 6.97674418605 6.97674418605
-2.4 -1.14 6.97674418605 6.97674418605
-2.34 -1.14 6.97674418605 6.97674418605
-2.28 -1.14 6.97674418605 6.97674418605
-2.22 -1.14 6.97674418605 6.97674418605
-2.16 -1.14 6.97674418605 6.97674418605
-2.1 -1.14 6.97674418605 6.97674418605
-2.04 -1.14 6.97674418605 6.97674418605
-1.98 -1.14 6.97674418605 6.97674418605
-1.92 -1.14 6.97674418605 6.97674418605
-1.86 -1.14 6.97674418605 6.97674418605
-1.8 -1.14 6.97674418605 6.97674418605
-1.74 -1.14 6.97674418605 6.97674418605
-1.68 -1.14 6.97674418605 6.97674418605
-1.62 -1.14 6.97674418605 6.97674418605
-1.56 -1.14 6.97674418605 6.97674418605
-1.5 -1.14 6.97674418605 6.97674418605
-1.44 -1.14 6.97674418605 6.97674418605
-1.38 -1.14 6.97674418605 6.97674418605
-1.32 -1.14 6.97674418605 6.97674418605
-1.26 -1.14 6.97674418605 6.97674418605
-1.2 -1.14 6.97674418605 6.97674418605
-1.14 -1.14 6.97674418605 6.97674418605
-1.08 -1.14 6.97674418605 6.97674418605
-1.02 -1.14 6.97674418605 6.97674418605
-0.96 -1.14 6.97674418605 6.97674418605
-0.9 -1.14 6.97674418605 6.97674418605
-0.84 -1.14 6.97674418605 6.97674418605
-0.78 -1.14 6.97674418605 6.97674418605
-0.72 -1.14 6.97674418605 6.97674418605
-0.66 -1.14 6.97674418605 6.97674418605
-0.6 -1.14 6.97674418605 6.97674418605
-0.54 -1.14 6.97674418605 6.97674418605
-0.48 -1.14 6.97674418605 6.97674418605
-0.42 -1.14 6.97674418605 6.97674418605
-0.36 -1.14 6.97674418605 6.97674418605
-0.3 -1.14 6.97674418605 6.97674418605
-0.24 -1.14 6.97674418605 6.97674418605
-0.18 -1.14 6.97674418605 6.97674418605
-0.12 -1.14 6.97674418605 6.97674418605
-0.06 -1.14 6.97674418605 6.97674418605
0 -1.14 6.97674418605 6.97674418605
0.06 -1.14 6.97674418605 6.97674418605
0.12 -1.14 6.97674418605 6.97674418605
0.18 -1.14 6.97674418605 6.97674418605
0.24 -1.14 6.97674418605 6.97674418605
0.3 -1.14 6.97674418605 6.97674418605
0.36 -1.14 6.97674418605 6.97674418605
0.42 -1.14 6.97674418605 6.97674418605
0.48 -1.14 6.97674418605 6.97674418605
0.54 -1.14 6.97674418605 6.97674418605
0.6 -1.14 6.97674418605 6.97674418605
0.66 -1.14 6.97674418605 6.97674418605
0.72 -1.14 6.97674418605 6.97674418605
0.78 -1.14 6.97674418605 6.97674418605
0.84 -1.14 6.97674418605 6.97674418605
0.9 -1.14 6.66666666667 6.66666666667
0.96 -1.14 6.25 6.25
1.02 -1.14 6.12244897959 6.12244897959
1.08 -1.14 6.52173913043 6.52173913043
1.14 -1.14 6.97674418605 6.97674418605
1.2 -1.14 6.97674418605 6.97674418605
1.26 -1.14 6.97674418605 6.97674418605
1.32 -1.14 6.97674418605 6.97674418605
1.38 -1.14 6.97674418605 6.97674418605
1.44 -1.14 6.97674418605 6.97674418605
1.5 -1.14 6.97674418605 6.97674418605
1.56 -1.14 6.97674418605 6.97674418605
1.62 -1.14 6.97674418605 6.97674418605
1.68 -1.14 6.97674418605 6.97674418605
1.74 -1.14 6.97674418605 6.97674418605
1.8 -1.14 6.97674418605 6.97674418605
1.86 -1.14 6.97674418605 6.97674418605
1.92 -1.14 6.97674418605 6.97674418605
1.98 -1.14 6.97674418605 6.97674418605
2.04 -1.14 6.97674418605 6.97674418605
2.1 -1.14 6.97674418605 6.97674418605
2.16 -1.14 6.97674418605 6.97674418605
2.22 -1.14 6.97674418605 6.97674418605
2.28 -1.14 6.97674418605 6.97674418605
2.34 -1.14 6.97674418605 6.97674418605
2.4 -1.14 6.97674418605 6.97674418605
2.46 -1.14 6.97674418605 6.97674418605
2.52 -1.14 6.97674418605 6.97674418605
2.58 -1.14 6.97674418605 6.97674418605
2.64 -1.14 6.97674418605 6.97674418605
2.7 -1.14 6.97674418605 6.97674418605
2.76 -1.14 6.97674418605 6.97674418605
2.82 -1.14 6.97674418605 6.97674418605
2.88 -1.14 6.97674418605 6.97674418605
2.94 -1.14 6.97674418605 6.97674418605
3 -1.14 6.97674418605 6.97674418605
-3 -1.08 6.52173913043 6.52173913043
-2.94 -1.08 6.52173913043 6.52173913043
-2.88 -1.08 6.52173913043 6.52173913043
-2.82 -1.08 6.52173913043 6.52173913043
-2.76 -1.08 6.52173913043 6.52173913043
-2.7 -1.08 6.52173913043 6.52173913043
-2.64 -1.08 6.52173913043 6.52173913043
-2.58 -1.08 6.52173913043 6.52173913043
-2.52 -1.08 6.52173913043 6.52173913043
-2.46 -1.08 6.52173913043 6.52173913043
-2.4 -1.08 6.52173913043 6.52173913043
-2.34 -1.08 6.52173913043 6.52173913043
-2.28 -1.08 6.52173913043 6.52173913043
-2.22 -1.08 6.52173913043 6.52173913043
-2.16 -1.08 6.52173913043 6.52173913043
-2.1 -1.08 6.52173913043 6.52173913043
-2.04 -1.08 6.52173913043 6.52173913043
-1.98 -1.08 6.52173913043 6.52173913043
-1.92 -1.08 6.52173913043 6.52173913043
-1.86 -1.08 6.52173913043 6.52173913043
-1.8 -1.08 6.52173913043 6.52173913043
-1.74 -1.08 6.52173913043 6.52173913043
-1.68 -1.08 6.52173913043 6.52173913043
-1.62 -1.08 6.52173913043 6.52173913043
-1.56 -1.08 6.52173913043 6.52173913043
-1.5 -1.08 6.52173913043 6.52173913043
-1.44 -1.08 6.52173913043 6.52173913043
-1.38 -1.08 6.52173913043 6.52173913043
-1.32 -1.08 6.52173913043 6.52173913043
-1.26 -1.08 6.52173913043 6.52173913043
-1.2 -1.08 6.52173913043 6.52173913043
-1.14 -1.08 6.52173913043 6.52173913043
-1.08 -1.08 6.52173913043 6.52173913043
-1.02 -1.08 6.52173913043 6.52173913043
-0.96 -1.08 6.52173913043 6.52173913043
-0.9 -1.08 6.52173913043 6.52173913043
-0.84 -1.08 6.52173913043 6.52173913043
-0.78 -1.08 6.52173913043 6.52173913043
-0.72 -1.08 6.52173913043 6.52173913043
-0.66 -1.08 6.52173913043 6.52173913043
-0.6 -1.08 6.52173913043 6.52173913043
-0.54 -1.08 6.52173913043 6.52173913043
-0.48 -1.08 6.52173913043 6.52173913043
-0.42 -1.08 6.52173913043 6.52173913043
-0.36 -1.08 6.52173913043 6.52173913043
-0.3 -1.08 6.52173913043 6.52173913043
-0.24 -1.08 6.52173913043 6.52173913043
-0.18 -1.08 6.52173913043 6.52173913043
-0.12 -1.08 6.52173913043 6.52173913043
-0.06 -1.08 6.52173913043 6.52173913043
0 -1.08 6.52173913043 6.52173913043
0.06 -1.08 6.52173913043 6.52173913043
0.12 -1.08 6.52173913043 6.52173913043
0.18 -1.08 6.52173913043 6.52173913043
0.24 -1.08 6.52173913043 6.52173913043
0.3 -1.08 6.52173913043 6.52173913043
0.36 -1.08 6.52173913043 6.52173913043
0.42 -1.08 6.52173913043 6.52173913043
0.48 -1.08 6.52173913043 6.52173913043
0.54 -1.08 6.52173913043 6.52173913043
0.6 -1.08 6.52173913043 6.52173913043
0.66 -1.08 6.52173913043 6.52173913043
0.72 -1.08 6.52173913043 6.52173913043
0.78 -1.08 6.52173913043 6.52173913043
0.84 -1.08 6.52173913043 6.52173913043
0.9 -1.08 6.52173913043 6.52173913043
0.96 -1.08 6.25 6.25
1.02 -1.08 6.12244897959 6.12244897959
1.08 -1.08 6.52173913043 6.52173913043
1.14 -1.08 6.52173913043 6.52173913043
1.2 -1.08 6.52173913043 6.52173913043
1.26 -1.08 6.52173913043 6.52173913043
1.32 -1.08 6.52173913043 6.52173913043
1.38 -1.08 6.52173913043 6.52173913043
1.44 -1.08 6.52173913043 6.52173913043
1.5 -1.08 6.52173913043 6.52173913043
1.56 -1.08 6.52173913043 6.52173913043
1.62 -1.08 6.52173913043 6.52173913043
1.68 -1.08 6.52173913043 6.52173913043
1.74 -1.08 6.52173913043 6.52173913043
1.8 -1.08 6.52173913043 6.52173913043
1.86 -1.08 6.52173913043 6.52173913043
1.92 -1.08 6.52173913043 6.52173913043
1.98 -1.08 6.52173913043 6.52173913043
2.04 -1.08 6.52173913043 6.52173913043
2.1 -1.08 6.52173913043 6.52173913043
2.16 -1.08 6.52173913043 6.52173913043
2.22 -1.08 6.52173913043 6.52173913043
2.28 -1.08 6.52173913043 6.52173913043
2.34 -1.08 6.52173913043 6.52173913043
2.4 -1.08 6.52173913043 6.52173913043
2.46 -1.08 6.52173913043 6.52173913043
2.52 -1.08 6.52173913043 6.52173913043
2.58 -1.08 6.52173913043 6.52173913043
2.64 -1.08 6.52173913043 6.52173913043
2.7 -1.08 6.52173913043 6.52173913043
2.76 -1.08 6.52173913043 6.52173913043
2.82 -1.08 6.52173913043 6.52173913043
2.88 -1.08 6.52173913043 6.52173913043
2.94 -1.08 6.52173913043 6.52173913043
3 -1.08 6.52173913043 6.52173913043
-3 -1.02 6.12244897959 6.12244897959
-2.94 -1.02 6.12244897959 6.12244897959
-2.88 -1.02 6.12244897959 6.12244897959
-2.82 -1.02 6.12244897959 6.12244897959
-2.76 -1.02 6.12244897959 6.12244897959
-2.7 -1.02 6.12244897959 6.12244897959
-2.64 -1.02 6.12244897959 6.12244897959
-2.58 -1.02 6.12244897959 6.12244897959
-2.52 -1.02 6.12244897959 6.12244897959
-2.46 -1.02 6.12244897959 6.12244897959
-2.4 -1.02 6.12244897959 6.12244897959
-2.34 -1.02 6.12244897959 6.12244897959
-2.28 -1.02 6.12244897959 6.12244897959
-2.22 -1.02 6.12244897959 6.12244897959
-2.16 -1.02 6.12244897959 6.12244897959
-2.1 -1.02 6.12244897959 6.12244897959
-2.04 -1.02 6.12244897959 6.12244897959
-1.98 -1.02 6.12244897959 6.12244897959
-1.92 -1.02 6.12244897959 6.12244897959
-1.86 -1.02 6.12244897959 6.12244897959
-1.8 -1.02 6.12244897959 6.12244897959
-1.74 -1.02 6.12244897959 6.12244897959
-1.68 -1.02 6.12244897959 6.12244897959
-1.62 -1.02 6.12244897959 6.12244897959
-1.56 -1.02 6.12244897959 6.12244897959
-1.5 -1.02 6.12244897959 6.12244897959
-1.44 -1.02 6.12244897959 6.12244897959
-1.38 -1.02 6.12244897959 6.12244897959
-1.32 -1.02 6.12244897959 6.12244897959
-1.26 -1.02 6.12244897959 6.12244897959
-1.2 -1.02 6.12244897959 6.12244897959
-1.14 -1.02 6.12244897959 6.12244897959
-1.08 -1.02 6.12244897959 6.12244897959
-1.02 -1.02 6.12244897959 6.12244897959
-0.96 -1.02 6.12244897959 6.12244897959
-0.9 -1.02 6.12244897959 6.12244897959
-0.84 -1.02 6.12244897959 6.12244897959
-0.78 -1.02 6.12244897959 6.12244897959
-0.72 -1.02 6.12244897959 6.12244897959
-0.66 -1.02 6.12244897959 6.12244897959
-0.6 -1.02 6.12244897959 6.12244897959
-0.54 -1.02 6.12244897959 6.12244897959
-0.48 -1.02 6.12244897959 6.12244897959
-0.42 -1.02 6.12244897959 6.12244897959
-0.36 -1.02 6.12244897959 6.12244897959
-0.3 -1.02 6.12244897959 6.12244897959
-0.24 -1.02 6.12244897959 6.12244897959
-0.18 -1.02 6.12244897959 6.12244897959
-0.12 -1.02 6.12244897959 6.12244897959
-0.06 -1.02 6.12244897959 6.12244897959
0 -1.02 6.12244897959 6.12244897959
0.06 -1.02 6.12244897959 6.12244897959
0.12 -1.02 6.12244897959 6.12244897959
0.18 -1.02 6.12244897959 6.12244897959
0.24 -1.02 6.12244897959 6.12244897959
0.3 -1.02 6.12244897959 6.12244897959
0.36 -1.02 6.12244897959 6.12244897959
0.42 -1.02 6.12244897959 6.12244897959
0.48 -1.02 6.12244897959 6.12244897959
0.54 -1.02 6.12244897959 6.12244897959
0.6 -1.02 6.12244897959 6.12244897959
0.66 -1.02 6.12244897959 6.12244897959
0.72 -1.02 6.12244897959 6.12244897959
0.78 -1.02 6.12244897959 6.12244897959
0.84 -1.02 6.12244897959 6.12244897959
0.9 -1.02 6.12244897959 6.12244897959
0.96 -1.02 6.12244897959 6.12244897959
1.02 -1.02 6.12244897959 6.12244897959
1.08 -1.02 6.12244897959 6.12244897959
1.14 -1.02 6.12244897959 6.12244897959
1.2 -1.02 6.12244897959 6.12244897959
1.26 -1.02 6.12244897959 6.12244897959
1.32 -1.02 6.12244897959 6.12244897959
1.38 -1.02 6.12244897959 6.12244897959
1.44 -1.02 6.12244897959 6.12244897959
1.5 -1.02 6.12244897959 6.12244897959
1.56 -1.02 6.12244897959 6.12244897959
1.62 -1.02 6.12244897959 6.12244897959
1.68 -1.02 6.12244897959 6.12244897959
1.74 -1.02 6.12244897959 6.12244897959
1.8 -1.02 6.12244897959 6.12244897959
1.86 -1.02 6.12244897959 6.12244897959
1.92 -1.02 6.12244897959 6.12244897959
1.98 -1.02 6.12244897959 6.12244897959
2.04 -1.02 6.12244897959 6.12244897959
2.1 -1.02 6.12244897959 6.12244897959
2.16 -1.02 6.12244897959 6.12244897959
2.22 -1.02 6.12244897959 6.12244897959
2.28 -1.02 6.12244897959 6.12244897959
2.34 -1.02 6.12244897959 6.12244897959
2.4 -1.02 6.12244897959 6.12244897959
2.46 -1.02 6.12244897959 6.12244897959
2.52 -1.02 6.12244897959 6.12244897959
2.58 -1.02 6.12244897959 6.12244897959
2.64 -1.02 6.12244897959 6.12244897959
2.7 -1.02 6.12244897959 6.12244897959
2.76 -1.02 6.12244897959 6.12244897959
2.82 -1.02 6.12244897959 6.12244897959
2.88 -1.02 6.12244897959 6.12244897959
2.94 -1.02 6.12244897959 6.12244897959
3 -1.02 6.12244897959 6.12244897959
-3 -0.96 6.25 6.25
-2.94 -0.96 6.25 6.25
-2.88 -0.96 6.25 6.25
-2.82 -0.96 6.25 6.25
-2.76 -0.96 6.25 6.25
-2.7 -0.96 6.25 6.25
-2.64 -0.96 6.25 6.25
-2.58 -0.96 6.25 6.25
-2.52 -0.96 6.25 6.25
-2.46 -0.96 6.25 6.25
-2.4 -0.96 6.25 6.25
-2.34 -0.96 6.25 6.25
-2.28 -0.96 6.25 6.25
-2.22 -0.96 6.25 6.25
-2.16 -0.96 6.25 6.25
-2.1 -0.96 6.25 6.25
-2.04 -0.96 6.25 6.25
-1.98 -0.96 6.25 6.25
-1.92 -0.96 6.25 6.25
-1.86 -0.96 6.25 6.25
-1.8 -0.96 6.25 6.25
-1.74 -0.96 6.25 6.25
-1.68 -0.96 6.25 6.25
-1.62 -0.96 6.25 6.25
-1.56 -0.96 6.25 6.25
-1.5 -0.96 6.25 6.25
-1.44 -0.96 6.25 6.25
-1.38 -0.96 6.25 6.25
-1.32 -0.96 6.25 6.25
-1.26 -0.96 6.25 6.25
-1.2 -0.96 6.25 6.25
-1.14 -0.96 6.25 6.25
-1.08 -0.96 6.25 6.25
-1.02 -0.96 6.25 6.25
-0.96 -0.96 6.25 6.25
-0.9 -0.96 6.25 6.25
-0.84 -0.96 6.25 6.25
-0.78 -0.96 6.25 6.25
-0.72 -0.96 6.25 6.25
-0.66 -0.96 6.25 6.25
-0.6 -0.96 6.25 6.25
-0.54 -0.96 6.25 6.25
-0.48 -0.96 6.25 6.25
-0.42 -0.96 6.25 6.25
-0.36 -0.96 6.25 6.25
-0.3 -0.96 6.25 6.25
-0.24 -0.96 6.25 6.25
-0.18 -0.96 6.25 6.25
-0.12 -0.96 6.25 6.25
-0.06 -0.96 6.25 6.25
0 -0.96 6.25 6.25
0.06 -0.96 6.25 6.25
0.12 -0.96 6.25 6.25
0.18 -0.96 6.25 6.25
0.24 -0.96 6.25 6.25
0.3 -0.96 6.25 6.25
0.36 -0.96 6.25 6.25
0.42 -0.96 6.25 6.25
0.48 -0.96 6.25 6.25
0.54 -0.96 6.25 6.25
0.6 -0.96 6.25 6.25
0.66 -0.96 6.25 6.25
0.72 -0.96 6.25 6.25
0.78 -0.96 6.25 6.25
0.84 -0.96 6.25 6.25
0.9 -0.96 6.25 6.25
0.96 -0.96 6.25 6.25
1.02 -0.96 6.12244897959 6.12244897959
1.08 -0.96 6.25 6.25
1.14 -0.96 6.25 6.25
1.2 -0.96 6.25 6.25
1.26 -0.96 6.25 6.25
1.32 -0.96 6.25 6.25
1.38 -0.96 6.25 6.25
1.44 -0.96 6.25 6.25
1.5 -0.96 6.25 6.25
1.56 -0.96 6.25 6.25
1.62 -0.96 6.25 6.25
1.68 -0.96 6.25 6.25
1.74 -0.96 6.25 6.25
1.8 -0.96 6.25 6.25
1.86 -0.96 6.25 6.25
1.92 -0.96 6.25 6.25
1.98 -0.96 6.25 6.25
2.04 -0.96 6.25 6.25
2.1 -0.96 6.25 6.25
2.16 -0.96 6.25 6.25
2.22 -0.96 6.25 6.25
2.28 -0.96 6.25 6.25
2.34 -0.96 6.25 6.25
2.4 -0.96 6.25 6.25
2.46 -0.96 6.25 6.25
2.52 -0.96 6.25 6.25
2.58 -0.96 6.25 6.25
2.64 -0.96 6.25 6.25
2.7 -0.96 6.25 6.25
2.76 -0.96 6.25 6.25
2.82 -0.96 6.25 6.25
2.88 -0.96 6.25 6.25
2.94 -0.96 6.25 6.25
3 -0.96 6.25 6.25
-3 -0.9 6.66666666667 6.66666666667
-2.94 -0.9 6.66666666667 6.66666666667
-2.88 -0.9 6.66666666667 6.66666666667
-2.82 -0.9 6.66666666667 6.66666666667
-2.76 -0.9 6.66666666667 6.66666666667
-2.7 -0.9 6.66666666667 6.66666666667
-2.64 -0.9 6.66666666667 6.66666666667
-2.58 -0.9 6.66666666667 6.66666666667
-2.52 -0.9 6.66666666667 6.66666666667
-2.46 -0.9 6.66666666667 6.66666666667
-2.4 -0.9 6.66666666667 6.66666666667
-2.34 -0.9 6.66666666667 6.66666666667
-2.28 -0.9 6.66666666667 6.66666666667
-2.22 -0.9 6.66666666667 6.66666666667
-2.16 -0.9 6.66666666667 6.66666666667
-2.1 -0.9 6.66666666667 6.66666666667
-2.04 -0.9 6.66666666667 6.66666666667
-1.98 -0.9 6.66666666667 6.66666666667
-1.92 -0.9 6.66666666667 6.66666666667
-1.86 -0.9 6.66666666667 6.66666666667
-1.8 -0.9 6.66666666667 6.66666666667
-1.74 -0.9 6.66666666667 6.66666666667
-1.68 -0.9 6.66666666667 6.66666666667
-1.62 -0.9 6.66666666667 6.66666666667
-1.56 -0.9 6.66666666667 6.66666666667
-1.5 -0.9 6.66666666667 6.66666666667
-1.44 -0.9 6.66666666667 6.66666666667
-1.38 -0.9 6.66666666667 6.66666666667
-1.32 -0.9 6.66666666667 6.66666666667
-1.26 -0.9 6.66666666667 6.66666666667
-1.2 -0.9 6.66666666667 6.66666666667
-1.14 -0.9 6.66666666667 6.66666666667
-1.08 -0.9 6.66666666667 6.66666666667
-1.02 -0.9 6.66666666667 6.66666666667
-0.96 -0.9 6.66666666667 6.66666666667
-0.9 -0.9 6.66666666667 6.66666666667
-0.84 -0.9 6.66666666667 6.66666666667
-0.78 -0.9 6.66666666667 6.66666666667
-0.72 -0.9 6.66666666667 6.66666666667
-0.66 -0.9 6.66666666667 6.66666666667
-0.6 -0.9 6.66666666667 6.66666666667
-0.54 -0.9 6.66666666667 6.66666666667
-0.48 -0.9 6.66666666667 6.66666666667
-0.42 -0.9 6.66666666667 6.66666666667
-0.36 -0.9 6.66666666667 6.66666666667
-0.3 -0.9 6.66666666667 6.66666666667
-0.24 -0.9 6.66666666667 6.66666666667
-0.18 -0.9 6.66666666667 6.66666666667
-0.12 -0.9 6.66666666667 6.66666666667
-0.06 -0.9 6.66666666667 6.66666666667
0 -0.9 6.66666666667 6.66666666667
0.06 -0.9 6.66666666667 6.66666666667
0.12 -0.9 6.66666666667 6.66666666667
0.18 -0.9 6.66666666667 6.66666666667
0.24 -0.9 6.66666666667 6.66666666667
0.3 -0.9 6.66666666667 6.66666666667
0.36 -0.9 6.66666666667 6.66666666667
0.42 -0.9 6.66666666667 6.66666666667
0.48 -0.9 6.66666666667 6.66666666667
0.54 -0.9 6.66666666667 6.66666666667
0.6 -0.9 6.66666666667 6.66666666667
0.66 -0.9 6.66666666667 6.66666666667
0.72 -0.9 6.66666666667 6.66666666667
0.78 -0.9 6.66666666667 6.66666666667
0.84 -0.9 6.66666666667 6.66666666667
0.9 -0.9 6.66666666667 6.66666666667
0.96 -0.9 6.25 6.25
1.02 -0.9 6.12244897959 6.12244897959
1.08 -0.9 6.52173913043 6.52173913043
1.14 -0.9 6.66666666667 6.66666666667
1.2 -0.9 6.66666666667 6.66666666667
1.26 -0.9 6.66666666667 6.66666666667
1.32 -0.9 6.66666666667 6.66666666667
1.38 -0.9 6.66666666667 6.66666666667
1.44 -0.9 6.66666666667 6.66666666667
1.5 -0.9 6.66666666667 6.66666666667
1.56 -0.9 6.66666666667 6.66666666667
1.62 -0.9 6.66666666667 6.66666666667
1.68 -0.9 6.66666666667 6.66666666667
1.74 -0.9 6.66666666667 6.66666666667
1.8 -0.9 6.66666666667 6.66666666667
1.86 -0.9 6.66666666667 6.66666666667
1.92 -0.9 6.66666666667 6.66666666667
1.98 -0.9 6.66666666667 6.66666666667
2.04 -0.9 6.66666666667 6.66666666667
2.1 -0.9 6.66666666667 6.66666666667
2.16 -0.9 6.66666666667 6.66666666667
2.22 -0.9 6.66666666667 6.66666666667
2.28 -0.9 6.66666666667 6.66666666667
2.34 -0.9 6.66666666667 6.66666666667
2.4 -0.9 6.66666666667 6.66666666667
2.46 -0.9 6.66666666667 6.66666666667
2.52 -0.9 6.66666666667 6.66666666667
2.58 -0.9 6.66666666667 6.66666666667
2.64 -0.9 6.66666666667 6.66666666667
2.7 -0.9 6.66666666667 6.66666666667
2.76 -0.9 6.66666666667 6.66666666667
2.82 -0.9 6.66666666667 6.66666666667
2.88 -0.9 6.66666666667 6.66666666667
2.94 -0.9 6.66666666667 6.66666666667
3 -0.9 6.66666666667 6.66666666667
-3 -0.84 7.14285714286 7.14285714286
-2.94 -0.84 7.14285714286 7.14285714286
-2.88 -0.84 7.14285714286 7.14285714286
-2.82 -0.84 7.14285714286 7.14285714286
-2.76 -0.84 7.14285714286 7.14285714286
-2.7 -0.84 7.14285714286 7.14285714286
-2.64 -0.84 7.14285714286 7.14285714286
-2.58 -0.84 7.14285714286 7.14285714286
-2.52 -0.84 7.14285714286 7.14285714286
-2.46 -0.84 7.14285714286 7.14285714286
-2.4 -0.84 7.14285714286 7.14285714286
-2.34 -0.84 7.14285714286 7.14285714286
-2.28 -0.84 7.14285714286 7.14285714286
-2.22 -0.84 7.14285714286 7.14285714286
-2.16 -0.84 7.14285714286 7.14285714286
-2.1 -0.84 7.14285714286 7.14285714286
-2.04 -0.84 7.14285714286 7.14285714286
-1.98 -0.84 7.14285714286 7.14285714286
-1.92 -0.84 7.14285714286 7.14285714286
-1.86 -0.84 7.14285714286 7.14285714286
-1.8 -0.84 7.14285714286 7.14285714286
-1.74 -0.84 7.14285714286 7.14285714286
-1.68 -0.84 7.14285714286 7.14285714286
-1.62 -0.84 7.14285714286 7.14285714286
-1.56 -0.84 7.14285714286 7.14285714286
-1.5 -0.84 7.14285714286 7.14285714286
-1.44 -0.84 7.14285714286 7.14285714286
-1.38 -0.84 7.14285714286 7.14285714286
-1.32 -0.84 7.14285714286 7.14285714286
-1.26 -0.84 7.14285714286 7.14285714286
-1.2 -0.84 7.14285714286 7.14285714286
-1.14 -0.84 7.14285714286 7.14285714286
-1.08 -0.84 7.14285714286 7.14285714286
-1.02 -0.84 7.14285714286 7.14285714286
-0.96 -0.84 7.14285714286 7.14285714286
-0.9 -0.84 7.14285714286 7.14285714286
-0.84 -0.84 7.14285714286 7.14285714286
-0.78 -0.84 7.14285714286 7.14285714286
-0.72 -0.84 7.14285714286 7.14285714286
-0.66 -0.84 7.14285714286 7.14285714286
-0.6 -0.84 7.14285714286 7.14285714286
-0.54 -0.84 7.14285714286 7.14285714286
-0.48 -0.84 7.14285714286 7.14285714286
-0.42 -0.84 7.14285714286 7.14285714286
-0.36 -0.84 7.14285714286 7.14285714286
-0.3 -0.84 7.14285714286 7.14285714286
-0.24 -0.84 7.14285714286 7.14285714286
-0.18 -0.84 7.14285714286 7.14285714286
-0.12 -0.84 7.14285714286 7.14285714286
-0.06 -0.84 7.14285714286 7.14285714286
0 -0.84 7.14285714286 7.14285714286
0.06 -0.84 7.14285714286 7.14285714286
0.12 -0.84 7.14285714286 7.14285714286
0.18 -0.84 7.14285714286 7.14285714286
0.24 -0.84 7.14285714286 7.14285714286
0.3 -0.84 7.14285714286 7.14285714286
0.36 -0.84 7.14285714286 7.14285714286
0.42 -0.84 7.14285714286 7.14285714286
0.48 -0.84 7.14285714286 7.14285714286
0.54 -0.84 7.14285714286 7.14285714286
0.6 -0.84 7.14285714286 7.14285714286
0.66 -0.84 7.14285714286 7.14285714286
0.72 -0.84 7.14285714286 7.14285714286
0.78 -0.84 7.14285714286 7.14285714286
0.84 -0.84 7.14285714286 7.14285714286
0.9 -0.84 6.66666666667 6.66666666667
0.96 -0.84 6.25 6.25
1.02 -0.84 6.12244897959 6.12244897959
1.08 -0.84 6.52173913043 6.52173913043
1.14 -0.84 6.97674418605 6.97674418605
1.2 -0.84 7.14285714286 7.14285714286
1.26 -0.84 7.14285714286 7.14285714286
1.32 -0.84 7.14285714286 7.14285714286
1.38 -0.84 7.14285714286 7.14285714286
1.44 -0.84 7.14285714286 7.14285714286
1.5 -0.84 7.14285714286 7.14285714286
1.56 -0.84 7.14285714286 7.14285714286
1.62 -0.84 7.14285714286 7.14285714286
1.68 -0.84 7.14285714286 7.14285714286
1.74 -0.84 7.14285714286 7.14285714286
1.8 -0.84 7.14285714286 7.14285714286
1.86 -0.84 7.14285714286 7.14285714286
1.92 -0.84 7.14285714286 7.14285714286
1.98 -0.84 7.14285714286 7.14285714286
2.04 -0.84 7.14285714286 7.14285714286
2.1 -0.84 7.14285714286 7.14285714286
2.16 -0.84 7.14285714286 7.14285714286
2.22 -0.84 7.14285714286 7.14285714286
2.28 -0.84 7.14285714286 7.14285714286
2.34 -0.84 7.14285714286 7.14285714286
2.4 -0.84 7.14285714286 7.14285714286
2.46 -0.84 7.14285714286 7.14285714286
2.52 -0.84 7.14285714286 7.14285714286
2.58 -0.84 7.14285714286 7.14285714286
2.64 -0.84 7.14285714286 7.14285714286
2.7 -0.84 7.14285714286 7.14285714286
2.76 -0.84 7.14285714286 7.14285714286
2.82 -0.84 7.14285714286 7.14285714286
2.88 -0.84 7.14285714286 7.14285714286
2.94 -0.84 7.14285714286 7.14285714286
3 -0.84 7.14285714286 7.14285714286
-3 -0.78 7.69230769231 7.69230769231
-2.94 -0.78 7.69230769231 7.69230769231
-2.88 -0.78 7.69230769231 7.69230769231
-2.82 -0.78 7.69230769231 7.69230769231
-2.76 -0.78 7.69230769231 7.69230769231
-2.7 -0.78 7.69230769231 7.69230769231
-2.64 -0.78 7.69230769231 7.69230769231
-2.58 -0.78 7.69230769231 7.69230769231
-2.52 -0.78 7.69230769231 7.69230769231
-2.46 -0.78 7.69230769231 7.69230769231
-2.4 -0.78 7.69230769231 7.69230769231
-2.34 -0.78 7.69230769231 7.69230769231
-2.28 -0.78 7.69230769231 7.69230769231
-2.22 -0.78 7.69230769231 7.69230769231
-2.16 -0.78 7.69230769231 7.69230769231
-2.1 -0.78 7.69230769231 7.69230769231
-2.04 -0.78 7.69230769231 7.69230769231
-1.98 -0.78 7.69230769231 7.69230769231
-1.92 -0.78 7.69230769231 7.69230769231
-1.86 -0.78 7.69230769231 7.69230769231
-1.8 -0.78 7.69230769231 7.69230769231
-1.74 -0.78 7.69230769231 7.69230769231
-1.68 -0.78 7.69230769231 7.69230769231
-1.62 -0.78 7.69230769231 7.69230769231
-1.56 -0.78 7.69230769231 7.69230769231
-1.5 -0.78 7.69230769231 7.69230769231
-1.44 -0.78 7.69230769231 7.69230769231
-1.38 -0.78 7.69230769231 7.69230769231
-1.32 -0.78 7.69230769231 7.69230769231
-1.26 -0.78 7.69230769231 7.69230769231
-1.2 -0.78 7.69230769231 7.69230769231
-1.14 -0.78 7.69230769231 7.69230769231
-1.08 -0.78 7.69230769231 7.69230769231
-1.02 -0.78 7.69230769231 7.69230769231
-0.96 -0.78 7.69230769231 7.69230769231
-0.9 -0.78 7.69230769231 7.69230769231
-0.84 -0.78 7.69230769231 7.69230769231
-0.78 -0.78 7.69230769231 7.69230769231
-0.72 -0.78 7.69230769231 7.69230769231
-0.66 -0.78 7.69230769231 7.69230769231
-0.6 -0.78 7.69230769231 7.69230769231
-0.54 -0.78 7.69230769231 7.69230769231
-0.48 -0.78 7.69230769231 7.69230769231
-0.42 -0.78 7.69230769231 7.69230769231
-0.36 -0.78 7.69230769231 7.69230769231
-0.3 -0.78 7.69230769231 7.69230769231
-0.24 -0.78 7.69230769231 7.69230769231
-0.18 -0.78 7.69230769231 7.69230769231
-0.12 -0.78 7.69230769231 7.69230769231
-0.06 -0.78 7.69230769231 7.69230769231
0 -0.78 7.69230769231 7.69230769231
0.06 -0.78 7.69230769231 7.69230769231
0.12 -0.78 7.69230769231 7.69230769231
0.18 -0.78 7.69230769231 7.69230769231
0.24 -0.78 7.69230769231 7.69230769231
0.3 -0.78 7.69230769231 7.69230769231
0.36 -0.78 7.69230769231 7.69230769231
0.42 -0.78 7.69230769231 7.69230769231
0.48 -0.78 7.69230769231 7.69230769231
0.54 -0.78 7.69230769231 7.69230769231
0.6 -0.78 7.69230769231 7.69230769231
0.66 -0.78 7.69230769231 7.69230769231
0.72 -0.78 7.69230769231 7.69230769231
0.78 -0.78 7.69230769231 7.69230769231
0.84 -0.78 7.14285714286 7.14285714286
0.9 -0.78 6.66666666667 6.66666666667
0.96 -0.78 6.25 6.25
1.02 -0.78 6.12244897959 6.12244897959
1.08 -0.78 6.52173913043 6.52173913043
1.14 -0.78 6.97674418605 6.97674418605
1.2 -0.78 7.5 7.5
1.26 -0.78 7.69230769231 7.69230769231
1.32 -0.78 7.69230769231 7.69230769231
1.38 -0.78 7.69230769231 7.69230769231
1.44 -0.78 7.69230769231 7.69230769231
1.5 -0.78 7.69230769231 7.69230769231
1.56 -0.78 7.69230769231 7.69230769231
1.62 -0.78 7.69230769231 7.69230769231
1.68 -0.78 7.69230769231 7.69230769231
1.74 -0.78 7.69230769231 7.69230769231
1.8 -0.78 7.69230769231 7.69230769231
1.86 -0.78 7.69230769231 7.69230769231
1.92 -0.78 7.69230769231 7.69230769231
1.98 -0.78 7.69230769231 7.69230769231
2.04 -0.78 7.69230769231 7.69230769231
2.1 -0.78 7.69230769231 7.69230769231
2.16 -0.78 7.69230769231 7.69230769231
2.22 -0.78 7.69230769231 7.69230769231
2.28 -0.78 7.69230769231 7.69230769231
2.34 -0.78 7.69230769231 7.69230769231
2.4 -0.78 7.69230769231 7.69230769231
2.46 -0.78 7.69230769231 7.69230769231
2.52 -0.78 7.69230769231 7.69230769231
2.58 -0.78 7.69230769231 7.69230769231
2.64 -0.78 7.69230769231 7.69230769231
2.7 -0.78 7.69230769231 7.69230769231
2.76 -0.78 7.69230769231 7.69230769231
2.82 -0.78 7.69230769231 7.69230769231
2.88 -0.78 7.69230769231 7.69230769231
2.94 -0.78 7.69230769231 7.69230769231
3 -0.78 7.69230769231 7.69230769231
-3 -0.72 8.33333333333 8.33333333333
-2.94 -0.72 8.33333333333 8.33333333333
-2.88 -0.72 8.33333333333 8.33333333333
-2.82 -0.72 8.33333333333 8.33333333333
-2.76 -0.72 8.33333333333 8.33333333333
-2.7 -0.72 8.33333333333 8.33333333333
-2.64 -0.72 8.33333333333 8.33333333333
-2.58 -0.72 8.33333333333 8.33333333333
-2.52 -0.72 8.33333333333 8.33333333333
-2.46 -0.72 8.33333333333 8.33333333333
-2.4 -0.72 8.33333333333 8.33333333333
-2.34 -0.72 8.33333333333 8.33333333333
-2.28 -0.72 8.33333333333 8.33333333333
-2.22 -0.72 8.33333333333 8.33333333333
-2.16 -0.72 8.33333333333 8.33333333333
-2.1 -0.72 8.33333333333 8.33333333333
-2.04 -0.72 8.33333333333 8.33333333333
-1.98 -0.72 8.33333333333 8.33333333333
-1.92 -0.72 8.33333333333 8.33333333333
-1.86 -0.72 8.33333333333 8.33333333333
-1.8 -0.72 8.33333333333 8.33333333333
-1.74 -0.72 8.33333333333 8.33333333333
-1.68 -0.72 8.33333333333 8.33333333333
-1.62 -0.72 8.33333333333 8.33333333333
-1.56 -0.72 8.33333333333 8.33333333333
-1.5 -0.72 8.33333333333 8.33333333333
-1.44 -0.72 8.33333333333 8.33333333333
-1.38 -0.72 8.33333333333 8.33333333333
-1.32 -0.72 8.33333333333 8.33333333333
-1.26 -0.72 8.33333333333 8.33333333333
-1.2 -0.72 8.33333333333 8.33333333333
-1.14 -0.72 8.33333333333 8.33333333333
-1.08 -0.72 8.33333333333 8.33333333333
-1.02 -0.72 8.33333333333 8.33333333333
-0.96 -0.72 8.33333333333 8.33333333333
-0.9 -0.72 8.33333333333 8.33333333333
-0.84 -0.72 8.33333333333 8.33333333333
-0.78 -0.72 8.33333333333 8.33333333333
-0.72 -0.72 8.33333333333 8.33333333333
-0.66 -0.72 8.33333333333 8.33333333333
-0.6 -0.72 8.33333333333 8.33333333333
-0.54 -0.72 8.33333333333 8.33333333333
-0.48 -0.72 8.33333333333 8.33333333333
-0.42 -0.72 8.33333333333 8.33333333333
-0.36 -0.72 8.33333333333 8.33333333333
-0.3 -0.72 8.33333333333 8.33333333333
-0.24 -0.72 8.33333333333 8.33333333333
-0.18 -0.72 8.33333333333 8.33333333333
-0.12 -0.72 8.33333333333 8.33333333333
-0.06 -0.72 8.33333333333 8.33333333333
0 -0.72 8.33333333333 8.33333333333
0.06 -0.72 8.33333333333 8.33333333333
0.12 -0.72 8.33333333333 8.33333333333
0.18 -0.72 8.33333333333 8.33333333333
0.24 -0.72 8.33333333333 8.33333333333
0.3 -0.72 8.33333333333 8.33333333333
0.36 -0.72 8.33333333333 8.33333333333
0.42 -0.72 8.33333333333 8.33333333333
0.48 -0.72 8.33333333333 8.33333333333
0.54 -0.72 8.33333333333 8.33333333333
0.6 -0.72 8.33333333333 8.33333333333
0.66 -0.72 8.33333333333 8.33333333333
0.72 -0.72 8.33333333333 8.33333333333
0.78 -0.72 7.69230769231 7.69230769231
0.84 -0.72 7.14285714286 7.14285714286
0.9 -0.72 6.66666666667 6.66666666667
0.96 -0.72 6.25 6.25
1.02 -0.72 6.12244897959 6.12244897959
1.08 -0.72 6.52173913043 6.52173913043
1.14 -0.72 6.97674418605 6.97674418605
1.2 -0.72 7.5 7.5
1.26 -0.72 8.10810810811 8.10810810811
1.32 -0.72 8.33333333333 8.33333333333
1.38 -0.72 8.33333333333 8.33333333333
1.44 -0.72 8.33333333333 8.33333333333
1.5 -0.72 8.33333333333 8.33333333333
1.56 -0.72 8.33333333333 8.33333333333
1.62 -0.72 8.33333333333 8.33333333333
1.68 -0.72 8.33333333333 8.33333333333
1.74 -0.72 8.33333333333 8.33333333333
1.8 -0.72 8.33333333333 8.33333333333
1.86 -0.72 8.33333333333 8.33333333333
1.92 -0.72 8.33333333333 8.33333333333
1.98 -0.72 8.33333333333 8.33333333333
2.04 -0.72 8.33333333333 8.33333333333
2.1 -0.72 8.33333333333 8.33333333333
2.16 -0.72 8.33333333333 8.33333333333
2.22 -0.72 8.33333333333 8.33333333333
2.28 -0.72 8.33333333333 8.33333333333
2.34 -0.72 8.33333333333 8.33333333333
2.4 -0.72 8.33333333333 8.33333333333
2.46 -0.72 8.33333333333 8.33333333333
2.52 -0.72 8.33333333333 8.33333333333
2.58 -0.72 8.33333333333 8.33333333333
2.64 -0.72 8.33333333333 8.33333333333
2.7 -0.72 8.33333333333 8.33333333333
2.76 -0.72 8.33333333333 8.33333333333
2.82 -0.72 8.33333333333 8.33333333333
2.88 -0.72 8.33333333333 8.33333333333
2.94 -0.72 8.33333333333 8.33333333333
3 -0.72 8.33333333333 8.33333333333
-3 -0.66 9.09090909091 9.09090909091
-2.94 -0.66 9.09090909091 9.09090909091
-2.88 -0.66 9.09090909091 9.09090909091
-2.82 -0.66 9.09090909091 9.09090909091
-2.76 -0.66 9.09090909091 9.09090909091
-2.7 -0.66 9.09090909091 9.09090909091
-2.64 -0.66 9.09090909091 9.09090909091
-2.58 -0.66 9.09090909091 9.09090909091
-2.52 -0.66 9.09090909091 9.09090909091
-2.46 -0.66 9.09090909091 9.09090909091
-2.4 -0.66 9.09090909091 9.09090909091
-2.34 -0.66 9.09090909091 9.09090909091
-2.28 -0.66 9.09090909091 9.09090909091
-2.22 -0.66 9.09090909091 9.09090909091
-2.16 -0.66 9.09090909091 9.09090909091
-2.1 -0.66 9.09090909091 9.09090909091
-2.04 -0.66 9.09090909091 9.09090909091
-1.98 -0.66 9.09090909091 9.09090909091
-1.92 -0.66 9.09090909091 9.09090909091
-1.86 -0.66 9.09090909091 9.09090909091
-1.8 -0.66 9.09090909091 9.09090909091
-1.74 -0.66 9.09090909091 9.09090909091
-1.68 -0.66 9.09090909091 9.09090909091
-1.62 -0.66 9.09090909091 9.09090909091
-1.56 -0.66 9.09090909091 9.09090909091
-1.5 -0.66 9.09090909091 9.09090909091
-1.44 -0.66 9.09090909091 9.09090909091
-1.38 -0.66 9.09090909091 9.09090909091
-1.32 -0.66 9.09090909091 9.09090909091
-1.26 -0.66 9.09090909091 9.09090909091
-1.2 -0.66 9.09090909091 9.09090909091
-1.14 -0.66 9.09090909091 9.09090909091
-1.08 -0.66 9.09090909091 9.09090909091
-1.02 -0.66 9.09090909091 9.09090909091
-0.96 -0.66 9.09090909091 9.09090909091
-0.9 -0.66 9.09090909091 9.09090909091
-0.84 -0.66 9.09090909091 9.09090909091
-0.78 -0.66 9.09090909091 9.09090909091
-0.72 -0.66 9.09090909091 9.09090909091
-0.66 -0.66 9.09090909091 9.09090909091
-0.6 -0.66 9.09090909091 9.09090909091
-0.54 -0.66 9.09090909091 9.09090909091
-0.48 -0.66 9.09090909091 9.09090909091
-0.42 -0.66 9.09090909091 9.09090909091
-0.36 -0.66 9.09090909091 9.09090909091
-0.3 -0.66 9.09090909091 9.09090909091
-0.24 -0.66 9.09090909091 9.09090909091
-0.18 -0.66 9.09090909091 9.09090909091
-0.12 -0.66 9.09090909091 9.09090909091
-0.06 -0.66 9.09090909091 9.09090909091
0 -0.66 9.09090909091 9.09090909091
0.06 -0.66 9.09090909091 9.09090909091
0.12 -0.66 9.09090909091 9.09090909091
0.18 -0.66 9.09090909091 9.09090909091
0.24 -0.66 9.09090909091 9.09090909091
0.3 -0.66 9.09090909091 9.09090909091
0.36 -0.66 9.09090909091 9.09090909091
0.42 -0.66 9.09090909091 9.09090909091
0.48 -0.66 9.09090909091 9.09090909091
0.54 -0.66 9.09090909091 9.09090909091
0.6 -0.66 9.09090909091 9.09090909091
0.66 -0.66 9.09090909091 9.09090909091
0.72 -0.66 8.33333333333 8.33333333333
0.78 -0.66 7.69230769231 7.69230769231
0.84 -0.66 7.14285714286 7.14285714286
0.9 -0.66 6.66666666667 6.66666666667
0.96 -0.66 6.25 6.25
1.02 -0.66 6.12244897959 6.12244897959
1.08 -0.66 6.52173913043 6.52173913043
1.14 -0.66 6.97674418605 6.97674418605
1.2 -0.66 7.5 7.5
1.26 -0.66 8.10810810811 8.10810810811
1.32 -0.66 8.82352941176 8.82352941176
1.38 -0.66 9.09090909091 9.09090909091
1.44 -0.66 9.09090909091 9.09090909091
1.5 -0.66 9.09090909091 9.09090909091
1.56 -0.66 9.09090909091 9.09090909091
1.62 -0.66 9.09090909091 9.09090909091
1.68 -0.66 9.09090909091 9.09090909091
1.74 -0.66 9.09090909091 9.09090909091
1.8 -0.66 9.09090909091 9.09090909091
1.86 -0.66 9.09090909091 9.09090909091
1.92 -0.66 9.09090909091 9.09090909091
1.98 -0.66 9.09090909091 9.09090909091
2.04 -0.66 9.09090909091 9.09090909091
2.1 -0.66 9.09090909091 9.09090909091
2.16 -0.66 9.09090909091 9.09090909091
2.22 -0.66 9.09090909091 9.09090909091
2.28 -0.66 9.09090909091 9.09090909091
2.34 -0.66 9.09090909091 9.09090909091
2.4 -0.66 9.09090909091 9.09090909091
2.46 -0.66 9.09090909091 9.09090909091
2.52 -0.66 9.09090909091 9.09090909091
2.58 -0.66 9.09090909091 9.09090909091
2.64 -0.66 9.09090909091 9.09090909091
2.7 -0.66 9.09090909091 9.09090909091
2.76 -0.66 9.09090909091 9.09090909091
2.82 -0.66 9.09090909091 9.09090909091
2.88 -0.66 9.09090909091 9.09090909091
2.94 -0.66 9.09090909091 9.09090909091
3 -0.66 9.09090909091 9.09090909091
-3 -0.6 10 10
-2.94 -0.6 10 10
-2.88 -0.6 10 10
-2.82 -0.6 10 10
-2.76 -0.6 10 10
-2.7 -0.6 10 10
-2.64 -0.6 10 10
-2.58 -0.6 10 10
-2.52 -0.6 10 10
-2.46 -0.6 10 10
-2.4 -0.6 10 10
-2.34 -0.6 10 10
-2.28 -0.6 10 10
-2.22 -0.6 10 10
-2.16 -0.6 10 10
-2.1 -0.6 10 10
-2.04 -0.6 10 10
-1.98 -0.6 10 10
-1.92 -0.6 10 10
-1.86 -0.6 10 10
-1.8 -0.6 10 10
-1.74 -0.6 10 10
-1.68 -0.6 10 10
-1.62 -0.6 10 10
-1.56 -0.6 10 10
-1.5 -0.6 10 10
-1.44 -0.6 10 10
-1.38 -0.6 10 10
-1.32 -0.6 10 10
-1.26 -0.6 10 10
-1.2 -0.6 10 10
-1.14 -0.6 10 10
-1.08 -0.6 10 10
-1.02 -0.6 10 10
-0.96 -0.6 10 10
-0.9 -0.6 10 10
-0.84 -0.6 10 10
-0.78 -0.6 10 10
-0.72 -0.6 10 10
-0.66 -0.6 10 10
-0.6 -0.6 10 10
-0.54 -0.6 10 10
-0.48 -0.6 10 10
-0.42 -0.6 10 10
-0.36 -0.6 10 10
-0.3 -0.6 10 10
-0.24 -0.6 10 10
-0.18 -0.6 10 10
-0.12 -0.6 10 10
-0.06 -0.6 10 10
0 -0.6 10 10
0.06 -0.6 10 10
0.12 -0.6 10 10
0.18 -0.6 10 10
0.24 -0.6 10 10
0.3 -0.6 10 10
0.36 -0.6 10 10
0.42 -0.6 10 10
0.48 -0.6 10 10
0.54 -0.6 10 10
0.6 -0.6 10 10
0.66 -0.6 9.09090909091 9.09090909091
0.72 -0.6 8.33333333333 8.33333333333
0.78 -0.6 7.69230769231 7.69230769231
0.84 -0.6 7.14285714286 7.14285714286
0.9 -0.6 6.66666666667 6.66666666667
0.96 -0.6 6.25 6.25
1.02 -0.6 6.12244897959 6.12244897959
1.08 -0.6 6.52173913043 6.52173913043
1.14 -0.6 6.97674418605 6.97674418605
1.2 -0.6 7.5 7.5
1.26 -0.6 8.10810810811 8.10810810811
1.32 -0.6 8.82352941176 8.82352941176
1.38 -0.6 9.67741935484 9.67741935484
1.44 -0.6 10 10
1.5 -0.6 10 10
1.56 -0.6 10 10
1.62 -0.6 10 10
1.68 -0.6 10 10
1.74 -0.6 10 10
1.8 -0.6 10 10
1.86 -0.6 10 10
1.92 -0.6 10 10
1.98 -0.6 10 10
2.04 -0.6 10 10
2.1 -0.6 10 10
2.16 -0.6 10 10
2.22 -0.6 10 10
2.28 -0.6 10 10
2.34 -0.6 10 10
2.4 -0.6 10 10
2.46 -0.6 10 10
2.52 -0.6 10 10
2.58 -0.6 10 10
2.64 -0.6 10 10
2.7 -0.6 10 10
2.76 -0.6 10 10
2.82 -0.6 10 10
2.88 -0.6 10 10
2.94 -0.6 10 10
3 -0.6 10 10
-3 -0.54 11.1111111111 11.1111111111
-2.94 -0.54 11.1111111111 11.1111111111
-2.88 -0.54 11.1111111111 11.1111111111
-2.82 -0.54 11.1111111111 11.1111111111
-2.76 -0.54 11.1111111111 11.1111111111
-2.7 -0.54 11.1111111111 11.1111111111
-2.64 -0.54 11.1111111111 11.1111111111
-2.58 -0.54 11.1111111111 11.1111111111
-2.52 -0.54 11.1111111111 11.1111111111
-2.46 -0.54 11.1111111111 11.1111111111
-2.4 -0.54 11.1111111111 11.1111111111
-2.34 -0.54 11.1111111111 11.1111111111
-2.28 -0.54 11.1111111111 11.1111111111
-2.22 -0.54 11.1111111111 11.1111111111
-2.16 -0.54 11.1111111111 11.1111111111
-2.1 -0.54 11.1111111111 11.1111111111
-2.04 -0.54 11.1111111111 11.1111111111
-1.98 -0.54 11.1111111111 11.1111111111
-1.92 -0.54 11.1111111111 11.1111111111
-1.86 -0.54 11.1111111111 11.1111111111
-1.8 -0.54 11.1111111111 11.1111111111
-1.74 -0.54 11.1111111111 11.1111111111
-1.68 -0.54 11.1111111111 11.1111111111
-1.62 -0.54 11.1111111111 11.1111111111
-1.56 -0.54 11.1111111111 11.1111111111
-1.5 -0.54 11.1111111111 11.1111111111
-1.44 -0.54 11.1111111111 11.1111111111
-1.38 -0.54 11.1111111111 11.1111111111
-1.32 -0.54 11.1111111111 11.1111111111
-1.26 -0.54 11.1111111111 11.1111111111
-1.2 -0.54 11.1111111111 11.1111111111
-1.14 -0.54 11.1111111111 11.1111111111
-1.08 -0.54 11.1111111111 11.1111111111
-1.02 -0.54 11.1111111111 11.1111111111
-0.96 -0.54 11.1111111111 11.1111111111
-0.9 -0.54 11.1111111111 11.1111111111
-0.84 -0.54 11.1111111111 11.1111111111
-0.78 -0.54 11.1111111111 11.1111111111
-0.72 -0.54 11.1111111111 11.1111111111
-0.66 -0.54 11.1111111111 11.1111111111
-0.6 -0.54 11.1111111111 11.1111111111
-0.54 -0.54 11.1111111111 11.1111111111
-0.48 -0.54 11.1111111111 11.1111111111
-0.42 -0.54 11.1111111111 11.1111111111
-0.36 -0.54 11.1111111111 11.1111111111
-0.3 -0.54 11.1111111111 11.1111111111
-0.24 -0.54 11.1111111111 11.1111111111
-0.18 -0.54 11.1111111111 11.1111111111
-0.12 -0.54 11.1111111111 11.1111111111
-0.06 -0.54 11.1111111111 11.1111111111
0 -0.54 11.1111111111 11.1111111111
0.06 -0.54 11.1111111111 11.1111111111
0.12 -0.54 11.1111111111 11.1111111111
0.18 -0.54 11.1111111111 11.1111111111
0.24 -0.54 11.1111111111 11.1111111111
0.3 -0.54 11.1111111111 11.1111111111
0.36 -0.54 11.1111111111 11.1111111111
0.42 -0.54 11.1111111111 11.1111111111
0.48 -0.54 11.1111111111 11.1111111111
0.54 -0.54 11.1111111111 11.1111111111
0.6 -0.54 10 10
0.66 -0.54 9.09090909091 9.09090909091
0.72 -0.54 8.33333333333 8.33333333333
0.78 -0.54 7.69230769231 7.69230769231
0.84 -0.54 7.14285714286 7.14285714286
0.9 -0.54 6.66666666667 6.66666666667
0.96 -0.54 6.25 6.25
1.02 -0.54 6.12244897959 6.12244897959
1.08 -0.54 6.52173913043 6.52173913043
1.14 -0.54 6.97674418605 6.97674418605
1.2 -0.54 7.5 7.5
1.26 -0.54 8.10810810811 8.10810810811
1.32 -0.54 8.82352941176 8.82352941176
1.38 -0.54 9.67741935484 9.67741935484
1.44 -0.54 10.7142857143 10.7142857143
1.5 -0.54 11.1111111111 11.1111111111
1.56 -0.54 11.1111111111 11.1111111111
1.62 -0.54 11.1111111111 11.1111111111
1.68 -0.54 11.1111111111 11.1111111111
1.74 -0.54 11.1111111111 11.1111111111
1.8 -0.54 11.1111111111 11.1111111111
1.86 -0.54 11.1111111111 11.1111111111
1.92 -0.54 11.1111111111 11.1111111111
1.98 -0.54 11.1111111111 11.1111111111
2.04 -0.54 11.1111111111 11.1111111111
2.1 -0.54 11.1111111111 11.1111111111
2.16 -0.54 11.1111111111 11.1111111111
2.22 -0.54 11.1111111111 11.1111111111
2.28 -0.54 11.1111111111 11.1111111111
2.34 -0.54 11.1111111111 11.1111111111
2.4 -0.54 11.1111111111 11.1111111111
2.46 -0.54 11.1111111111 11.1111111111
2.52 -0.54 11.1111111111 11.1111111111
2.58 -0.54 11.1111111111 11.1111111111
2.64 -0.54 11.1111111111 11.1111111111
2.7 -0.54 11.1111111111 11.1111111111
2.76 -0.54 11.1111111111 11.1111111111
2.82 -0.54 11.1111111111 11.1111111111
2.88 -0.54 11.1111111111 11.1111111111
2.94 -0.54 11.1111111111 11.1111111111
3 -0.54 11.1111111111 11.1111111111
-3 -0.48 12.5 12.5
-2.94 -0.48 12.5 12.5
-2.88 -0.48 12.5 12.5
-2.82 -0.48 12.5 12.5
-2.76 -0.48 12.5 12.5
-2.7 -0.48 12.5 12.5
-2.64 -0.48 12.5 12.5
-2.58 -0.48 12.5 12.5
-2.52 -0.48 12.5 12.5
-2.46 -0.48 12.5 12.5
-2.4 -0.48 12.5 12.5
-2.34 -0.48 12.5 12.5
-2.28 -0.48 12.5 12.5
-2.22 -0.48 12.5 12.5
-2.16 -0.48 12.5 12.5
-2.1 -0.48 12.5 12.5
-2.04 -0.48 12.5 12.5
-1.98 -0.48 12.5 12.5
-1.92 -0.48 12.5 12.5
-1.86 -0.48 12.5 12.5
-1.8 -0.48 12.5 12.5
-1.74 -0.48 12.5 12.5
-1.68 -0.48 12.5 12.5
-1.62 -0.48 12.5 12.5
-1.56 -0.48 12.5 12.5
-1.5 -0.48 12.5 12.5
-1.44 -0.48 12.5 12.5
-1.38 -0.48 12.5 12.5
-1.32 -0.48 12.5 12.5
-1.26 -0.48 12.5 12.5
-1.2 -0.48 12.5 12.5
-1.14 -0.48 12.5 12.5
-1.08 -0.48 12.5 12.5
-1.02 -0.48 12.5 12.5
-0.96 -0.48 12.5 12.5
-0.9 -0.48 12.5 12.5
-0.84 -0.48 12.5 12.5
-0.78 -0.48 12.5 12.5
-0.72 -0.48 12.5 12.5
-0.66 -0.48 12.5 12.5
-0.6 -0.48 12.5 12.5
-0.54 -0.48 12.5 12.5
-0.48 -0.48 12.5 12.5
-0.42 -0.48 12.5 12.5
-0.36 -0.48 12.5 12.5
-0.3 -0.48 12.5 12.5
-0.24 -0.48 12.5 12.5
-0.18 -0.48 12.5 12.5
-0.12 -0.48 12.5 12.5
-0.06 -0.48 12.5 12.5
0 -0.48 12.5 12.5
0.06 -0.48 12.5 12.5
0.12 -0.48 12.5 12.5
0.18 -0.48 12.5 12.5
0.24 -0.48 12.5 12.5
0.3 -0.48 12.5 12.5
0.36 -0.48 12.5 12.5
0.42 -0.48 12.5 12.5
0.48 -0.48 12.5 12.5
0.54 -0.48 11.1111111111 11.1111111111
0.6 -0.48 10 10
0.66 -0.48 9.09090909091 9.09090909091
0.72 -0.48 8.33333333333 8.33333333333
0.78 -0.48 7.69230769231 7.69230769231
0.84 -0.48 7.14285714286 7.14285714286
0.9 -0.48 6.66666666667 6.66666666667
0.96 -0.48 6.25 6.25
1.02 -0.48 6.12244897959 6.12244897959
1.08 -0.48 6.52173913043 6.52173913043
1.14 -0.48 6.97674418605 6.97674418605
1.2 -0.48 7.5 7.5
1.26 -0.48 8.10810810811 8.10810810811
1.32 -0.48 8.82352941176 8.82352941176
1.38 -0.48 9.67741935484 9.67741935484
1.44 -0.48 10.7142857143 10.7142857143
1.5 -0.48 12 12
1.56 -0.48 12.5 12.5
1.62 -0.48 12.5 12.5
1.68 -0.48 12.5 12.5
1.74 -0.48 12.5 12.5
1.8 -0.48 12.5 12.5
1.86 -0.48 12.5 12.5
1.92 -0.48 12.5 12.5
1.98 -0.48 12.5 12.5
2.04 -0.48 12.5 12.5
2.1 -0.48 12.5 12.5
2.16 -0.48 12.5 12.5
2.22 -0.48 12.5 12.5
2.28 -0.48 12.5 12.5
2.34 -0.48 12.5 12.5
2.4 -0.48 12.5 12.5
2.46 -0.48 12.5 12.5
2.52 -0.48 12.5 12.5
2.58 -0.48 12.5 12.5
2.64 -0.48 12.5 12.5
2.7 -0.48 12.5 12.5
2.76 -0.48 12.5 12.5
2.82 -0.48 12.5 12.5
2.88 -0.48 12.5 12.5
2.94 -0.48 12.5 12.5
3 -0.48 12.5 12.5
-3 -0.42 14.2857142857 14.2857142857
-2.94 -0.42 14.2857142857 14.2857142857
-2.88 -0.42 14.2857142857 14.2857142857
-2.82 -0.42 14.2857142857 14.2857142857
-2.76 -0.42 14.2857142857 14.2857142857
-2.7 -0.42 14.2857142857 14.2857142857
-2.64 -0.42 14.2857142857 14.2857142857
-2.58 -0.42 14.2857142857 14.2857142857
-2.52 -0.42 14.2857142857 14.2857142857
-2.46 -0.42 14.2857142857 14.2857142857
-2.4 -0.42 14.2857142857 14.2857142857
-2.34 -0.42 14.2857142857 14.2857142857
-2.28 -0.42 14.2857142857 14.2857142857
-2.22 -0.42 14.2857142857 14.2857142857
-2.16 -0.42 14.2857142857 14.2857142857
-2.1 -0.42 14.2857142857 14.2857142857
-2.04 -0.42 14.2857142857 14.2857142857
-1.98 -0.42 14.2857142857 14.2857142857
-1.92 -0.42 14.2857142857 14.2857142857
-1.86 -0.42 14.2857142857 14.2857142857
-1.8 -0.42 14.2857142857 14.2857142857
-1.74 -0.42 14.2857142857 14.2857142857
-1.68 -0.42 14.2857142857 14.2857142857
-1.62 -0.42 14.2857142857 14.2857142857
-1.56 -0.42 14.2857142857 14.2857142857
-1.5 -0.42 14.2857142857 14.2857142857
-1.44 -0.42 14.2857142857 14.2857142857
-1.38 -0.42 14.2857142857 14.2857142857
-1.32 -0.42 14.2857142857 14.2857142857
-1.26 -0.42 14.2857142857 14.2857142857
-1.2 -0.42 14.2857142857 14.2857142857
-1.14 -0.42 14.2857142857 14.2857142857
-1.08 -0.42 14.2857142857 14.2857142857
-1.02 -0.42 14.2857142857 14.2857142857
-0.96 -0.42 14.2857142857 14.2857142857
-0.9 -0.42 14.2857142857 14.2857142857
-0.84 -0.42 14.2857142857 14.2857142857
-0.78 -0.42 14.2857142857 14.2857142857
-0.72 -0.42 14.2857142857 14.2857142857
-0.66 -0.42 14.2857142857 14.2857142857
-0.6 -0.42 14.2857142857 14.2857142857
-0.54 -0.42 14.2857142857 14.2857142857
-0.48 -0.42 14.2857142857 14.2857142857
-0.42 -0.42 14.2857142857 14.2857142857
-0.36 -0.42 14.2857142857 14.2857142857
-0.3 -0.42 14.2857142857 14.2857142857
-0.24 -0.42 14.2857142857 14.2857142857
-0.18 -0.42 14.2857142857 14.2857142857
-0.12 -0.42 14.2857142857 14.2857142857
-0.06 -0.42 14.2857142857 14.2857142857
0 -0.42 14.2857142857 14.2857142857
0.06 -0.42 14.2857142857 14.2857142857
0.12 -0.42 14.2857142857 14.2857142857
0.18 -0.42 14.2857142857 14.2857142857
0.24 -0.42 14.2857142857 14.2857142857
0.3 -0.42 14.2857142857 14.2857142857
0.36 -0.42 14.2857142857 14.2857142857
0.42 -0.42 14.2857142857 14.2857142857
0.48 -0.42 12.5 12.5
0.54 -0.42 11.1111111111 11.1111111111
0.6 -0.42 10 10
0.66 -0.42 9.09090909091 9.09090909091
0.72 -0.42 8.33333333333 8.33333333333
0.78 -0.42 7.69230769231 7.69230769231
0.84 -0.42 7.14285714286 7.14285714286
0.9 -0.42 6.66666666667 6.66666666667
0.96 -0.42 6.25 6.25
1.02 -0.42 6.12244897959 6.12244897959
1.08 -0.42 6.52173913043 6.52173913043
1.14 -0.42 6.97674418605 6.97674418605
1.2 -0.42 7.5 7.5
1.26 -0.42 8.10810810811 8.10810810811
1.32 -0.42 8.82352941176 8.82352941176
1.38 -0.42 9.67741935484 9.67741935484
1.44 -0.42 10.7142857143 10.7142857143
1.5 -0.42 12 12
1.56 -0.42 13.6363636364 13.6363636364
1.62 -0.42 14.2857142857 14.2857142857
1.68 -0.42 14.2857142857 14.2857142857
1.74 -0.42 14.2857142857 14.2857142857
1.8 -0.42 14.2857142857 14.2857142857
1.86 -0.42 14.2857142857 14.2857142857
1.92 -0.42 14.2857142857 14.2857142857
1.98 -0.42 14.2857142857 14.2857142857
2.04 -0.42 14.2857142857 14.2857142857
2.1 -0.42 14.2857142857 14.2857142857
2.16 -0.42 14.2857142857 14.2857142857
2.22 -0.42 14.2857142857 14.2857142857
2.28 -0.42 14.2857142857 14.2857142857
2.34 -0.42 14.2857142857 14.2857142857
2.4 -0.42 14.2857142857 14.2857142857
2.46 -0.42 14.2857142857 14.2857142857
2.52 -0.42 14.2857142857 14.2857142857
2.58 -0.42 14.2857142857 14.2857142857
2.64 -0.42 14.2857142857 14.2857142857
2.7 -0.42 14.2857142857 14.2857142857
2.76 -0.42 14.2857142857 14.2857142857
2.82 -0.42 14.2857142857 14.2857142857
2.88 -0.42 14.2857142857 14.2857142857
2.94 -0.42 14.2857142857 14.2857142857
3 -0.42 14.2857142857 14.2857142857
-3 -0.36 16.6666666667 16.6666666667
-2.94 -0.36 16.6666666667 16.6666666667
-2.88 -0.36 16.6666666667 16.6666666667
-2.82 -0.36 16.6666666667 16.6666666667
-2.76 -0.36 16.6666666667 16.6666666667
-2.7 -0.36 16.6666666667 16.6666666667
-2.64 -0.36 16.6666666667 16.6666666667
-2.58 -0.36 16.6666666667 16.6666666667
-2.52 -0.36 16.6666666667 16.6666666667
-2.46 -0.36 16.6666666667 16.6666666667
-2.4 -0.36 16.6666666667 16.6666666667
-2.34 -0.36 16.6666666667 16.6666666667
-2.28 -0.36 16.6666666667 16.6666666667
-2.22 -0.36 16.6666666667 16.6666666667
-2.16 -0.36 16.6666666667 16.6666666667
-2.1 -0.36 16.6666666667 16.6666666667
-2.04 -0.36 16.6666666667 16.6666666667
-1.98 -0.36 16.6666666667 16.6666666667
-1.92 -0.36 16.6666666667 16.6666666667
-1.86 -0.36 16.6666666667 16.6666666667
-1.8 -0.36 16.6666666667 16.6666666667
-1.74 -0.36 16.6666666667 16.6666666667
-1.68 -0.36 16.6666666667 16.6666666667
-1.62 -0.36 16.6666666667 16.6666666667
-1.56 -0.36 16.6666666667 16.6666666667
-1.5 -0.36 16.6666666667 16.6666666667
-1.44 -0.36 16.6666666667 16.6666666667
-1.38 -0.36 16.6666666667 16.6666666667
-1.32 -0.36 16.6666666667 16.6666666667
-1.26 -0.36 16.6666666667 16.6666666667
-1.2 -0.36 16.6666666667 16.6666666667
-1.14 -0.36 16.6666666667 16.6666666667
-1.08 -0.36 16.6666666667 16.6666666667
-1.02 -0.36 16.6666666667 16.6666666667
-0.96 -0.36 16.6666666667 16.6666666667
-0.9 -0.36 16.6666666667 16.6666666667
-0.84 -0.36 16.6666666667 16.6666666667
-0.78 -0.36 16.6666666667 16.6666666667
-0.72 -0.36 16.6666666667 16.6666666667
-0.66 -0.36 16.6666666667 16.6666666667
-0.6 -0.36 16.6666666667 16.6666666667
-0.54 -0.36 16.6666666667 16.6666666667
-0.48 -0.36 16.6666666667 16.6666666667
-0.42 -0.36 16.6666666667 16.6666666667
-0.36 -0.36 16.6666666667 16.6666666667
-0.3 -0.36 16.6666666667 16.6666666667
-0.24 -0.36 16.6666666667 16.6666666667
-0.18 -0.36 16.6666666667 16.6666666667
-0.12 -0.36 16.6666666667 16.6666666667
-0.06 -0.36 16.6666666667 16.6666666667
0 -0.36 16.6666666667 16.6666666667
0.06 -0.36 16.6666666667 16.6666666667
0.12 -0.36 16.6666666667 16.6666666667
0.18 -0.36 16.6666666667 16.6666666667
0.24 -0.36 16.6666666667 16.6666666667
0.3 -0.36 16.6666666667 16.6666666667
0.36 -0.36 16.6666666667 16.6666666667
0.42 -0.36 14.2857142857 14.2857142857
0.48 -0.36 12.5 12.5
0.54 -0.36 11.1111111111 11.1111111111
0.6 -0.36 10 10
0.66 -0.36 9.09090909091 9.09090909091
0.72 -0.36 8.33333333333 8.33333333333
0.78 -0.36 7.69230769231 7.69230769231
0.84 -0.36 7.14285714286 7.14285714286
0.9 -0.36 6.66666666667 6.66666666667
0.96 -0.36 6.25 6.25
1.02 -0.36 6.12244897959 6.12244897959
1.08 -0.36 6.52173913043 6.52173913043
1.14 -0.36 6.97674418605 6.97674418605
1.2 -0.36 7.5 7.5
1.26 -0.36 8.10810810811 8.10810810811
1.32 -0.36 8.82352941176 8.82352941176
1.38 -0.36 9.67741935484 9.67741935484
1.44 -0.36 10.7142857143 10.7142857143
1.5 -0.36 12 12
1.56 -0.36 13.6363636364 13.6363636364
1.62 -0.36 15.7894736842 15.7894736842
1.68 -0.36 16.6666666667 16.6666666667
1.74 -0.36 16.6666666667 16.6666666667
1.8 -0.36 16.6666666667 16.6666666667
1.86 -0.36 16.6666666667 16.6666666667
1.92 -0.36 16.6666666667 16.6666666667
1.98 -0.36 16.6666666667 16.6666666667
2.04 -0.36 16.6666666667 16.6666666667
2.1 -0.36 16.6666666667 16.6666666667
2.16 -0.36 16.6666666667 16.6666666667
2.22 -0.36 16.6666666667 16.6666666667
2.28 -0.36 16.6666666667 16.6666666667
2.34 -0.36 16.6666666667 16.6666666667
2.4 -0.36 16.6666666667 16.6666666667
2.46 -0.36 16.6666666667 16.6666666667
2.52 -0.36 16.6666666667 16.6666666667
2.58 -0.36 16.6666666667 16.6666666667
2.64 -0.36 16.6666666667 16.6666666667
2.7 -0.36 16.6666666667 16.6666666667
2.76 -0.36 16.6666666667 16.6666666667
2.82 -0.36 16.6666666667 16.6666666667
2.88 -0.36 16.6666666667 16.6666666667
2.94 -0.36 16.6666666667 16.6666666667
3 -0.36 16.6666666667 16.6666666667
-3 -0.3 20 20
-2.94 -0.3 20 20
-2.88 -0.3 20 20
-2.82 -0.3 20 20
-2.76 -0.3 20 20
-2.7 -0.3 20 20
-2.64 -0.3 20 20
-2.58 -0.3 20 20
-2.52 -0.3 20 20
-2.46 -0.3 20 20
-2.4 -0.3 20 20
-2.34 -0.3 20 20
-2.28 -0.3 20 20
-2.22 -0.3 20 20
-2.16 -0.3 20 20
-2.1 -0.3 20 20
-2.04 -0.3 20 20
-1.98 -0.3 20 20
-1.92 -0.3 20 20
-1.86 -0.3 20 20
-1.8 -0.3 20 20
-1.74 -0.3 20 20
-1.68 -0.3 20 20
-1.62 -0.3 20 20
-1.56 -0.3 20 20
-1.5 -0.3 20 20
-1.44 -0.3 20 20
-1.38 -0.3 20 20
-1.32 -0.3 20 20
-1.26 -0.3 20 20
-1.2 -0.3 20 20
-1.14 -0.3 20 20
-1.08 -0.3 20 20
-1.02 -0.3 20 20
-0.96 -0.3 20 20
-0.9 -0.3 20 20
-0.84 -0.3 20 20
-0.78 -0.3 20 20
-0.72 -0.3 20 20
-0.66 -0.3 20 20
-0.6 -0.3 20 20
-0.54 -0.3 20 20
-0.48 -0.3 20 20
-0.42 -0.3 20 20
-0.36 -0.3 20 20
-0.3 -0.3 20 20
-0.24 -0.3 20 20
-0.18 -0.3 20 20
-0.12 -0.3 20 20
-0.06 -0.3 20 20
0 -0.3 20 20
0.06 -0.3 20 20
0.12 -0.3 20 20
0.18 -0.3 20 20
0.24 -0.3 20 20
0.3 -0.3 20 20
0.36 -0.3 16.6666666667 16.6666666667
0.42 -0.3 14.2857142857 14.2857142857
0.48 -0.3 12.5 12.5
0.54 -0.3 11.1111111111 11.1111111111
0.6 -0.3 10 10
0.66 -0.3 9.09090909091 9.09090909091
0.72 -0.3 8.33333333333 8.33333333333
0.78 -0.3 7.69230769231 7.69230769231
0.84 -0.3 7.14285714286 7.14285714286
0.9 -0.3 6.66666666667 6.66666666667
0.96 -0.3 6.25 6.25
1.02 -0.3 6.12244897959 6.12244897959
1.08 -0.3 6.52173913043 6.52173913043
1.14 -0.3 6.97674418605 6.97674418605
1.2 -0.3 7.5 7.5
1.26 -0.3 8.10810810811 8.10810810811
1.32 -0.3 8.82352941176 8.82352941176
1.38 -0.3 9.67741935484 9.67741935484
1.44 -0.3 10.7142857143 10.7142857143
1.5 -0.3 12 12
1.56 -0.3 13.6363636364 13.6363636364
1.62 -0.3 15.7894736842 15.7894736842
1.68 -0.3 18.75 18.75
1.74 -0.3 20 20
1.8 -0.3 20 20
1.86 -0.3 20 20
1.92 -0.3 20 20
1.98 -0.3 20 20
2.04 -0.3 20 20
2.1 -0.3 20 20
2.16 -0.3 20 20
2.22 -0.3 20 20
2.28 -0.3 20 20
2.34 -0.3 20 20
2.4 -0.3 20 20
2.46 -0.3 20 20
2.52 -0.3 20 20
2.58 -0.3 20 20
2.64 -0.3 20 20
2.7 -0.3 20 20
2.76 -0.3 20 20
2.82 -0.3 20 20
2.88 -0.3 20 20
2.94 -0.3 20 20
3 -0.3 20 20
-3 -0.24 25 25
-2.94 -0.24 25 25
-2.88 -0.24 25 25
-2.82 -0.24 25 25
-2.76 -0.24 25 25
-2.7 -0.24 25 25
-2.64 -0.24 25 25
-2.58 -0.24 25 25
-2.52 -0.24 25 25
-2.46 -0.24 25 25
-2.4 -0.24 25 25
-2.34 -0.24 25 25
-2.28 -0.24 25 25
-2.22 -0.24 25 25
-2.16 -0.24 25 25
-2.1 -0.24 25 25
-2.04 -0.24 25 25
-1.98 -0.24 25 25
-1.92 -0.24 25 25
-1.86 -0.24 25 25
-1.8 -0.24 25 25
-1.74 -0.24 25 25
-1.68 -0.24 25 25
-1.62 -0.24 25 25
-1.56 -0.24 25 25
-1.5 -0.24 25 25
-1.44 -0.24 25 25
-1.38 -0.24 25 25
-1.32 -0.24 25 25
-1.26 -0.24 25 25
-1.2 -0.24 25 25
-1.14 -0.24 25 25
-1.08 -0.24 25 25
-1.02 -0.24 25 25
-0.96 -0.24 25 25
-0.9 -0.24 25 25
-0.84 -0.24 25 25
-0.78 -0.24 25 25
-0.72 -0.24 25 25
-0.66 -0.24 25 25
-0.6 -0.24 25 25
-0.54 -0.24 25 25
-0.48 -0.24 25 25
-0.42 -0.24 25 25
-0.36 -0.24 25 25
-0.3 -0.24 25 25
-0.24 -0.24 25 25
-0.18 -0.24 25 25
-0.12 -0.24 25 25
-0.06 -0.24 25 25
0 -0.24 25 25
0.06 -0.24 25 25
0.12 -0.24 25 25
0.18 -0.24 25 25
0.24 -0.24 25 25
0.3 -0.24 20 20
0.36 -0.24 16.6666666667 16.6666666667
0.42 -0.24 14.2857142857 14.2857142857
0.48 -0.24 12.5 12.5
0.54 -0.24 11.1111111111 11.1111111111
0.6 -0.24 10 10
0.66 -0.24 9.09090909091 9.09090909091
0.72 -0.24 8.33333333333 8.33333333333
0.78 -0.24 7.69230769231 7.69230769231
0.84 -0.24 7.14285714286 7.14285714286
0.9 -0.24 6.66666666667 6.66666666667
0.96 -0.24 6.25 6.25
1.02 -0.24 6.12244897959 6.12244897959
1.08 -0.24 6.52173913043 6.52173913043
1.14 -0.24 6.97674418605 6.97674418605
1.2 -0.24 7.5 7.5
1.26 -0.24 8.10810810811 8.10810810811
1.32 -0.24 8.82352941176 8.82352941176
1.38 -0.24 9.67741935484 9.67741935484
1.44 -0.24 10.7142857143 10.7142857143
1.5 -0.24 12 12
1.56 -0.24 13.6363636364 13.6363636364
1.62 -0.24 15.7894736842 15.7894736842
1.68 -0.24 18.75 18.75
1.74 -0.24 23.0769230769 23.0769230769
1.8 -0.24 25 25
1.86 -0.24 25 25
1.92 -0.24 25 25
1.98 -0.24 25 25
2.04 -0.24 25 25
2.1 -0.24 25 25
2.16 -0.24 25 25
2.22 -0.24 25 25
2.28 -0.24 25 25
2.34 -0.24 25 25
2.4 -0.24 25 25
2.46 -0.24 25 25
2.52 -0.24 25 25
2.58 -0.24 25 25
2.64 -0.24 25 25
2.7 -0.24 25 25
2.76 -0.24 25 25
2.82 -0.24 25 25
2.88 -0.24 25 25
2.94 -0.24 25 25
3 -0.24 25 25
-3 -0.18 33.3333333333 33.3333333333
-2.94 -0.18 33.3333333333 33.3333333333
-2.88 -0.18 33.3333333333 33.3333333333
-2.82 -0.18 33.3333333333 33.3333333333
-2.76 -0.18 33.3333333333 33.3333333333
-2.7 -0.18 33.3333333333 33.3333333333
-2.64 -0.18 33.3333333333 33.3333333333
-2.58 -0.18 33.3333333333 33.3333333333
-2.52 -0.18 33.3333333333 33.3333333333
-2.46 -0.18 33.3333333333 33.3333333333
-2.4 -0.18 33.3333333333 33.3333333333
-2.34 -0.18 33.3333333333 33.3333333333
-2.28 -0.18 33.3333333333 33.3333333333
-2.22 -0.18 33.3333333333 33.3333333333
-2.16 -0.18 33.3333333333 33.3333333333
-2.1 -0.18 33.3333333333 33.3333333333
-2.04 -0.18 33.3333333333 33.3333333333
-1.98 -0.18 33.3333333333 33.3333333333
-1.92 -0.18 33.3333333333 33.3333333333
-1.86 -0.18 33.3333333333 33.3333333333
-1.8 -0.18 33.3333333333 33.3333333333
-1.74 -0.18 33.3333333333 33.3333333333
-1.68 -0.18 33.3333333333 33.3333333333
-1.62 -0.18 33.3333333333 33.3333333333
-1.56 -0.18 33.3333333333 33.3333333333
-1.5 -0.18 33.3333333333 33.3333333333
-1.44 -0.18 33.3333333333 33.3333333333
-1.38 -0.18 33.3333333333 33.3333333333
-1.32 -0.18 33.3333333333 33.3333333333
-1.26 -0.18 33.3333333333 33.3333333333
-1.2 -0.18 33.3333333333 33.3333333333
-1.14 -0.18 33.3333333333 33.3333333333
-1.08 -0.18 33.3333333333 33.3333333333
-1.02 -0.18 33.3333333333 33.3333333333
-0.96 -0.18 33.3333333333 33.3333333333
-0.9 -0.18 33.3333333333 33.3333333333
-0.84 -0.18 33.3333333333 33.3333333333
-0.78 -0.18 33.3333333333 33.3333333333
-0.72 -0.18 33.3333333333 33.3333333333
-0.66 -0.18 33.3333333333 33.3333333333
-0.6 -0.18 33.3333333333 33.3333333333
-0.54 -0.18 33.3333333333 33.3333333333
-0.48 -0.18 33.3333333333 33.3333333333
-0.42 -0.18 33.3333333333 33.3333333333
-0.36 -0.18 33.3333333333 33.3333333333
-0.3 -0.18 33.3333333333 33.3333333333
-0.24 -0.18 33.3333333333 33.3333333333
-0.18 -0.18 33.3333333333 33.3333333333
-0.12 -0.18 33.3333333333 33.3333333333
-0.06 -0.18 33.3333333333 33.3333333333
0 -0.18 33.3333333333 33.3333333333
0.06 -0.18 33.3333333333 33.3333333333
0.12 -0.18 33.3333333333 33.3333333333
0.18 -0.18 33.3333333333 33.3333333333
0.24 -0.18 25 25
0.3 -0.18 20 20
0.36 -0.18 16.6666666667 16.6666666667
0.42 -0.18 14.2857142857 14.2857142857
0.48 -0.18 12.5 12.5
0.54 -0.18 11.1111111111 11.1111111111
0.6 -0.18 10 10
0.66 -0.18 9.09090909091 9.09090909091
0.72 -0.18 8.33333333333 8.33333333333
0.78 -0.18 7.69230769231 7.69230769231
0.84 -0.18 7.14285714286 7.14285714286
0.9 -0.18 6.66666666667 6.66666666667
0.96 -0.18 6.25 6.25
1.02 -0.18 6.12244897959 6.12244897959
1.08 -0.18 6.52173913043 6.52173913043
1.14 -0.18 6.97674418605 6.97674418605
1.2 -0.18 7.5 7.5
1.26 -0.18 8.10810810811 8.10810810811
1.32 -0.18 8.82352941176 8.82352941176
1.38 -0.18 9.67741935484 9.67741935484
1.44 -0.18 10.7142857143 10.7142857143
1.5 -0.18 12 12
1.56 -0.18 13.6363636364 13.6363636364
1.62 -0.18 15.7894736842 15.7894736842
1.68 -0.18 18.75 18.75
1.74 -0.18 23.0769230769 23.0769230769
1.8 -0.18 30 30
1.86 -0.18 33.3333333333 33.3333333333
1.92 -0.18 33.3333333333 33.3333333333
1.98 -0.18 33.3333333333 33.3333333333
2.04 -0.18 33.3333333333 33.3333333333
2.1 -0.18 33.3333333333 33.3333333333
2.16 -0.18 33.3333333333 33.3333333333
2.22 -0.18 33.3333333333 33.3333333333
2.28 -0.18 33.3333333333 33.3333333333
2.34 -0.18 33.3333333333 33.3333333333
2.4 -0.18 33.3333333333 33.3333333333
2.46 -0.18 33.3333333333 33.3333333333
2.52 -0.18 33.3333333333 33.3333333333
2.58 -0.18 33.3333333333 33.3333333333
2.64 -0.18 33.3333333333 33.3333333333
2.7 -0.18 33.3333333333 33.3333333333
2.76 -0.18 33.3333333333 33.3333333333
2.82 -0.18 33.3333333333 33.3333333333
2.88 -0.18 33.3333333333 33.3333333333
2.94 -0.18 33.3333333333 33.3333333333
3 -0.18 33.3333333333 33.3333333333
-3 -0.12 50 50
-2.94 -0.12 50 50
-2.88 -0.12 50 50
-2.82 -0.12 50 50
-2.76 -0.12 50 50
-2.7 -0.12 50 50
-2.64 -0.12 50 50
-2.58 -0.12 50 50
-2.52 -0.12 50 50
-2.46 -0.12 50 50
-2.4 -0.12 50 50
-2.34 -0.12 50 50
-2.28 -0.12 50 50
-2.22 -0.12 50 50
-2.16 -0.12 50 50
-2.1 -0.12 50 50
-2.04 -0.12 50 50
-1.98 -0.12 50 50
-1.92 -0.12 50 50
-1.86 -0.12 50 50
-1.8 -0.12 50 50
-1.74 -0.12 50 50
-1.68 -0.12 50 50
-1.62 -0.12 50 50
-1.56 -0.12 50 50
-1.5 -0.12 50 50
-1.44 -0.12 50 50
-1.38 -0.12 50 50
-1.32 -0.12 50 50
-1.26 -0.12 50 50
-1.2 -0.12 50 50
-1.14 -0.12 50 50
-1.08 -0.12 50 50
-1.02 -0.12 50 50
-0.96 -0.12 50 50
-0.9 -0.12 50 50
-0.84 -0.12 50 50
-0.78 -0.12 50 50
-0.72 -0.12 50 50
-0.66 -0.12 50 50
-0.6 -0.12 50 50
-0.54 -0.12 50 50
-0.48 -0.12 50 50
-0.42 -0.12 50 50
-0.36 -0.12 50 50
-0.3 -0.12 50 50
-0.24 -0.12 50 50
-0.18 -0.12 50 50
-0.12 -0.12 50 50
-0.06 -0.12 50 50
0 -0.12 50 50
0.06 -0.12 50 50
0.12 -0.12 50 50
0.18 -0.12 33.3333333333 33.3333333333
0.24 -0.12 25 25
0.3 -0.12 20 20
0.36 -0.12 16.6666666667 16.6666666667
0.42 -0.12 14.2857142857 14.2857142857
0.48 -0.12 12.5 12.5
0.54 -0.12 11.1111111111 11.1111111111
0.6 -0.12 10 10
0.66 -0.12 9.09090909091 9.09090909091
0.72 -0.12 8.33333333333 8.33333333333
0.78 -0.12 7.69230769231 7.69230769231
0.84 -0.12 7.14285714286 7.14285714286
0.9 -0.12 6.66666666667 6.66666666667
0.96 -0.12 6.25 6.25
1.02 -0.12 6.12244897959 6.12244897959
1.08 -0.12 6.52173913043 6.52173913043
1.14 -0.12 6.97674418605 6.97674418605
1.2 -0.12 7.5 7.5
1.26 -0.12 8.10810810811 8.10810810811
1.32 -0.12 8.82352941176 8.82352941176
1.38 -0.12 9.67741935484 9.67741935484
1.44 -0.12 10.7142857143 10.7142857143
1.5 -0.12 12 12
1.56 -0.12 13.6363636364 13.6363636364
1.62 -0.12 15.7894736842 15.7894736842
1.68 -0.12 18.75 18.75
1.74 -0.12 23.0769230769 23.0769230769
1.8 -0.12 30 30
1.86 -0.12 42.8571428571 42.8571428571
1.92 -0.12 50 50
1.98 -0.12 50 50
2.04 -0.12 50 50
2.1 -0.12 50 50
2.16 -0.12 50 50
2.22 -0.12 50 50
2.28 -0.12 50 50
2.34 -0.12 50 50
2.4 -0.12 50 50
2.46 -0.12 50 50
2.52 -0.12 50 50
2.58 -0.12 50 50
2.64 -0.12 50 50
2.7 -0.12 50 50
2.76 -0.12 50 50
2.82 -0.12 50 50
2.88 -0.12 50 50
2.94 -0.12 50 50
3 -0.12 50 50
-3 -0.06 100 95
-2.94 -0.06 100 95
-2.88 -0.06 100 95
-2.82 -0.06 100 95
-2.76 -0.06 100 95
-2.7 -0.06 100 95
-2.64 -0.06 100 95
-2.58 -0.06 100 95
-2.52 -0.06 100 95
-2.46 -0.06 100 95
-2.4 -0.06 100 95
-2.34 -0.06 100 95
-2.28 -0.06 100 95
-2.22 -0.06 100 95
-2.16 -0.06 100 95
-2.1 -0.06 100 95
-2.04 -0.06 100 95
-1.98 -0.06 100 95
-1.92 -0.06 100 95
-1.86 -0.06 100 95
-1.8 -0.06 100 95
-1.74 -0.06 100 95
-1.68 -0.06 100 95
-1.62 -0.06 100 95
-1.56 -0.06 100 95
-1.5 -0.06 100 95
-1.44 -0.06 100 95
-1.38 -0.06 100 95
-1.32 -0.06 100 95
-1.26 -0.06 100 95
-1.2 -0.06 100 95
-1.14 -0.06 100 95
-1.08 -0.06 100 95
-1.02 -0.06 100 95
-0.96 -0.06 100 95
-0.9 -0.06 100 95
-0.84 -0.06 100 95
-0.78 -0.06 100 95
-0.72 -0.06 100 95
-0.66 -0.06 100 95
-0.6 -0.06 100 95
-0.54 -0.06 100 95
-0.48 -0.06 100 95
-0.42 -0.06 100 95
-0.36 -0.06 100 95
-0.3 -0.06 100 95
-0.24 -0.06 100 95
-0.18 -0.06 100 95
-0.12 -0.06 100 95
-0.06 -0.06 100 95
0 -0.06 100 95
0.06 -0.06 100 95
0.12 -0.06 50 50
0.18 -0.06 33.3333333333 33.3333333333
0.24 -0.06 25 25
0.3 -0.06 20 20
0.36 -0.06 16.6666666667 16.6666666667
0.42 -0.06 14.2857142857 14.2857142857
0.48 -0.06 12.5 12.5
0.54 -0.06 11.1111111111 11.1111111111
0.6 -0.06 10 10
0.66 -0.06 9.09090909091 9.09090909091
0.72 -0.06 8.33333333333 8.33333333333
0.78 -0.06 7.69230769231 7.69230769231
0.84 -0.06 7.14285714286 7.14285714286
0.9 -0.06 6.66666666667 6.66666666667
0.96 -0.06 6.25 6.25
1.02 -0.06 6.12244897959 6.12244897959
1.08 -0.06 6.52173913043 6.52173913043
1.14 -0.06 6.97674418605 6.97674418605
1.2 -0.06 7.5 7.5
1.26 -0.06 8.10810810811 8.10810810811
1.32 -0.06 8.82352941176 8.82352941176
1.38 -0.06 9.67741935484 9.67741935484
1.44 -0.06 10.7142857143 10.7142857143
1.5 -0.06 12 12
1.56 -0.06 13.6363636364 13.6363636364
1.62 -0.06 15.7894736842 15.7894736842
1.68 -0.06 18.75 18.75
1.74 -0.06 23.0769230769 23.0769230769
1.8 -0.06 30 30
1.86 -0.06 42.8571428571 42.8571428571
1.92 -0.06 75 75
1.98 -0.06 100 95
2.04 -0.06 100 95
2.1 -0.06 100 95
2.16 -0.06 100 95
2.22 -0.06 100 95
2.28 -0.06 100 95
2.34 -0.06 100 95
2.4 -0.06 100 95
2.46 -0.06 100 95
2.52 -0.06 100 95
2.58 -0.06 100 95
2.64 -0.06 100 95
2.7 -0.06 100 95
2.76 -0.06 100 95
2.82 -0.06 100 95
2.88 -0.06 100 95
2.94 -0.06 100 95
3 -0.06 100 95
-3 0 nan nan
-2.94 0 nan nan
-2.88 0 nan nan
-2.82 0 nan nan
-2.76 0 nan nan
-2.7 0 nan nan
-2.64 0 nan nan
-2.58 0 nan nan
-2.52 0 nan nan
-2.46 0 nan nan
-2.4 0 nan nan
-2.34 0 nan nan
-2.28 0 nan nan
-2.22 0 nan nan
-2.16 0 nan nan
-2.1 0 nan nan
-2.04 0 nan nan
-1.98 0 nan nan
-1.92 0 nan nan
-1.86 0 nan nan
-1.8 0 nan nan
-1.74 0 nan nan
-1.68 0 nan nan
-1.62 0 nan nan
-1.56 0 nan nan
-1.5 0 nan nan
-1.44 0 nan nan
-1.38 0 nan nan
-1.32 0 nan nan
-1.26 0 nan nan
-1.2 0 nan nan
-1.14 0 nan nan
-1.08 0 nan nan
-1.02 0 nan nan
-0.96 0 nan nan
-0.9 0 nan nan
-0.84 0 nan nan
-0.78 0 nan nan
-0.72 0 nan nan
-0.66 0 nan nan
-0.6 0 nan nan
-0.54 0 nan nan
-0.48 0 nan nan
-0.42 0 nan nan
-0.36 0 nan nan
-0.3 0 nan nan
-0.24 0 nan nan
-0.18 0 nan nan
-0.12 0 nan nan
-0.06 0 nan nan
0 0 nan nan
0.06 0 100 95
0.12 0 50 50
0.18 0 33.3333333333 33.3333333333
0.24 0 25 25
0.3 0 20 20
0.36 0 16.6666666667 16.6666666667
0.42 0 14.2857142857 14.2857142857
0.48 0 12.5 12.5
0.54 0 11.1111111111 11.1111111111
0.6 0 10 10
0.66 0 9.09090909091 9.09090909091
0.72 0 8.33333333333 8.33333333333
0.78 0 7.69230769231 7.69230769231
0.84 0 7.14285714286 7.14285714286
0.9 0 6.66666666667 6.66666666667
0.96 0 6.25 6.25
1.02 0 6.12244897959 6.12244897959
1.08 0 6.52173913043 6.52173913043
1.14 0 6.97674418605 6.97674418605
1.2 0 7.5 7.5
1.26 0 8.10810810811 8.10810810811
1.32 0 8.82352941176 8.82352941176
1.38 0 9.67741935484 9.67741935484
1.44 0 10.7142857143 10.7142857143
1.5 0 12 12
1.56 0 13.6363636364 13.6363636364
1.62 0 15.7894736842 15.7894736842
1.68 0 18.75 18.75
1.74 0 23.0769230769 23.0769230769
1.8 0 30 30
1.86 0 42.8571428571 42.8571428571
1.92 0 75 75
1.98 0 300 95
2.04 0 nan nan
2.1 0 nan nan
2.16 0 nan nan
2.22 0 nan nan
2.28 0 nan nan
2.34 0 nan nan
2.4 0 nan nan
2.46 0 nan nan
2.52 0 nan nan
2.58 0 nan nan
2.64 0 nan nan
2.7 0 nan nan
2.76 0 nan nan
2.82 0 nan nan
2.88 0 nan nan
2.94 0 nan nan
3 0 nan nan
-3 0.06 nan nan
-2.94 0.06 nan nan
-2.88 0.06 nan nan
-2.82 0.06 nan nan
-2.76 0.06 nan nan
-2.7 0.06 nan nan
-2.64 0.06 nan nan
-2.58 0.06 nan nan
-2.52 0.06 nan nan
-2.46 0.06 nan nan
-2.4 0.06 nan nan
-2.34 0.06 nan nan
-2.28 0.06 nan nan
-2.22 0.06 nan nan
-2.16 0.06 nan nan
-2.1 0.06 nan nan
-2.04 0.06 nan nan
-1.98 0.06 nan nan
-1.92 0.06 nan nan
-1.86 0.06 nan nan
-1.8 0.06 nan nan
-1.74 0.06 nan nan
-1.68 0.06 nan nan
-1.62 0.06 nan nan
-1.56 0.06 nan nan
-1.5 0.06 nan nan
-1.44 0.06 nan nan
-1.38 0.06 nan nan
-1.32 0.06 nan nan
-1.26 0.06 nan nan
-1.2 0.06 nan nan
-1.14 0.06 nan nan
-1.08 0.06 nan nan
-1.02 0.06 nan nan
-0.96 0.06 nan nan
-0.9 0.06 nan nan
-0.84 0.06 nan nan
-0.78 0.06 nan nan
-0.72 0.06 nan nan
-0.66 0.06 nan nan
-0.6 0.06 nan nan
-0.54 0.06 nan nan
-0.48 0.06 nan nan
-0.42 0.06 nan nan
-0.36 0.06 nan nan
-0.3 0.06 nan nan
-0.24 0.06 nan nan
-0.18 0.06 nan nan
-0.12 0.06 nan nan
-0.06 0.06 nan nan
0 0.06 nan nan
0.06 0.06 100 95
0.12 0.06 50 50
0.18 0.06 33.3333333333 33.3333333333
0.24 0.06 25 25
0.3 0.06 20 20
0.36 0.06 16.6666666667 16.6666666667
0.42 0.06 14.2857142857 14.2857142857
0.48 0.06 12.5 12.5
0.54 0.06 11.1111111111 11.1111111111
0.6 0.06 10 10
0.66 0.06 9.09090909091 9.09090909091
0.72 0.06 8.33333333333 8.33333333333
0.78 0.06 7.69230769231 7.69230769231
0.84 0.06 7.14285714286 7.14285714286
0.9 0.06 6.66666666667 6.66666666667
0.96 0.06 6.25 6.25
1.02 0.06 6.12244897959 6.12244897959
1.08 0.06 6.52173913043 6.52173913043
1.14 0.06 6.97674418605 6.97674418605
1.2 0.06 7.5 7.5
1.26 0.06 8.10810810811 8.10810810811
1.32 0.06 8.82352941176 8.82352941176
1.38 0.06 9.67741935484 9.67741935484
1.44 0.06 10.7142857143 10.7142857143
1.5 0.06 12 12
1.56 0.06 13.6363636364 13.6363636364
1.62 0.06 15.7894736842 15.7894736842
1.68 0.06 18.75 18.75
1.74 0.06 23.0769230769 23.0769230769
1.8 0.06 30 30
1.86 0.06 42.8571428571 42.8571428571
1.92 0.06 75 75
1.98 0.06 300 95
2.04 0.06 nan nan
2.1 0.06 nan nan
2.16 0.06 nan nan
2.22 0.06 nan nan
2.28 0.06 nan nan
2.34 0.06 nan nan
2.4 0.06 nan nan
2.46 0.06 nan nan
2.52 0.06 nan nan
2.58 0.06 nan nan
2.64 0.06 nan nan
2.7 0.06 nan nan
2.76 0.06 nan nan
2.82 0.06 nan nan
2.88 0.06 nan nan
2.94 0.06 nan nan
3 0.06 nan nan
-3 0.12 nan nan
-2.94 0.12 nan nan
-2.88 0.12 nan nan
-2.82 0.12 nan nan
-2.76 0.12 nan nan
-2.7 0.12 nan nan
-2.64 0.12 nan nan
-2.58 0.12 nan nan
-2.52 0.12 nan nan
-2.46 0.12 nan nan
-2.4 0.12 nan nan
-2.34 0.12 nan nan
-2.28 0.12 nan nan
-2.22 0.12 nan nan
-2.16 0.12 nan nan
-2.1 0.12 nan nan
-2.04 0.12 nan nan
-1.98 0.12 nan nan
-1.92 0.12 nan nan
-1.86 0.12 nan nan
-1.8 0.12 nan nan
-1.74 0.12 nan nan
-1.68 0.12 nan nan
-1.62 0.12 nan nan
-1.56 0.12 nan nan
-1.5 0.12 nan nan
-1.44 0.12 nan nan
-1.38 0.12 nan nan
-1.32 0.12 nan nan
-1.26 0.12 nan nan
-1.2 0.12 nan nan
-1.14 0.12 nan nan
-1.08 0.12 nan nan
-1.02 0.12 nan nan
-0.96 0.12 nan nan
-0.9 0.12 nan nan
-0.84 0.12 nan nan
-0.78 0.12 nan nan
-0.72 0.12 nan nan
-0.66 0.12 nan nan
-0.6 0.12 nan nan
-0.54 0.12 nan nan
-0.48 0.12 nan nan
-0.42 0.12 nan nan
-0.36 0.12 nan nan
-0.3 0.12 nan nan
-0.24 0.12 nan nan
-0.18 0.12 nan nan
-0.12 0.12 nan nan
-0.06 0.12 nan nan
0 0.12 nan nan
0.06 0.12 100 95
0.12 0.12 50 50
0.18 0.12 33.3333333333 33.3333333333
0.24 0.12 25 25
0.3 0.12 20 20
0.36 0.12 16.6666666667 16.6666666667
0.42 0.12 14.2857142857 14.2857142857
0.48 0.12 12.5 12.5
0.54 0.12 11.1111111111 11.1111111111
0.6 0.12 10 10
0.66 0.12 9.09090909091 9.09090909091
0.72 0.12 8.33333333333 8.33333333333
0.78 0.12 7.69230769231 7.69230769231
0.84 0.12 7.14285714286 7.14285714286
0.9 0.12 6.66666666667 6.66666666667
0.96 0.12 6.25 6.25
1.02 0.12 6.12244897959 6.12244897959
1.08 0.12 6.52173913043 6.52173913043
1.14 0.12 6.97674418605 6.97674418605
1.2 0.12 7.5 7.5
1.26 0.12 8.10810810811 8.10810810811
1.32 0.12 8.82352941176 8.82352941176
1.38 0.12 9.67741935484 9.67741935484
1.44 0.12 10.7142857143 10.7142857143
1.5 0.12 12 12
1.56 0.12 13.6363636364 13.6363636364
1.62 0.12 15.7894736842 15.7894736842
1.68 0.12 18.75 18.75
1.74 0.12 23.0769230769 23.0769230769
1.8 0.12 30 30
1.86 0.12 42.8571428571 42.8571428571
1.92 0.12 75 75
1.98 0.12 300 95
2.04 0.12 nan nan
2.1 0.12 nan nan
2.16 0.12 nan nan
2.22 0.12 nan nan
2.28 0.12 nan nan
2.34 0.12 nan nan
2.4 0.12 nan nan
2.46 0.12 nan nan
2.52 0.12 nan nan
2.58 0.12 nan nan
2.64 0.12 nan nan
2.7 0.12 nan nan
2.76 0.12 nan nan
2.82 0.12 nan nan
2.88 0.12 nan nan
2.94 0.12 nan nan
3 0.12 nan nan
-3 0.18 nan nan
-2.94 0.18 nan nan
-2.88 0.18 nan nan
-2.82 0.18 nan nan
-2.76 0.18 nan nan
-2.7 0.18 nan nan
-2.64 0.18 nan nan
-2.58 0.18 nan nan
-2.52 0.18 nan nan
-2.46 0.18 nan nan
-2.4 0.18 nan nan
-2.34 0.18 nan nan
-2.28 0.18 nan nan
-2.22 0.18 nan nan
-2.16 0.18 nan nan
-2.1 0.18 nan nan
-2.04 0.18 nan nan
-1.98 0.18 nan nan
-1.92 0.18 nan nan
-1.86 0.18 nan nan
-1.8 0.18 nan nan
-1.74 0.18 nan nan
-1.68 0.18 nan nan
-1.62 0.18 nan nan
-1.56 0.18 nan nan
-1.5 0.18 nan nan
-1.44 0.18 nan nan
-1.38 0.18 nan nan
-1.32 0.18 nan nan
-1.26 0.18 nan nan
-1.2 0.18 nan nan
-1.14 0.18 nan nan
-1.08 0.18 nan nan
-1.02 0.18 nan nan
-0.96 0.18 nan nan
-0.9 0.18 nan nan
-0.84 0.18 nan nan
-0.78 0.18 nan nan
-0.72 0.18 nan nan
-0.66 0.18 nan nan
-0.6 0.18 nan nan
-0.54 0.18 nan nan
-0.48 0.18 nan nan
-0.42 0.18 nan nan
-0.36 0.18 nan nan
-0.3 0.18 nan nan
-0.24 0.18 nan nan
-0.18 0.18 nan nan
-0.12 0.18 nan nan
-0.06 0.18 nan nan
0 0.18 nan nan
0.06 0.18 100 95
0.12 0.18 50 50
0.18 0.18 33.3333333333 33.3333333333
0.24 0.18 25 25
0.3 0.18 20 20
0.36 0.18 16.6666666667 16.6666666667
0.42 0.18 14.2857142857 14.2857142857
0.48 0.18 12.5 12.5
0.54 0.18 11.1111111111 11.1111111111
0.6 0.18 10 10
0.66 0.18 9.09090909091 9.09090909091
0.72 0.18 8.33333333333 8.33333333333
0.78 0.18 7.69230769231 7.69230769231
0.84 0.18 7.14285714286 7.14285714286
0.9 0.18 6.66666666667 6.66666666667
0.96 0.18 6.25 6.25
1.02 0.18 6.12244897959 6.12244897959
1.08 0.18 6.52173913043 6.52173913043
1.14 0.18 6.97674418605 6.97674418605
1.2 0.18 7.5 7.5
1.26 0.18 8.10810810811 8.10810810811
1.32 0.18 8.82352941176 8.82352941176
1.38 0.18 9.67741935484 9.67741935484
1.44 0.18 10.7142857143 10.7142857143
1.5 0.18 12 12
1.56 0.18 13.6363636364 13.6363636364
1.62 0.18 15.7894736842 15.7894736842
1.68 0.18 18.75 18.75
1.74 0.18 23.0769230769 23.0769230769
1.8 0.18 30 30
1.86 0.18 42.8571428571 42.8571428571
1.92 0.18 75 75
1.98 0.18 300 95
2.04 0.18 nan nan
2.1 0.18 nan nan
2.16 0.18 nan nan
2.22 0.18 nan nan
2.28 0.18 nan nan
2.34 0.18 nan nan
2.4 0.18 nan nan
2.46 0.18 nan nan
2.52 0.18 nan nan
2.58 0.18 nan nan
2.64 0.18 nan nan
2.7 0.18 nan nan
2.76 0.18 nan nan
2.82 0.18 nan nan
2.88 0.18 nan nan
2.94 0.18 nan nan
3 0.18 nan nan
-3 0.24 nan nan
-2.94 0.24 nan nan
-2.88 0.24 nan nan
-2.82 0.24 nan nan
-2.76 0.24 nan nan
-2.7 0.24 nan nan
-2.64 0.24 nan nan
-2.58 0.24 nan nan
-2.52 0.24 nan nan
-2.46 0.24 nan nan
-2.4 0.24 nan nan
-2.34 0.24 nan nan
-2.28 0.24 nan nan
-2.22 0.24 nan nan
-2.16 0.24 nan nan
-2.1 0.24 nan nan
-2.04 0.24 nan nan
-1.98 0.24 nan nan
-1.92 0.24 nan nan
-1.86 0.24 nan nan
-1.8 0.24 nan nan
-1.74 0.24 nan nan
-1.68 0.24 nan nan
-1.62 0.24 nan nan
-1.56 0.24 nan nan
-1.5 0.24 nan nan
-1.44 0.24 nan nan
-1.38 0.24 nan nan
-1.32 0.24 nan nan
-1.26 0.24 nan nan
-1.2 0.24 nan nan
-1.14 0.24 nan nan
-1.08 0.24 nan nan
-1.02 0.24 nan nan
-0.96 0.24 nan nan
-0.9 0.24 nan nan
-0.84 0.24 nan nan
-0.78 0.24 nan nan
-0.72 0.24 nan nan
-0.66 0.24 nan nan
-0.6 0.24 nan nan
-0.54 0.24 nan nan
-0.48 0.24 nan nan
-0.42 0.24 nan nan
-0.36 0.24 nan nan
-0.3 0.24 nan nan
-0.24 0.24 nan nan
-0.18 0.24 nan nan
-0.12 0.24 nan nan
-0.06 0.24 nan nan
0 0.24 nan nan
0.06 0.24 100 95
0.12 0.24 50 50
0.18 0.24 33.3333333333 33.3333333333
0.24 0.24 25 25
0.3 0.24 20 20
0.36 0.24 16.6666666667 16.6666666667
0.42 0.24 14.2857142857 14.2857142857
0.48 0.24 12.5 12.5
0.54 0.24 11.1111111111 11.1111111111
0.6 0.24 10 10
0.66 0.24 9.09090909091 9.09090909091
0.72 0.24 8.33333333333 8.33333333333
0.78 0.24 7.69230769231 7.69230769231
0.84 0.24 7.14285714286 7.14285714286
0.9 0.24 6.66666666667 6.66666666667
0.96 0.24 6.25 6.25
1.02 0.24 6.12244897959 6.12244897959
1.08 0.24 6.52173913043 6.52173913043
1.14 0.24 6.97674418605 6.97674418605
1.2 0.24 7.5 7.5
1.26 0.24 8.10810810811 8.10810810811
1.32 0.24 8.82352941176 8.82352941176
1.38 0.24 9.67741935484 9.67741935484
1.44 0.24 10.7142857143 10.7142857143
1.5 0.24 12 12
1.56 0.24 13.6363636364 13.6363636364
1.62 0.24 15.7894736842 15.7894736842
1.68 0.24 18.75 18.75
1.74 0.24 23.0769230769 23.0769230769
1.8 0.24 30 30
1.86 0.24 42.8571428571 42.8571428571
1.92 0.24 75 75
1.98 0.24 300 95
2.04 0.24 nan nan
2.1 0.24 nan nan
2.16 0.24 nan nan
2.22 0.24 nan nan
2.28 0.24 nan nan
2.34 0.24 nan nan
2.4 0.24 nan nan
2.46 0.24 nan nan
2.52 0.24 nan nan
2.58 0.24 nan nan
2.64 0.24 nan nan
2.7 0.24 nan nan
2.76 0.24 nan nan
2.82 0.24 nan nan
2.88 0.24 nan nan
2.94 0.24 nan nan
3 0.24 nan nan
-3 0.3 nan nan
-2.94 0.3 nan nan
-2.88 0.3 nan nan
-2.82 0.3 nan nan
-2.76 0.3 nan nan
-2.7 0.3 nan nan
-2.64 0.3 nan nan
-2.58 0.3 nan nan
-2.52 0.3 nan nan
-2.46 0.3 nan nan
-2.4 0.3 nan nan
-2.34 0.3 nan nan
-2.28 0.3 nan nan
-2.22 0.3 nan nan
-2.16 0.3 nan nan
-2.1 0.3 nan nan
-2.04 0.3 nan nan
-1.98 0.3 nan nan
-1.92 0.3 nan nan
-1.86 0.3 nan nan
-1.8 0.3 nan nan
-1.74 0.3 nan nan
-1.68 0.3 nan nan
-1.62 0.3 nan nan
-1.56 0.3 nan nan
-1.5 0.3 nan nan
-1.44 0.3 nan nan
-1.38 0.3 nan nan
-1.32 0.3 nan nan
-1.26 0.3 nan nan
-1.2 0.3 nan nan
-1.14 0.3 nan nan
-1.08 0.3 nan nan
-1.02 0.3 nan nan
-0.96 0.3 nan nan
-0.9 0.3 nan nan
-0.84 0.3 nan nan
-0.78 0.3 nan nan
-0.72 0.3 nan nan
-0.66 0.3 nan nan
-0.6 0.3 nan nan
-0.54 0.3 nan nan
-0.48 0.3 nan nan
-0.42 0.3 nan nan
-0.36 0.3 nan nan
-0.3 0.3 nan nan
-0.24 0.3 nan nan
-0.18 0.3 nan nan
-0.12 0.3 nan nan
-0.06 0.3 nan nan
0 0.3 nan nan
0.06 0.3 100 95
0.12 0.3 50 50
0.18 0.3 33.3333333333 33.3333333333
0.24 0.3 25 25
0.3 0.3 20 20
0.36 0.3 16.6666666667 16.6666666667
0.42 0.3 14.2857142857 14.2857142857
0.48 0.3 12.5 12.5
0.54 0.3 11.1111111111 11.1111111111
0.6 0.3 10 10
0.66 0.3 9.09090909091 9.09090909091
0.72 0.3 8.33333333333 8.33333333333
0.78 0.3 7.69230769231 7.69230769231
0.84 0.3 7.14285714286 7.14285714286
0.9 0.3 6.66666666667 6.66666666667
0.96 0.3 6.25 6.25
1.02 0.3 6.12244897959 6.12244897959
1.08 0.3 6.52173913043 6.52173913043
1.14 0.3 6.97674418605 6.97674418605
1.2 0.3 7.5 7.5
1.26 0.3 8.10810810811 8.10810810811
1.32 0.3 8.82352941176 8.82352941176
1.38 0.3 9.67741935484 9.67741935484
1.44 0.3 10.7142857143 10.7142857143
1.5 0.3 12 12
1.56 0.3 13.6363636364 13.6363636364
1.62 0.3 15.7894736842 15.7894736842
1.68 0.3 18.75 18.75
1.74 0.3 23.0769230769 23.0769230769
1.8 0.3 30 30
1.86 0.3 42.8571428571 42.8571428571
1.92 0.3 75 75
1.98 0.3 300 95
2.04 0.3 nan nan
2.1 0.3 nan nan
2.16 0.3 nan nan
2.22 0.3 nan nan
2.28 0.3 nan nan
2.34 0.3 nan nan
2.4 0.3 nan nan
2.46 0.3 nan nan
2.52 0.3 nan nan
2.58 0.3 nan nan
2.64 0.3 nan nan
2.7 0.3 nan nan
2.76 0.3 nan nan
2.82 0.3 nan nan
2.88 0.3 nan nan
2.94 0.3 nan nan
3 0.3 nan nan
-3 0.36 nan nan
-2.94 0.36 nan nan
-2.88 0.36 nan nan
-2.82 0.36 nan nan
-2.76 0.36 nan nan
-2.7 0.36 nan nan
-2.64 0.36 nan nan
-2.58 0.36 nan nan
-2.52 0.36 nan nan
-2.46 0.36 nan nan
-2.4 0.36 nan nan
-2.34 0.36 nan nan
-2.28 0.36 nan nan
-2.22 0.36 nan nan
-2.16 0.36 nan nan
-2.1 0.36 nan nan
-2.04 0.36 nan nan
-1.98 0.36 nan nan
-1.92 0.36 nan nan
-1.86 0.36 nan nan
-1.8 0.36 nan nan
-1.74 0.36 nan nan
-1.68 0.36 nan nan
-1.62 0.36 nan nan
-1.56 0.36 nan nan
-1.5 0.36 nan nan
-1.44 0.36 nan nan
-1.38 0.36 nan nan
-1.32 0.36 nan nan
-1.26 0.36 nan nan
-1.2 0.36 nan nan
-1.14 0.36 nan nan
-1.08 0.36 nan nan
-1.02 0.36 nan nan
-0.96 0.36 nan nan
-0.9 0.36 nan nan
-0.84 0.36 nan nan
-0.78 0.36 nan nan
-0.72 0.36 nan nan
-0.66 0.36 nan nan
-0.6 0.36 nan nan
-0.54 0.36 nan nan
-0.48 0.36 nan nan
-0.42 0.36 nan nan
-0.36 0.36 nan nan
-0.3 0.36 nan nan
-0.24 0.36 nan nan
-0.18 0.36 nan nan
-0.12 0.36 nan nan
-0.06 0.36 nan nan
0 0.36 nan nan
0.06 0.36 100 95
0.12 0.36 50 50
0.18 0.36 33.3333333333 33.3333333333
0.24 0.36 25 25
0.3 0.36 20 20
0.36 0.36 16.6666666667 16.6666666667
0.42 0.36 14.2857142857 14.2857142857
0.48 0.36 12.5 12.5
0.54 0.36 11.1111111111 11.1111111111
0.6 0.36 10 10
0.66 0.36 9.09090909091 9.09090909091
0.72 0.36 8.33333333333 8.33333333333
0.78 0.36 7.69230769231 7.69230769231
0.84 0.36 7.14285714286 7.14285714286
0.9 0.36 6.66666666667 6.66666666667
0.96 0.36 6.25 6.25
1.02 0.36 6.12244897959 6.12244897959
1.08 0.36 6.52173913043 6.52173913043
1.14 0.36 6.97674418605 6.97674418605
1.2 0.36 7.5 7.5
1.26 0.36 8.10810810811 8.10810810811
1.32 0.36 8.82352941176 8.82352941176
1.38 0.36 9.67741935484 9.67741935484
1.44 0.36 10.7142857143 10.7142857143
1.5 0.36 12 12
1.56 0.36 13.6363636364 13.6363636364
1.62 0.36 15.7894736842 15.7894736842
1.68 0.36 18.75 18.75
1.74 0.36 23.0769230769 23.0769230769
1.8 0.36 30 30
1.86 0.36 42.8571428571 42.8571428571
1.92 0.36 75 75
1.98 0.36 300 95
2.04 0.36 nan nan
2.1 0.36 nan nan
2.16 0.36 nan nan
2.22 0.36 nan nan
2.28 0.36 nan nan
2.34 0.36 nan nan
2.4 0.36 nan nan
2.46 0.36 nan nan
2.52 0.36 nan nan
2.58 0.36 nan nan
2.64 0.36 nan nan
2.7 0.36 nan nan
2.76 0.36 nan nan
2.82 0.36 nan nan
2.88 0.36 nan nan
2.94 0.36 nan nan
3 0.36 nan nan
-3 0.42 nan nan
-2.94 0.42 nan nan
-2.88 0.42 nan nan
-2.82 0.42 nan nan
-2.76 0.42 nan nan
-2.7 0.42 nan nan
-2.64 0.42 nan nan
-2.58 0.42 nan nan
-2.52 0.42 nan nan
-2.46 0.42 nan nan
-2.4 0.42 nan nan
-2.34 0.42 nan nan
-2.28 0.42 nan nan
-2.22 0.42 nan nan
-2.16 0.42 nan nan
-2.1 0.42 nan nan
-2.04 0.42 nan nan
-1.98 0.42 nan nan
-1.92 0.42 nan nan
-1.86 0.42 nan nan
-1.8 0.42 nan nan
-1.74 0.42 nan nan
-1.68 0.42 nan nan
-1.62 0.42 nan nan
-1.56 0.42 nan nan
-1.5 0.42 nan nan
-1.44 0.42 nan nan
-1.38 0.42 nan nan
-1.32 0.42 nan nan
-1.26 0.42 nan nan
-1.2 0.42 nan nan
-1.14 0.42 nan nan
-1.08 0.42 nan nan
-1.02 0.42 nan nan
-0.96 0.42 nan nan
-0.9 0.42 nan nan
-0.84 0.42 nan nan
-0.78 0.42 nan nan
-0.72 0.42 nan nan
-0.66 0.42 nan nan
-0.6 0.42 nan nan
-0.54 0.42 nan nan
-0.48 0.42 nan nan
-0.42 0.42 nan nan
-0.36 0.42 nan nan
-0.3 0.42 nan nan
-0.24 0.42 nan nan
-0.18 0.42 nan nan
-0.12 0.42 nan nan
-0.06 0.42 nan nan
0 0.42 nan nan
0.06 0.42 100 95
0.12 0.42 50 50
0.18 0.42 33.3333333333 33.3333333333
0.24 0.42 25 25
0.3 0.42 20 20
0.36 0.42 16.6666666667 16.6666666667
0.42 0.42 14.2857142857 14.2857142857
0.48 0.42 12.5 12.5
0.54 0.42 11.1111111111 11.1111111111
0.6 0.42 10 10
0.66 0.42 9.09090909091 9.09090909091
0.72 0.42 8.33333333333 8.33333333333
0.78 0.42 7.69230769231 7.69230769231
0.84 0.42 7.14285714286 7.14285714286
0.9 0.42 6.66666666667 6.66666666667
0.96 0.42 6.25 6.25
1.02 0.42 6.12244897959 6.12244897959
1.08 0.42 6.52173913043 6.52173913043
1.14 0.42 6.97674418605 6.97674418605
1.2 0.42 7.5 7.5
1.26 0.42 8.10810810811 8.10810810811
1.32 0.42 8.82352941176 8.82352941176
1.38 0.42 9.67741935484 9.67741935484
1.44 0.42 10.7142857143 10.7142857143
1.5 0.42 12 12
1.56 0.42 13.6363636364 13.6363636364
1.62 0.42 15.7894736842 15.7894736842
1.68 0.42 18.75 18.75
1.74 0.42 23.0769230769 23.0769230769
1.8 0.42 30 30
1.86 0.42 42.8571428571 42.8571428571
1.92 0.42 75 75
1.98 0.42 300 95
2.04 0.42 nan nan
2.1 0.42 nan nan
2.16 0.42 nan nan
2.22 0.42 nan nan
2.28 0.42 nan nan
2.34 0.42 nan nan
2.4 0.42 nan nan
2.46 0.42 nan nan
2.52 0.42 nan nan
2.58 0.42 nan nan
2.64 0.42 nan nan
2.7 0.42 nan nan
2.76 0.42 nan nan
2.82 0.42 nan nan
2.88 0.42 nan nan
2.94 0.42 nan nan
3 0.42 nan nan
-3 0.48 nan nan
-2.94 0.48 nan nan
-2.88 0.48 nan nan
-2.82 0.48 nan nan
-2.76 0.48 nan nan
-2.7 0.48 nan nan
-2.64 0.48 nan nan
-2.58 0.48 nan nan
-2.52 0.48 nan nan
-2.46 0.48 nan nan
-2.4 0.48 nan nan
-2.34 0.48 nan nan
-2.28 0.48 nan nan
-2.22 0.48 nan nan
-2.16 0.48 nan nan
-2.1 0.48 nan nan
-2.04 0.48 nan nan
-1.98 0.48 nan nan
-1.92 0.48 nan nan
-1.86 0.48 nan nan
-1.8 0.48 nan nan
-1.74 0.48 nan nan
-1.68 0.48 nan nan
-1.62 0.48 nan nan
-1.56 0.48 nan nan
-1.5 0.48 nan nan
-1.44 0.48 nan nan
-1.38 0.48 nan nan
-1.32 0.48 nan nan
-1.26 0.48 nan nan
-1.2 0.48 nan nan
-1.14 0.48 nan nan
-1.08 0.48 nan nan
-1.02 0.48 nan nan
-0.96 0.48 nan nan
-0.9 0.48 nan nan
-0.84 0.48 nan nan
-0.78 0.48 nan nan
-0.72 0.48 nan nan
-0.66 0.48 nan nan
-0.6 0.48 nan nan
-0.54 0.48 nan nan
-0.48 0.48 nan nan
-0.42 0.48 nan nan
-0.36 0.48 nan nan
-0.3 0.48 nan nan
-0.24 0.48 nan nan
-0.18 0.48 nan nan
-0.12 0.48 nan nan
-0.06 0.48 nan nan
0 0.48 nan nan
0.06 0.48 100 95
0.12 0.48 50 50
0.18 0.48 33.3333333333 33.3333333333
0.24 0.48 25 25
0.3 0.48 20 20
0.36 0.48 16.6666666667 16.6666666667
0.42 0.48 14.2857142857 14.2857142857
0.48 0.48 12.5 12.5
0.54 0.48 11.1111111111 11.1111111111
0.6 0.48 10 10
0.66 0.48 9.09090909091 9.09090909091
0.72 0.48 8.33333333333 8.33333333333
0.78 0.48 7.69230769231 7.69230769231
0.84 0.48 7.14285714286 7.14285714286
0.9 0.48 6.66666666667 6.66666666667
0.96 0.48 6.25 6.25
1.02 0.48 6.12244897959 6.12244897959
1.08 0.48 6.52173913043 6.52173913043
1.14 0.48 6.97674418605 6.97674418605
1.2 0.48 7.5 7.5
1.26 0.48 8.10810810811 8.10810810811
1.32 0.48 8.82352941176 8.82352941176
1.38 0.48 9.67741935484 9.67741935484
1.44 0.48 10.7142857143 10.7142857143
1.5 0.48 12 12
1.56 0.48 13.6363636364 13.6363636364
1.62 0.48 15.7894736842 15.7894736842
1.68 0.48 18.75 18.75
1.74 0.48 23.0769230769 23.0769230769
1.8 0.48 30 30
1.86 0.48 42.8571428571 42.8571428571
1.92 0.48 75 75
1.98 0.48 300 95
2.04 0.48 nan nan
2.1 0.48 nan nan
2.16 0.48 nan nan
2.22 0.48 nan nan
2.28 0.48 nan nan
2.34 0.48 nan nan
2.4 0.48 nan nan
2.46 0.48 nan nan
2.52 0.48 nan nan
2.58 0.48 nan nan
2.64 0.48 nan nan
2.7 0.48 nan nan
2.76 0.48 nan nan
2.82 0.48 nan nan
2.88 0.48 nan nan
2.94 0.48 nan nan
3 0.48 nan nan
-3 0.54 nan nan
-2.94 0.54 nan nan
-2.88 0.54 nan nan
-2.82 0.54 nan nan
-2.76 0.54 nan nan
-2.7 0.54 nan nan
-2.64 0.54 nan nan
-2.58 0.54 nan nan
-2.52 0.54 nan nan
-2.46 0.54 nan nan
-2.4 0.54 nan nan
-2.34 0.54 nan nan
-2.28 0.54 nan nan
-2.22 0.54 nan nan
-2.16 0.54 nan nan
-2.1 0.54 nan nan
-2.04 0.54 nan nan
-1.98 0.54 nan nan
-1.92 0.54 nan nan
-1.86 0.54 nan nan
-1.8 0.54 nan nan
-1.74 0.54 nan nan
-1.68 0.54 nan nan
-1.62 0.54 nan nan
-1.56 0.54 nan nan
-1.5 0.54 nan nan
-1.44 0.54 nan nan
-1.38 0.54 nan nan
-1.32 0.54 nan nan
-1.26 0.54 nan nan
-1.2 0.54 nan nan
-1.14 0.54 nan nan
-1.08 0.54 nan nan
-1.02 0.54 nan nan
-0.96 0.54 nan nan
-0.9 0.54 nan nan
-0.84 0.54 nan nan
-0.78 0.54 nan nan
-0.72 0.54 nan nan
-0.66 0.54 nan nan
-0.6 0.54 nan nan
-0.54 0.54 nan nan
-0.48 0.54 nan nan
-0.42 0.54 nan nan
-0.36 0.54 nan nan
-0.3 0.54 nan nan
-0.24 0.54 nan nan
-0.18 0.54 nan nan
-0.12 0.54 nan nan
-0.06 0.54 nan nan
0 0.54 nan nan
0.06 0.54 100 95
0.12 0.54 50 50
0.18 0.54 33.3333333333 33.3333333333
0.24 0.54 25 25
0.3 0.54 20 20
0.36 0.54 16.6666666667 16.6666666667
0.42 0.54 14.2857142857 14.2857142857
0.48 0.54 12.5 12.5
0.54 0.54 11.1111111111 11.1111111111
0.6 0.54 10 10
0.66 0.54 9.09090909091 9.09090909091
0.72 0.54 8.33333333333 8.33333333333
0.78 0.54 7.69230769231 7.69230769231
0.84 0.54 7.14285714286 7.14285714286
0.9 0.54 6.66666666667 6.66666666667
0.96 0.54 6.25 6.25
1.02 0.54 6.12244897959 6.12244897959
1.08 0.54 6.52173913043 6.52173913043
1.14 0.54 6.97674418605 6.97674418605
1.2 0.54 7.5 7.5
1.26 0.54 8.10810810811 8.10810810811
1.32 0.54 8.82352941176 8.82352941176
1.38 0.54 9.67741935484 9.67741935484
1.44 0.54 10.7142857143 10.7142857143
1.5 0.54 12 12
1.56 0.54 13.6363636364 13.6363636364
1.62 0.54 15.7894736842 15.7894736842
1.68 0.54 18.75 18.75
1.74 0.54 23.0769230769 23.0769230769
1.8 0.54 30 30
1.86 0.54 42.8571428571 42.8571428571
1.92 0.54 75 75
1.98 0.54 300 95
2.04 0.54 nan nan
2.1 0.54 nan nan
2.16 0.54 nan nan
2.22 0.54 nan nan
2.28 0.54 nan nan
2.34 0.54 nan nan
2.4 0.54 nan nan
2.46 0.54 nan nan
2.52 0.54 nan nan
2.58 0.54 nan nan
2.64 0.54 nan nan
2.7 0.54 nan nan
2.76 0.54 nan nan
2.82 0.54 nan nan
2.88 0.54 nan nan
2.94 0.54 nan nan
3 0.54 nan nan
-3 0.6 nan nan
-2.94 0.6 nan nan
-2.88 0.6 nan nan
-2.82 0.6 nan nan
-2.76 0.6 nan nan
-2.7 0.6 nan nan
-2.64 0.6 nan nan
-2.58 0.6 nan nan
-2.52 0.6 nan nan
-2.46 0.6 nan nan
-2.4 0.6 nan nan
-2.34 0.6 nan nan
-2.28 0.6 nan nan
-2.22 0.6 nan nan
-2.16 0.6 nan nan
-2.1 0.6 nan nan
-2.04 0.6 nan nan
-1.98 0.6 nan nan
-1.92 0.6 nan nan
-1.86 0.6 nan nan
-1.8 0.6 nan nan
-1.74 0.6 nan nan
-1.68 0.6 nan nan
-1.62 0.6 nan nan
-1.56 0.6 nan nan
-1.5 0.6 nan nan
-1.44 0.6 nan nan
-1.38 0.6 nan nan
-1.32 0.6 nan nan
-1.26 0.6 nan nan
-1.2 0.6 nan nan
-1.14 0.6 nan nan
-1.08 0.6 nan nan
-1.02 0.6 nan nan
-0.96 0.6 nan nan
-0.9 0.6 nan nan
-0.84 0.6 nan nan
-0.78 0.6 nan nan
-0.72 0.6 nan nan
-0.66 0.6 nan nan
-0.6 0.6 nan nan
-0.54 0.6 nan nan
-0.48 0.6 nan nan
-0.42 0.6 nan nan
-0.36 0.6 nan nan
-0.3 0.6 nan nan
-0.24 0.6 nan nan
-0.18 0.6 nan nan
-0.12 0.6 nan nan
-0.06 0.6 nan nan
0 0.6 nan nan
0.06 0.6 100 95
0.12 0.6 50 50
0.18 0.6 33.3333333333 33.3333333333
0.24 0.6 25 25
0.3 0.6 20 20
0.36 0.6 16.6666666667 16.6666666667
0.42 0.6 14.2857142857 14.2857142857
0.48 0.6 12.5 12.5
0.54 0.6 11.1111111111 11.1111111111
0.6 0.6 10 10
0.66 0.6 9.09090909091 9.09090909091
0.72 0.6 8.33333333333 8.33333333333
0.78 0.6 7.69230769231 7.69230769231
0.84 0.6 7.14285714286 7.14285714286
0.9 0.6 6.66666666667 6.66666666667
0.96 0.6 6.25 6.25
1.02 0.6 6.12244897959 6.12244897959
1.08 0.6 6.52173913043 6.52173913043
1.14 0.6 6.97674418605 6.97674418605
1.2 0.6 7.5 7.5
1.26 0.6 8.10810810811 8.10810810811
1.32 0.6 8.82352941176 8.82352941176
1.38 0.6 9.67741935484 9.67741935484
1.44 0.6 10.7142857143 10.7142857143
1.5 0.6 12 12
1.56 0.6 13.6363636364 13.6363636364
1.62 0.6 15.7894736842 15.7894736842
1.68 0.6 18.75 18.75
1.74 0.6 23.0769230769 23.0769230769
1.8 0.6 30 30
1.86 0.6 42.8571428571 42.8571428571
1.92 0.6 75 75
1.98 0.6 300 95
2.04 0.6 nan nan
2.1 0.6 nan nan
2.16 0.6 nan nan
2.22 0.6 nan nan
2.28 0.6 nan nan
2.34 0.6 nan nan
2.4 0.6 nan nan
2.46 0.6 nan nan
2.52 0.6 nan nan
2.58 0.6 nan nan
2.64 0.6 nan nan
2.7 0.6 nan nan
2.76 0.6 nan nan
2.82 0.6 nan nan
2.88 0.6 nan nan
2.94 0.6 nan nan
3 0.6 nan nan
-3 0.66 nan nan
-2.94 0.66 nan nan
-2.88 0.66 nan nan
-2.82 0.66 nan nan
-2.76 0.66 nan nan
-2.7 0.66 nan nan
-2.64 0.66 nan nan
-2.58 0.66 nan nan
-2.52 0.66 nan nan
-2.46 0.66 nan nan
-2.4 0.66 nan nan
-2.34 0.66 nan nan
-2.28 0.66 nan nan
-2.22 0.66 nan nan
-2.16 0.66 nan nan
-2.1 0.66 nan nan
-2.04 0.66 nan nan
-1.98 0.66 nan nan
-1.92 0.66 nan nan
-1.86 0.66 nan nan
-1.8 0.66 nan nan
-1.74 0.66 nan nan
-1.68 0.66 nan nan
-1.62 0.66 nan nan
-1.56 0.66 nan nan
-1.5 0.66 nan nan
-1.44 0.66 nan nan
-1.38 0.66 nan nan
-1.32 0.66 nan nan
-1.26 0.66 nan nan
-1.2 0.66 nan nan
-1.14 0.66 nan nan
-1.08 0.66 nan nan
-1.02 0.66 nan nan
-0.96 0.66 nan nan
-0.9 0.66 nan nan
-0.84 0.66 nan nan
-0.78 0.66 nan nan
-0.72 0.66 nan nan
-0.66 0.66 nan nan
-0.6 0.66 nan nan
-0.54 0.66 nan nan
-0.48 0.66 nan nan
-0.42 0.66 nan nan
-0.36 0.66 nan nan
-0.3 0.66 nan nan
-0.24 0.66 nan nan
-0.18 0.66 nan nan
-0.12 0.66 nan nan
-0.06 0.66 nan nan
0 0.66 nan nan
0.06 0.66 100 95
0.12 0.66 50 50
0.18 0.66 33.3333333333 33.3333333333
0.24 0.66 25 25
0.3 0.66 20 20
0.36 0.66 16.6666666667 16.6666666667
0.42 0.66 14.2857142857 14.2857142857
0.48 0.66 12.5 12.5
0.54 0.66 11.1111111111 11.1111111111
0.6 0.66 10 10
0.66 0.66 9.09090909091 9.09090909091
0.72 0.66 8.33333333333 8.33333333333
0.78 0.66 7.69230769231 7.69230769231
0.84 0.66 7.14285714286 7.14285714286
0.9 0.66 6.66666666667 6.66666666667
0.96 0.66 6.25 6.25
1.02 0.66 6.12244897959 6.12244897959
1.08 0.66 6.52173913043 6.52173913043
1.14 0.66 6.97674418605 6.97674418605
1.2 0.66 7.5 7.5
1.26 0.66 8.10810810811 8.10810810811
1.32 0.66 8.82352941176 8.82352941176
1.38 0.66 9.67741935484 9.67741935484
1.44 0.66 10.7142857143 10.7142857143
1.5 0.66 12 12
1.56 0.66 13.6363636364 13.6363636364
1.62 0.66 15.7894736842 15.7894736842
1.68 0.66 18.75 18.75
1.74 0.66 23.0769230769 23.0769230769
1.8 0.66 30 30
1.86 0.66 42.8571428571 42.8571428571
1.92 0.66 75 75
1.98 0.66 300 95
2.04 0.66 nan nan
2.1 0.66 nan nan
2.16 0.66 nan nan
2.22 0.66 nan nan
2.28 0.66 nan nan
2.34 0.66 nan nan
2.4 0.66 nan nan
2.46 0.66 nan nan
2.52 0.66 nan nan
2.58 0.66 nan nan
2.64 0.66 nan nan
2.7 0.66 nan nan
2.76 0.66 nan nan
2.82 0.66 nan nan
2.88 0.66 nan nan
2.94 0.66 nan nan
3 0.66 nan nan
-3 0.72 nan nan
-2.94 0.72 nan nan
-2.88 0.72 nan nan
-2.82 0.72 nan nan
-2.76 0.72 nan nan
-2.7 0.72 nan nan
-2.64 0.72 nan nan
-2.58 0.72 nan nan
-2.52 0.72 nan nan
-2.46 0.72 nan nan
-2.4 0.72 nan nan
-2.34 0.72 nan nan
-2.28 0.72 nan nan
-2.22 0.72 nan nan
-2.16 0.72 nan nan
-2.1 0.72 nan nan
-2.04 0.72 nan nan
-1.98 0.72 nan nan
-1.92 0.72 nan nan
-1.86 0.72 nan nan
-1.8 0.72 nan nan
-1.74 0.72 nan nan
-1.68 0.72 nan nan
-1.62 0.72 nan nan
-1.56 0.72 nan nan
-1.5 0.72 nan nan
-1.44 0.72 nan nan
-1.38 0.72 nan nan
-1.32 0.72 nan nan
-1.26 0.72 nan nan
-1.2 0.72 nan nan
-1.14 0.72 nan nan
-1.08 0.72 nan nan
-1.02 0.72 nan nan
-0.96 0.72 nan nan
-0.9 0.72 nan nan
-0.84 0.72 nan nan
-0.78 0.72 nan nan
-0.72 0.72 nan nan
-0.66 0.72 nan nan
-0.6 0.72 nan nan
-0.54 0.72 nan nan
-0.48 0.72 nan nan
-0.42 0.72 nan nan
-0.36 0.72 nan nan
-0.3 0.72 nan nan
-0.24 0.72 nan nan
-0.18 0.72 nan nan
-0.12 0.72 nan nan
-0.06 0.72 nan nan
0 0.72 nan nan
0.06 0.72 100 95
0.12 0.72 50 50
0.18 0.72 33.3333333333 33.3333333333
0.24 0.72 25 25
0.3 0.72 20 20
0.36 0.72 16.6666666667 16.6666666667
0.42 0.72 14.2857142857 14.2857142857
0.48 0.72 12.5 12.5
0.54 0.72 11.1111111111 11.1111111111
0.6 0.72 10 10
0.66 0.72 9.09090909091 9.09090909091
0.72 0.72 8.33333333333 8.33333333333
0.78 0.72 7.69230769231 7.69230769231
0.84 0.72 7.14285714286 7.14285714286
0.9 0.72 6.66666666667 6.66666666667
0.96 0.72 6.25 6.25
1.02 0.72 6.12244897959 6.12244897959
1.08 0.72 6.52173913043 6.52173913043
1.14 0.72 6.97674418605 6.97674418605
1.2 0.72 7.5 7.5
1.26 0.72 8.10810810811 8.10810810811
1.32 0.72 8.82352941176 8.82352941176
1.38 0.72 9.67741935484 9.67741935484
1.44 0.72 10.7142857143 10.7142857143
1.5 0.72 12 12
1.56 0.72 13.6363636364 13.6363636364
1.62 0.72 15.7894736842 15.7894736842
1.68 0.72 18.75 18.75
1.74 0.72 23.0769230769 23.0769230769
1.8 0.72 30 30
1.86 0.72 42.8571428571 42.8571428571
1.92 0.72 75 75
1.98 0.72 300 95
2.04 0.72 nan nan
2.1 0.72 nan nan
2.16 0.72 nan nan
2.22 0.72 nan nan
2.28 0.72 nan nan
2.34 0.72 nan nan
2.4 0.72 nan nan
2.46 0.72 nan nan
2.52 0.72 nan nan
2.58 0.72 nan nan
2.64 0.72 nan nan
2.7 0.72 nan nan
2.76 0.72 nan nan
2.82 0.72 nan nan
2.88 0.72 nan nan
2.94 0.72 nan nan
3 0.72 nan nan
-3 0.78 nan nan
-2.94 0.78 nan nan
-2.88 0.78 nan nan
-2.82 0.78 nan nan
-2.76 0.78 nan nan
-2.7 0.78 nan nan
-2.64 0.78 nan nan
-2.58 0.78 nan nan
-2.52 0.78 nan nan
-2.46 0.78 nan nan
-2.4 0.78 nan nan
-2.34 0.78 nan nan
-2.28 0.78 nan nan
-2.22 0.78 nan nan
-2.16 0.78 nan nan
-2.1 0.78 nan nan
-2.04 0.78 nan nan
-1.98 0.78 nan nan
-1.92 0.78 nan nan
-1.86 0.78 nan nan
-1.8 0.78 nan nan
-1.74 0.78 nan nan
-1.68 0.78 nan nan
-1.62 0.78 nan nan
-1.56 0.78 nan nan
-1.5 0.78 nan nan
-1.44 0.78 nan nan
-1.38 0.78 nan nan
-1.32 0.78 nan nan
-1.26 0.78 nan nan
-1.2 0.78 nan nan
-1.14 0.78 nan nan
-1.08 0.78 nan nan
-1.02 0.78 nan nan
-0.96 0.78 nan nan
-0.9 0.78 nan nan
-0.84 0.78 nan nan
-0.78 0.78 nan nan
-0.72 0.78 nan nan
-0.66 0.78 nan nan
-0.6 0.78 nan nan
-0.54 0.78 nan nan
-0.48 0.78 nan nan
-0.42 0.78 nan nan
-0.36 0.78 nan nan
-0.3 0.78 nan nan
-0.24 0.78 nan nan
-0.18 0.78 nan nan
-0.12 0.78 nan nan
-0.06 0.78 nan nan
0 0.78 nan nan
0.06 0.78 100 95
0.12 0.78 50 50
0.18 0.78 33.3333333333 33.3333333333
0.24 0.78 25 25
0.3 0.78 20 20
0.36 0.78 16.6666666667 16.6666666667
0.42 0.78 14.2857142857 14.2857142857
0.48 0.78 12.5 12.5
0.54 0.78 11.1111111111 11.1111111111
0.6 0.78 10 10
0.66 0.78 9.09090909091 9.09090909091
0.72 0.78 8.33333333333 8.33333333333
0.78 0.78 7.69230769231 7.69230769231
0.84 0.78 7.14285714286 7.14285714286
0.9 0.78 6.66666666667 6.66666666667
0.96 0.78 6.25 6.25
1.02 0.78 6.12244897959 6.12244897959
1.08 0.78 6.52173913043 6.52173913043
1.14 0.78 6.97674418605 6.97674418605
1.2 0.78 7.5 7.5
1.26 0.78 8.10810810811 8.10810810811
1.32 0.78 8.82352941176 8.82352941176
1.38 0.78 9.67741935484 9.67741935484
1.44 0.78 10.7142857143 10.7142857143
1.5 0.78 12 12
1.56 0.78 13.6363636364 13.6363636364
1.62 0.78 15.7894736842 15.7894736842
1.68 0.78 18.75 18.75
1.74 0.78 23.0769230769 23.0769230769
1.8 0.78 30 30
1.86 0.78 42.8571428571 42.8571428571
1.92 0.78 75 75
1.98 0.78 300 95
2.04 0.78 nan nan
2.1 0.78 nan nan
2.16 0.78 nan nan
2.22 0.78 nan nan
2.28 0.78 nan nan
2.34 0.78 nan nan
2.4 0.78 nan nan
2.46 0.78 nan nan
2.52 0.78 nan nan
2.58 0.78 nan nan
2.64 0.78 nan nan
2.7 0.78 nan nan
2.76 0.78 nan nan
2.82 0.78 nan nan
2.88 0.78 nan nan
2.94 0.78 nan nan
3 0.78 nan nan
-3 0.84 nan nan
-2.94 0.84 nan nan
-2.88 0.84 nan nan
-2.82 0.84 nan nan
-2.76 0.84 nan nan
-2.7 0.84 nan nan
-2.64 0.84 nan nan
-2.58 0.84 nan nan
-2.52 0.84 nan nan
-2.46 0.84 nan nan
-2.4 0.84 nan nan
-2.34 0.84 nan nan
-2.28 0.84 nan nan
-2.22 0.84 nan nan
-2.16 0.84 nan nan
-2.1 0.84 nan nan
-2.04 0.84 nan nan
-1.98 0.84 nan nan
-1.92 0.84 nan nan
-1.86 0.84 nan nan
-1.8 0.84 nan nan
-1.74 0.84 nan nan
-1.68 0.84 nan nan
-1.62 0.84 nan nan
-1.56 0.84 nan nan
-1.5 0.84 nan nan
-1.44 0.84 nan nan
-1.38 0.84 nan nan
-1.32 0.84 nan nan
-1.26 0.84 nan nan
-1.2 0.84 nan nan
-1.14 0.84 nan nan
-1.08 0.84 nan nan
-1.02 0.84 nan nan
-0.96 0.84 nan nan
-0.9 0.84 nan nan
-0.84 0.84 nan nan
-0.78 0.84 nan nan
-0.72 0.84 nan nan
-0.66 0.84 nan nan
-0.6 0.84 nan nan
-0.54 0.84 nan nan
-0.48 0.84 nan nan
-0.42 0.84 nan nan
-0.36 0.84 nan nan
-0.3 0.84 nan nan
-0.24 0.84 nan nan
-0.18 0.84 nan nan
-0.12 0.84 nan nan
-0.06 0.84 nan nan
0 0.84 nan nan
0.06 0.84 100 95
0.12 0.84 50 50
0.18 0.84 33.3333333333 33.3333333333
0.24 0.84 25 25
0.3 0.84 20 20
0.36 0.84 16.6666666667 16.6666666667
0.42 0.84 14.2857142857 14.2857142857
0.48 0.84 12.5 12.5
0.54 0.84 11.1111111111 11.1111111111
0.6 0.84 10 10
0.66 0.84 9.09090909091 9.09090909091
0.72 0.84 8.33333333333 8.33333333333
0.78 0.84 7.69230769231 7.69230769231
0.84 0.84 7.14285714286 7.14285714286
0.9 0.84 6.66666666667 6.66666666667
0.96 0.84 6.25 6.25
1.02 0.84 6.12244897959 6.12244897959
1.08 0.84 6.52173913043 6.52173913043
1.14 0.84 6.97674418605 6.97674418605
1.2 0.84 7.5 7.5
1.26 0.84 8.10810810811 8.10810810811
1.32 0.84 8.82352941176 8.82352941176
1.38 0.84 9.67741935484 9.67741935484
1.44 0.84 10.7142857143 10.7142857143
1.5 0.84 12 12
1.56 0.84 13.6363636364 13.6363636364
1.62 0.84 15.7894736842 15.7894736842
1.68 0.84 18.75 18.75
1.74 0.84 23.0769230769 23.0769230769
1.8 0.84 30 30
1.86 0.84 42.8571428571 42.8571428571
1.92 0.84 75 75
1.98 0.84 300 95
2.04 0.84 nan nan
2.1 0.84 nan nan
2.16 0.84 nan nan
2.22 0.84 nan nan
2.28 0.84 nan nan
2.34 0.84 nan nan
2.4 0.84 nan nan
2.46 0.84 nan nan
2.52 0.84 nan nan
2.58 0.84 nan nan
2.64 0.84 nan nan
2.7 0.84 nan nan
2.76 0.84 nan nan
2.82 0.84 nan nan
2.88 0.84 nan nan
2.94 0.84 nan nan
3 0.84 nan nan
-3 0.9 nan nan
-2.94 0.9 nan nan
-2.88 0.9 nan nan
-2.82 0.9 nan nan
-2.76 0.9 nan nan
-2.7 0.9 nan nan
-2.64 0.9 nan nan
-2.58 0.9 nan nan
-2.52 0.9 nan nan
-2.46 0.9 nan nan
-2.4 0.9 nan nan
-2.34 0.9 nan nan
-2.28 0.9 nan nan
-2.22 0.9 nan nan
-2.16 0.9 nan nan
-2.1 0.9 nan nan
-2.04 0.9 nan nan
-1.98 0.9 nan nan
-1.92 0.9 nan nan
-1.86 0.9 nan nan
-1.8 0.9 nan nan
-1.74 0.9 nan nan
-1.68 0.9 nan nan
-1.62 0.9 nan nan
-1.56 0.9 nan nan
-1.5 0.9 nan nan
-1.44 0.9 nan nan
-1.38 0.9 nan nan
-1.32 0.9 nan nan
-1.26 0.9 nan nan
-1.2 0.9 nan nan
-1.14 0.9 nan nan
-1.08 0.9 nan nan
-1.02 0.9 nan nan
-0.96 0.9 nan nan
-0.9 0.9 nan nan
-0.84 0.9 nan nan
-0.78 0.9 nan nan
-0.72 0.9 nan nan
-0.66 0.9 nan nan
-0.6 0.9 nan nan
-0.54 0.9 nan nan
-0.48 0.9 nan nan
-0.42 0.9 nan nan
-0.36 0.9 nan nan
-0.3 0.9 nan nan
-0.24 0.9 nan nan
-0.18 0.9 nan nan
-0.12 0.9 nan nan
-0.06 0.9 nan nan
0 0.9 nan nan
0.06 0.9 100 95
0.12 0.9 50 50
0.18 0.9 33.3333333333 33.3333333333
0.24 0.9 25 25
0.3 0.9 20 20
0.36 0.9 16.6666666667 16.6666666667
0.42 0.9 14.2857142857 14.2857142857
0.48 0.9 12.5 12.5
0.54 0.9 11.1111111111 11.1111111111
0.6 0.9 10 10
0.66 0.9 9.09090909091 9.09090909091
0.72 0.9 8.33333333333 8.33333333333
0.78 0.9 7.69230769231 7.69230769231
0.84 0.9 7.14285714286 7.14285714286
0.9 0.9 6.66666666667 6.66666666667
0.96 0.9 6.25 6.25
1.02 0.9 6.12244897959 6.12244897959
1.08 0.9 6.52173913043 6.52173913043
1.14 0.9 6.97674418605 6.97674418605
1.2 0.9 7.5 7.5
1.26 0.9 8.10810810811 8.10810810811
1.32 0.9 8.82352941176 8.82352941176
1.38 0.9 9.67741935484 9.67741935484
1.44 0.9 10.7142857143 10.7142857143
1.5 0.9 12 12
1.56 0.9 13.6363636364 13.6363636364
1.62 0.9 15.7894736842 15.7894736842
1.68 0.9 18.75 18.75
1.74 0.9 23.0769230769 23.0769230769
1.8 0.9 30 30
1.86 0.9 42.8571428571 42.8571428571
1.92 0.9 75 75
1.98 0.9 300 95
2.04 0.9 nan nan
2.1 0.9 nan nan
2.16 0.9 nan nan
2.22 0.9 nan nan
2.28 0.9 nan nan
2.34 0.9 nan nan
2.4 0.9 nan nan
2.46 0.9 nan nan
2.52 0.9 nan nan
2.58 0.9 nan nan
2.64 0.9 nan nan
2.7 0.9 nan nan
2.76 0.9 nan nan
2.82 0.9 nan nan
2.88 0.9 nan nan
2.94 0.9 nan nan
3 0.9 nan nan
-3 0.96 nan nan
-2.94 0.96 nan nan
-2.88 0.96 nan nan
-2.82 0.96 nan nan
-2.76 0.96 nan nan
-2.7 0.96 nan nan
-2.64 0.96 nan nan
-2.58 0.96 nan nan
-2.52 0.96 nan nan
-2.46 0.96 nan nan
-2.4 0.96 nan nan
-2.34 0.96 nan nan
-2.28 0.96 nan nan
-2.22 0.96 nan nan
-2.16 0.96 nan nan
-2.1 0.96 nan nan
-2.04 0.96 nan nan
-1.98 0.96 nan nan
-1.92 0.96 nan nan
-1.86 0.96 nan nan
-1.8 0.96 nan nan
-1.74 0.96 nan nan
-1.68 0.96 nan nan
-1.62 0.96 nan nan
-1.56 0.96 nan nan
-1.5 0.96 nan nan
-1.44 0.96 nan nan
-1.38 0.96 nan nan
-1.32 0.96 nan nan
-1.26 0.96 nan nan
-1.2 0.96 nan nan
-1.14 0.96 nan nan
-1.08 0.96 nan nan
-1.02 0.96 nan nan
-0.96 0.96 nan nan
-0.9 0.96 nan nan
-0.84 0.96 nan nan
-0.78 0.96 nan nan
-0.72 0.96 nan nan
-0.66 0.96 nan nan
-0.6 0.96 nan nan
-0.54 0.96 nan nan
-0.48 0.96 nan nan
-0.42 0.96 nan nan
-0.36 0.96 nan nan
-0.3 0.96 nan nan
-0.24 0.96 nan nan
-0.18 0.96 nan nan
-0.12 0.96 nan nan
-0.06 0.96 nan nan
0 0.96 nan nan
0.06 0.96 100 95
0.12 0.96 50 50
0.18 0.96 33.3333333333 33.3333333333
0.24 0.96 25 25
0.3 0.96 20 20
0.36 0.96 16.6666666667 16.6666666667
0.42 0.96 14.2857142857 14.2857142857
0.48 0.96 12.5 12.5
0.54 0.96 11.1111111111 11.1111111111
0.6 0.96 10 10
0.66 0.96 9.09090909091 9.09090909091
0.72 0.96 8.33333333333 8.33333333333
0.78 0.96 7.69230769231 7.69230769231
0.84 0.96 7.14285714286 7.14285714286
0.9 0.96 6.66666666667 6.66666666667
0.96 0.96 6.25 6.25
1.02 0.96 6.12244897959 6.12244897959
1.08 0.96 6.52173913043 6.52173913043
1.14 0.96 6.97674418605 6.97674418605
1.2 0.96 7.5 7.5
1.26 0.96 8.10810810811 8.10810810811
1.32 0.96 8.82352941176 8.82352941176
1.38 0.96 9.67741935484 9.67741935484
1.44 0.96 10.7142857143 10.7142857143
1.5 0.96 12 12
1.56 0.96 13.6363636364 13.6363636364
1.62 0.96 15.7894736842 15.7894736842
1.68 0.96 18.75 18.75
1.74 0.96 23.0769230769 23.0769230769
1.8 0.96 30 30
1.86 0.96 42.8571428571 42.8571428571
1.92 0.96 75 75
1.98 0.96 300 95
2.04 0.96 nan nan
2.1 0.96 nan nan
2.16 0.96 nan nan
2.22 0.96 nan nan
2.28 0.96 nan nan
2.34 0.96 nan nan
2.4 0.96 nan nan
2.46 0.96 nan nan
2.52 0.96 nan nan
2.58 0.96 nan nan
2.64 0.96 nan nan
2.7 0.96 nan nan
2.76 0.96 nan nan
2.82 0.96 nan nan
2.88 0.96 nan nan
2.94 0.96 nan nan
3 0.96 nan nan
-3 1.02 nan nan
-2.94 1.02 nan nan
-2.88 1.02 nan nan
-2.82 1.02 nan nan
-2.76 1.02 nan nan
-2.7 1.02 nan nan
-2.64 1.02 nan nan
-2.58 1.02 nan nan
-2.52 1.02 nan nan
-2.46 1.02 nan nan
-2.4 1.02 nan nan
-2.34 1.02 nan nan
-2.28 1.02 nan nan
-2.22 1.02 nan nan
-2.16 1.02 nan nan
-2.1 1.02 nan nan
-2.04 1.02 nan nan
-1.98 1.02 nan nan
-1.92 1.02 nan nan
-1.86 1.02 nan nan
-1.8 1.02 nan nan
-1.74 1.02 nan nan
-1.68 1.02 nan nan
-1.62 1.02 nan nan
-1.56 1.02 nan nan
-1.5 1.02 nan nan
-1.44 1.02 nan nan
-1.38 1.02 nan nan
-1.32 1.02 nan nan
-1.26 1.02 nan nan
-1.2 1.02 nan nan
-1.14 1.02 nan nan
-1.08 1.02 nan nan
-1.02 1.02 nan nan
-0.96 1.02 nan nan
-0.9 1.02 nan nan
-0.84 1.02 nan nan
-0.78 1.02 nan nan
-0.72 1.02 nan nan
-0.66 1.02 nan nan
-0.6 1.02 nan nan
-0.54 1.02 nan nan
-0.48 1.02 nan nan
-0.42 1.02 nan nan
-0.36 1.02 nan nan
-0.3 1.02 nan nan
-0.24 1.02 nan nan
-0.18 1.02 nan nan
-0.12 1.02 nan nan
-0.06 1.02 nan nan
0 1.02 nan nan
0.06 1.02 100 95
0.12 1.02 50 50
0.18 1.02 33.3333333333 33.3333333333
0.24 1.02 25 25
0.3 1.02 20 20
0.36 1.02 16.6666666667 16.6666666667
0.42 1.02 14.2857142857 14.2857142857
0.48 1.02 12.5 12.5
0.54 1.02 11.1111111111 11.1111111111
0.6 1.02 10 10
0.66 1.02 9.09090909091 9.09090909091
0.72 1.02 8.33333333333 8.33333333333
0.78 1.02 7.69230769231 7.69230769231
0.84 1.02 7.14285714286 7.14285714286
0.9 1.02 6.66666666667 6.66666666667
0.96 1.02 6.25 6.25
1.02 1.02 6.12244897959 6.12244897959
1.08 1.02 6.52173913043 6.52173913043
1.14 1.02 6.97674418605 6.97674418605
1.2 1.02 7.5 7.5
1.26 1.02 8.10810810811 8.10810810811
1.32 1.02 8.82352941176 8.82352941176
1.38 1.02 9.67741935484 9.67741935484
1.44 1.02 10.7142857143 10.7142857143
1.5 1.02 12 12
1.56 1.02 13.6363636364 13.6363636364
1.62 1.02 15.7894736842 15.7894736842
1.68 1.02 18.75 18.75
1.74 1.02 23.0769230769 23.0769230769
1.8 1.02 30 30
1.86 1.02 42.8571428571 42.8571428571
1.92 1.02 75 75
1.98 1.02 300 95
2.04 1.02 nan nan
2.1 1.02 nan nan
2.16 1.02 nan nan
2.22 1.02 nan nan
2.28 1.02 nan nan
2.34 1.02 nan nan
2.4 1.02 nan nan
2.46 1.02 nan nan
2.52 1.02 nan nan
2.58 1.02 nan nan
2.64 1.02 nan nan
2.7 1.02 nan nan
2.76 1.02 nan nan
2.82 1.02 nan nan
2.88 1.02 nan nan
2.94 1.02 nan nan
3 1.02 nan nan
-3 1.08 nan nan
-2.94 1.08 nan nan
-2.88 1.08 nan nan
-2.82 1.08 nan nan
-2.76 1.08 nan nan
-2.7 1.08 nan nan
-2.64 1.08 nan nan
-2.58 1.08 nan nan
-2.52 1.08 nan nan
-2.46 1.08 nan nan
-2.4 1.08 nan nan
-2.34 1.08 nan nan
-2.28 1.08 nan nan
-2.22 1.08 nan nan
-2.16 1.08 nan nan
-2.1 1.08 nan nan
-2.04 1.08 nan nan
-1.98 1.08 nan nan
-1.92 1.08 nan nan
-1.86 1.08 nan nan
-1.8 1.08 nan nan
-1.74 1.08 nan nan
-1.68 1.08 nan nan
-1.62 1.08 nan nan
-1.56 1.08 nan nan
-1.5 1.08 nan nan
-1.44 1.08 nan nan
-1.38 1.08 nan nan
-1.32 1.08 nan nan
-1.26 1.08 nan nan
-1.2 1.08 nan nan
-1.14 1.08 nan nan
-1.08 1.08 nan nan
-1.02 1.08 nan nan
-0.96 1.08 nan nan
-0.9 1.08 nan nan
-0.84 1.08 nan nan
-0.78 1.08 nan nan
-0.72 1.08 nan nan
-0.66 1.08 nan nan
-0.6 1.08 nan nan
-0.54 1.08 nan nan
-0.48 1.08 nan nan
-0.42 1.08 nan nan
-0.36 1.08 nan nan
-0.3 1.08 nan nan
-0.24 1.08 nan nan
-0.18 1.08 nan nan
-0.12 1.08 nan nan
-0.06 1.08 nan nan
0 1.08 nan nan
0.06 1.08 100 95
0.12 1.08 50 50
0.18 1.08 33.3333333333 33.3333333333
0.24 1.08 25 25
0.3 1.08 20 20
0.36 1.08 16.6666666667 16.6666666667
0.42 1.08 14.2857142857 14.2857142857
0.48 1.08 12.5 12.5
0.54 1.08 11.1111111111 11.1111111111
0.6 1.08 10 10
0.66 1.08 9.09090909091 9.09090909091
0.72 1.08 8.33333333333 8.33333333333
0.78 1.08 7.69230769231 7.69230769231
0.84 1.08 7.14285714286 7.14285714286
0.9 1.08 6.66666666667 6.66666666667
0.96 1.08 6.25 6.25
1.02 1.08 6.12244897959 6.12244897959
1.08 1.08 6.52173913043 6.52173913043
1.14 1.08 6.97674418605 6.97674418605
1.2 1.08 7.5 7.5
1.26 1.08 8.10810810811 8.10810810811
1.32 1.08 8.82352941176 8.82352941176
1.38 1.08 9.67741935484 9.67741935484
1.44 1.08 10.7142857143 10.7142857143
1.5 1.08 12 12
1.56 1.08 13.6363636364 13.6363636364
1.62 1.08 15.7894736842 15.7894736842
1.68 1.08 18.75 18.75
1.74 1.08 23.0769230769 23.0769230769
1.8 1.08 30 30
1.86 1.08 42.8571428571 42.8571428571
1.92 1.08 75 75
1.98 1.08 300 95
2.04 1.08 nan nan
2.1 1.08 nan nan
2.16 1.08 nan nan
2.22 1.08 nan nan
2.28 1.08 nan nan
2.34 1.08 nan nan
2.4 1.08 nan nan
2.46 1.08 nan nan
2.52 1.08 nan nan
2.58 1.08 nan nan
2.64 1.08 nan nan
2.7 1.08 nan nan
2.76 1.08 nan nan
2.82 1.08 nan nan
2.88 1.08 nan nan
2.94 1.08 nan nan
3 1.08 nan nan
-3 1.14 nan nan
-2.94 1.14 nan nan
-2.88 1.14 nan nan
-2.82 1.14 nan nan
-2.76 1.14 nan nan
-2.7 1.14 nan nan
-2.64 1.14 nan nan
-2.58 1.14 nan nan
-2.52 1.14 nan nan
-2.46 1.14 nan nan
-2.4 1.14 nan nan
-2.34 1.14 nan nan
-2.28 1.14 nan nan
-2.22 1.14 nan nan
-2.16 1.14 nan nan
-2.1 1.14 nan nan
-2.04 1.14 nan nan
-1.98 1.14 nan nan
-1.92 1.14 nan nan
-1.86 1.14 nan nan
-1.8 1.14 nan nan
-1.74 1.14 nan nan
-1.68 1.14 nan nan
-1.62 1.14 nan nan
-1.56 1.14 nan nan
-1.5 1.14 nan nan
-1.44 1.14 nan nan
-1.38 1.14 nan nan
-1.32 1.14 nan nan
-1.26 1.14 nan nan
-1.2 1.14 nan nan
-1.14 1.14 nan nan
-1.08 1.14 nan nan
-1.02 1.14 nan nan
-0.96 1.14 nan nan
-0.9 1.14 nan nan
-0.84 1.14 nan nan
-0.78 1.14 nan nan
-0.72 1.14 nan nan
-0.66 1.14 nan nan
-0.6 1.14 nan nan
-0.54 1.14 nan nan
-0.48 1.14 nan nan
-0.42 1.14 nan nan
-0.36 1.14 nan nan
-0.3 1.14 nan nan
-0.24 1.14 nan nan
-0.18 1.14 nan nan
-0.12 1.14 nan nan
-0.06 1.14 nan nan
0 1.14 nan nan
0.06 1.14 100 95
0.12 1.14 50 50
0.18 1.14 33.3333333333 33.3333333333
0.24 1.14 25 25
0.3 1.14 20 20
0.36 1.14 16.6666666667 16.6666666667
0.42 1.14 14.2857142857 14.2857142857
0.48 1.14 12.5 12.5
0.54 1.14 11.1111111111 11.1111111111
0.6 1.14 10 10
0.66 1.14 9.09090909091 9.09090909091
0.72 1.14 8.33333333333 8.33333333333
0.78 1.14 7.69230769231 7.69230769231
0.84 1.14 7.14285714286 7.14285714286
0.9 1.14 6.66666666667 6.66666666667
0.96 1.14 6.25 6.25
1.02 1.14 6.12244897959 6.12244897959
1.08 1.14 6.52173913043 6.52173913043
1.14 1.14 6.97674418605 6.97674418605
1.2 1.14 7.5 7.5
1.26 1.14 8.10810810811 8.10810810811
1.32 1.14 8.82352941176 8.82352941176
1.38 1.14 9.67741935484 9.67741935484
1.44 1.14 10.7142857143 10.7142857143
1.5 1.14 12 12
1.56 1.14 13.6363636364 13.6363636364
1.62 1.14 15.7894736842 15.7894736842
1.68 1.14 18.75 18.75
1.74 1.14 23.0769230769 23.0769230769
1.8 1.14 30 30
1.86 1.14 42.8571428571 42.8571428571
1.92 1.14 75 75
1.98 1.14 300 95
2.04 1.14 nan nan
2.1 1.14 nan nan
2.16 1.14 nan nan
2.22 1.14 nan nan
2.28 1.14 nan nan
2.34 1.14 nan nan
2.4 1.14 nan nan
2.46 1.14 nan nan
2.52 1.14 nan nan
2.58 1.14 nan nan
2.64 1.14 nan nan
2.7 1.14 nan nan
2.76 1.14 nan nan
2.82 1.14 nan nan
2.88 1.14 nan nan
2.94 1.14 nan nan
3 1.14 nan nan
-3 1.2 nan nan
-2.94 1.2 nan nan
-2.88 1.2 nan nan
-2.82 1.2 nan nan
-2.76 1.2 nan nan
-2.7 1.2 nan nan
-2.64 1.2 nan nan
-2.58 1.2 nan nan
-2.52 1.2 nan nan
-2.46 1.2 nan nan
-2.4 1.2 nan nan
-2.34 1.2 nan nan
-2.28 1.2 nan nan
-2.22 1.2 nan nan
-2.16 1.2 nan nan
-2.1 1.2 nan nan
-2.04 1.2 nan nan
-1.98 1.2 nan nan
-1.92 1.2 nan nan
-1.86 1.2 nan nan
-1.8 1.2 nan nan
-1.74 1.2 nan nan
-1.68 1.2 nan nan
-1.62 1.2 nan nan
-1.56 1.2 nan nan
-1.5 1.2 nan nan
-1.44 1.2 nan nan
-1.38 1.2 nan nan
-1.32 1.2 nan nan
-1.26 1.2 nan nan
-1.2 1.2 nan nan
-1.14 1.2 nan nan
-1.08 1.2 nan nan
-1.02 1.2 nan nan
-0.96 1.2 nan nan
-0.9 1.2 nan nan
-0.84 1.2 nan nan
-0.78 1.2 nan nan
-0.72 1.2 nan nan
-0.66 1.2 nan nan
-0.6 1.2 nan nan
-0.54 1.2 nan nan
-0.48 1.2 nan nan
-0.42 1.2 nan nan
-0.36 1.2 nan nan
-0.3 1.2 nan nan
-0.24 1.2 nan nan
-0.18 1.2 nan nan
-0.12 1.2 nan nan
-0.06 1.2 nan nan
0 1.2 nan nan
0.06 1.2 100 95
0.12 1.2 50 50
0.18 1.2 33.3333333333 33.3333333333
0.24 1.2 25 25
0.3 1.2 20 20
0.36 1.2 16.6666666667 16.6666666667
0.42 1.2 14.2857142857 14.2857142857
0.48 1.2 12.5 12.5
0.54 1.2 11.1111111111 11.1111111111
0.6 1.2 10 10
0.66 1.2 9.09090909091 9.09090909091
0.72 1.2 8.33333333333 8.33333333333
0.78 1.2 7.69230769231 7.69230769231
0.84 1.2 7.14285714286 7.14285714286
0.9 1.2 6.66666666667 6.66666666667
0.96 1.2 6.25 6.25
1.02 1.2 6.12244897959 6.12244897959
1.08 1.2 6.52173913043 6.52173913043
1.14 1.2 6.97674418605 6.97674418605
1.2 1.2 7.5 7.5
1.26 1.2 8.10810810811 8.10810810811
1.32 1.2 8.82352941176 8.82352941176
1.38 1.2 9.67741935484 9.67741935484
1.44 1.2 10.7142857143 10.7142857143
1.5 1.2 12 12
1.56 1.2 13.6363636364 13.6363636364
1.62 1.2 15.7894736842 15.7894736842
1.68 1.2 18.75 18.75
1.74 1.2 23.0769230769 23.0769230769
1.8 1.2 30 30
1.86 1.2 42.8571428571 42.8571428571
1.92 1.2 75 75
1.98 1.2 300 95
2.04 1.2 nan nan
2.1 1.2 nan nan
2.16 1.2 nan nan
2.22 1.2 nan nan
2.28 1.2 nan nan
2.34 1.2 nan nan
2.4 1.2 nan nan
2.46 1.2 nan nan
2.52 1.2 nan nan
2.58 1.2 nan nan
2.64 1.2 nan nan
2.7 1.2 nan nan
2.76 1.2 nan nan
2.82 1.2 nan nan
2.88 1.2 nan nan
2.94 1.2 nan nan
3 1.2 nan nan
-3 1.26 nan nan
-2.94 1.26 nan nan
-2.88 1.26 nan nan
-2.82 1.26 nan nan
-2.76 1.26 nan nan
-2.7 1.26 nan nan
-2.64 1.26 nan nan
-2.58 1.26 nan nan
-2.52 1.26 nan nan
-2.46 1.26 nan nan
-2.4 1.26 nan nan
-2.34 1.26 nan nan
-2.28 1.26 nan nan
-2.22 1.26 nan nan
-2.16 1.26 nan nan
-2.1 1.26 nan nan
-2.04 1.26 nan nan
-1.98 1.26 nan nan
-1.92 1.26 nan nan
-1.86 1.26 nan nan
-1.8 1.26 nan nan
-1.74 1.26 nan nan
-1.68 1.26 nan nan
-1.62 1.26 nan nan
-1.56 1.26 nan nan
-1.5 1.26 nan nan
-1.44 1.26 nan nan
-1.38 1.26 nan nan
-1.32 1.26 nan nan
-1.26 1.26 nan nan
-1.2 1.26 nan nan
-1.14 1.26 nan nan
-1.08 1.26 nan nan
-1.02 1.26 nan nan
-0.96 1.26 nan nan
-0.9 1.26 nan nan
-0.84 1.26 nan nan
-0.78 1.26 nan nan
-0.72 1.26 nan nan
-0.66 1.26 nan nan
-0.6 1.26 nan nan
-0.54 1.26 nan nan
-0.48 1.26 nan nan
-0.42 1.26 nan nan
-0.36 1.26 nan nan
-0.3 1.26 nan nan
-0.24 1.26 nan nan
-0.18 1.26 nan nan
-0.12 1.26 nan nan
-0.06 1.26 nan nan
0 1.26 nan nan
0.06 1.26 100 95
0.12 1.26 50 50
0.18 1.26 33.3333333333 33.3333333333
0.24 1.26 25 25
0.3 1.26 20 20
0.36 1.26 16.6666666667 16.6666666667
0.42 1.26 14.2857142857 14.2857142857
0.48 1.26 12.5 12.5
0.54 1.26 11.1111111111 11.1111111111
0.6 1.26 10 10
0.66 1.26 9.09090909091 9.09090909091
0.72 1.26 8.33333333333 8.33333333333
0.78 1.26 7.69230769231 7.69230769231
0.84 1.26 7.14285714286 7.14285714286
0.9 1.26 6.66666666667 6.66666666667
0.96 1.26 6.25 6.25
1.02 1.26 6.12244897959 6.12244897959
1.08 1.26 6.52173913043 6.52173913043
1.14 1.26 6.97674418605 6.97674418605
1.2 1.26 7.5 7.5
1.26 1.26 8.10810810811 8.10810810811
1.32 1.26 8.82352941176 8.82352941176
1.38 1.26 9.67741935484 9.67741935484
1.44 1.26 10.7142857143 10.7142857143
1.5 1.26 12 12
1.56 1.26 13.6363636364 13.6363636364
1.62 1.26 15.7894736842 15.7894736842
1.68 1.26 18.75 18.75
1.74 1.26 23.0769230769 23.0769230769
1.8 1.26 30 30
1.86 1.26 42.8571428571 42.8571428571
1.92 1.26 75 75
1.98 1.26 300 95
2.04 1.26 nan nan
2.1 1.26 nan nan
2.16 1.26 nan nan
2.22 1.26 nan nan
2.28 1.26 nan nan
2.34 1.26 nan nan
2.4 1.26 nan nan
2.46 1.26 nan nan
2.52 1.26 nan nan
2.58 1.26 nan nan
2.64 1.26 nan nan
2.7 1.26 nan nan
2.76 1.26 nan nan
2.82 1.26 nan nan
2.88 1.26 nan nan
2.94 1.26 nan nan
3 1.26 nan nan
-3 1.32 nan nan
-2.94 1.32 nan nan
-2.88 1.32 nan nan
-2.82 1.32 nan nan
-2.76 1.32 nan nan
-2.7 1.32 nan nan
-2.64 1.32 nan nan
-2.58 1.32 nan nan
-2.52 1.32 nan nan
-2.46 1.32 nan nan
-2.4 1.32 nan nan
-2.34 1.32 nan nan
-2.28 1.32 nan nan
-2.22 1.32 nan nan
-2.16 1.32 nan nan
-2.1 1.32 nan nan
-2.04 1.32 nan nan
-1.98 1.32 nan nan
-1.92 1.32 nan nan
-1.86 1.32 nan nan
-1.8 1.32 nan nan
-1.74 1.32 nan nan
-1.68 1.32 nan nan
-1.62 1.32 nan nan
-1.56 1.32 nan nan
-1.5 1.32 nan nan
-1.44 1.32 nan nan
-1.38 1.32 nan nan
-1.32 1.32 nan nan
-1.26 1.32 nan nan
-1.2 1.32 nan nan
-1.14 1.32 nan nan
-1.08 1.32 nan nan
-1.02 1.32 nan nan
-0.96 1.32 nan nan
-0.9 1.32 nan nan
-0.84 1.32 nan nan
-0.78 1.32 nan nan
-0.72 1.32 nan nan
-0.66 1.32 nan nan
-0.6 1.32 nan nan
-0.54 1.32 nan nan
-0.48 1.32 nan nan
-0.42 1.32 nan nan
-0.36 1.32 nan nan
-0.3 1.32 nan nan
-0.24 1.32 nan nan
-0.18 1.32 nan nan
-0.12 1.32 nan nan
-0.06 1.32 nan nan
0 1.32 nan nan
0.06 1.32 100 95
0.12 1.32 50 50
0.18 1.32 33.3333333333 33.3333333333
0.24 1.32 25 25
0.3 1.32 20 20
0.36 1.32 16.6666666667 16.6666666667
0.42 1.32 14.2857142857 14.2857142857
0.48 1.32 12.5 12.5
0.54 1.32 11.1111111111 11.1111111111
0.6 1.32 10 10
0.66 1.32 9.09090909091 9.09090909091
0.72 1.32 8.33333333333 8.33333333333
0.78 1.32 7.69230769231 7.69230769231
0.84 1.32 7.14285714286 7.14285714286
0.9 1.32 6.66666666667 6.66666666667
0.96 1.32 6.25 6.25
1.02 1.32 6.12244897959 6.12244897959
1.08 1.32 6.52173913043 6.52173913043
1.14 1.32 6.97674418605 6.97674418605
1.2 1.32 7.5 7.5
1.26 1.32 8.10810810811 8.10810810811
1.32 1.32 8.82352941176 8.82352941176
1.38 1.32 9.67741935484 9.67741935484
1.44 1.32 10.7142857143 10.7142857143
1.5 1.32 12 12
1.56 1.32 13.6363636364 13.6363636364
1.62 1.32 15.7894736842 15.7894736842
1.68 1.32 18.75 18.75
1.74 1.32 23.0769230769 23.0769230769
1.8 1.32 30 30
1.86 1.32 42.8571428571 42.8571428571
1.92 1.32 75 75
1.98 1.32 300 95
2.04 1.32 nan nan
2.1 1.32 nan nan
2.16 1.32 nan nan
2.22 1.32 nan nan
2.28 1.32 nan nan
2.34 1.32 nan nan
2.4 1.32 nan nan
2.46 1.32 nan nan
2.52 1.32 nan nan
2.58 1.32 nan nan
2.64 1.32 nan nan
2.7 1.32 nan nan
2.76 1.32 nan nan
2.82 1.32 nan nan
2.88 1.32 nan nan
2.94 1.32 nan nan
3 1.32 nan nan
-3 1.38 nan nan
-2.94 1.38 nan nan
-2.88 1.38 nan nan
-2.82 1.38 nan nan
-2.76 1.38 nan nan
-2.7 1.38 nan nan
-2.64 1.38 nan nan
-2.58 1.38 nan nan
-2.52 1.38 nan nan
-2.46 1.38 nan nan
-2.4 1.38 nan nan
-2.34 1.38 nan nan
-2.28 1.38 nan nan
-2.22 1.38 nan nan
-2.16 1.38 nan nan
-2.1 1.38 nan nan
-2.04 1.38 nan nan
-1.98 1.38 nan nan
-1.92 1.38 nan nan
-1.86 1.38 nan nan
-1.8 1.38 nan nan
-1.74 1.38 nan nan
-1.68 1.38 nan nan
-1.62 1.38 nan nan
-1.56 1.38 nan nan
-1.5 1.38 nan nan
-1.44 1.38 nan nan
-1.38 1.38 nan nan
-1.32 1.38 nan nan
-1.26 1.38 nan nan
-1.2 1.38 nan nan
-1.14 1.38 nan nan
-1.08 1.38 nan nan
-1.02 1.38 nan nan
-0.96 1.38 nan nan
-0.9 1.38 nan nan
-0.84 1.38 nan nan
-0.78 1.38 nan nan
-0.72 1.38 nan nan
-0.66 1.38 nan nan
-0.6 1.38 nan nan
-0.54 1.38 nan nan
-0.48 1.38 nan nan
-0.42 1.38 nan nan
-0.36 1.38 nan nan
-0.3 1.38 nan nan
-0.24 1.38 nan nan
-0.18 1.38 nan nan
-0.12 1.38 nan nan
-0.06 1.38 nan nan
0 1.38 nan nan
0.06 1.38 100 95
0.12 1.38 50 50
0.18 1.38 33.3333333333 33.3333333333
0.24 1.38 25 25
0.3 1.38 20 20
0.36 1.38 16.6666666667 16.6666666667
0.42 1.38 14.2857142857 14.2857142857
0.48 1.38 12.5 12.5
0.54 1.38 11.1111111111 11.1111111111
0.6 1.38 10 10
0.66 1.38 9.09090909091 9.09090909091
0.72 1.38 8.33333333333 8.33333333333
0.78 1.38 7.69230769231 7.69230769231
0.84 1.38 7.14285714286 7.14285714286
0.9 1.38 6.66666666667 6.66666666667
0.96 1.38 6.25 6.25
1.02 1.38 6.12244897959 6.12244897959
1.08 1.38 6.52173913043 6.52173913043
1.14 1.38 6.97674418605 6.97674418605
1.2 1.38 7.5 7.5
1.26 1.38 8.10810810811 8.10810810811
1.32 1.38 8.82352941176 8.82352941176
1.38 1.38 9.67741935484 9.67741935484
1.44 1.38 10.7142857143 10.7142857143
1.5 1.38 12 12
1.56 1.38 13.6363636364 13.6363636364
1.62 1.38 15.7894736842 15.7894736842
1.68 1.38 18.75 18.75
1.74 1.38 23.0769230769 23.0769230769
1.8 1.38 30 30
1.86 1.38 42.8571428571 42.8571428571
1.92 1.38 75 75
1.98 1.38 300 95
2.04 1.38 nan nan
2.1 1.38 nan nan
2.16 1.38 nan nan
2.22 1.38 nan nan
2.28 1.38 nan nan
2.34 1.38 nan nan
2.4 1.38 nan nan
2.46 1.38 nan nan
2.52 1.38 nan nan
2.58 1.38 nan nan
2.64 1.38 nan nan
2.7 1.38 nan nan
2.76 1.38 nan nan
2.82 1.38 nan nan
2.88 1.38 nan nan
2.94 1.38 nan nan
3 1.38 nan nan
-3 1.44 nan nan
-2.94 1.44 nan nan
-2.88 1.44 nan nan
-2.82 1.44 nan nan
-2.76 1.44 nan nan
-2.7 1.44 nan nan
-2.64 1.44 nan nan
-2.58 1.44 nan nan
-2.52 1.44 nan nan
-2.46 1.44 nan nan
-2.4 1.44 nan nan
-2.34 1.44 nan nan
-2.28 1.44 nan nan
-2.22 1.44 nan nan
-2.16 1.44 nan nan
-2.1 1.44 nan nan
-2.04 1.44 nan nan
-1.98 1.44 nan nan
-1.92 1.44 nan nan
-1.86 1.44 nan nan
-1.8 1.44 nan nan
-1.74 1.44 nan nan
-1.68 1.44 nan nan
-1.62 1.44 nan nan
-1.56 1.44 nan nan
-1.5 1.44 nan nan
-1.44 1.44 nan nan
-1.38 1.44 nan nan
-1.32 1.44 nan nan
-1.26 1.44 nan nan
-1.2 1.44 nan nan
-1.14 1.44 nan nan
-1.08 1.44 nan nan
-1.02 1.44 nan nan
-0.96 1.44 nan nan
-0.9 1.44 nan nan
-0.84 1.44 nan nan
-0.78 1.44 nan nan
-0.72 1.44 nan nan
-0.66 1.44 nan nan
-0.6 1.44 nan nan
-0.54 1.44 nan nan
-0.48 1.44 nan nan
-0.42 1.44 nan nan
-0.36 1.44 nan nan
-0.3 1.44 nan nan
-0.24 1.44 nan nan
-0.18 1.44 nan nan
-0.12 1.44 nan nan
-0.06 1.44 nan nan
0 1.44 nan nan
0.06 1.44 100 95
0.12 1.44 50 50
0.18 1.44 33.3333333333 33.3333333333
0.24 1.44 25 25
0.3 1.44 20 20
0.36 1.44 16.6666666667 16.6666666667
0.42 1.44 14.2857142857 14.2857142857
0.48 1.44 12.5 12.5
0.54 1.44 11.1111111111 11.1111111111
0.6 1.44 10 10
0.66 1.44 9.09090909091 9.09090909091
0.72 1.44 8.33333333333 8.33333333333
0.78 1.44 7.69230769231 7.69230769231
0.84 1.44 7.14285714286 7.14285714286
0.9 1.44 6.66666666667 6.66666666667
0.96 1.44 6.25 6.25
1.02 1.44 6.12244897959 6.12244897959
1.08 1.44 6.52173913043 6.52173913043
1.14 1.44 6.97674418605 6.97674418605
1.2 1.44 7.5 7.5
1.26 1.44 8.10810810811 8.10810810811
1.32 1.44 8.82352941176 8.82352941176
1.38 1.44 9.67741935484 9.67741935484
1.44 1.44 10.7142857143 10.7142857143
1.5 1.44 12 12
1.56 1.44 13.6363636364 13.6363636364
1.62 1.44 15.7894736842 15.7894736842
1.68 1.44 18.75 18.75
1.74 1.44 23.0769230769 23.0769230769
1.8 1.44 30 30
1.86 1.44 42.8571428571 42.8571428571
1.92 1.44 75 75
1.98 1.44 300 95
2.04 1.44 nan nan
2.1 1.44 nan nan
2.16 1.44 nan nan
2.22 1.44 nan nan
2.28 1.44 nan nan
2.34 1.44 nan nan
2.4 1.44 nan nan
2.46 1.44 nan nan
2.52 1.44 nan nan
2.58 1.44 nan nan
2.64 1.44 nan nan
2.7 1.44 nan nan
2.76 1.44 nan nan
2.82 1.44 nan nan
2.88 1.44 nan nan
2.94 1.44 nan nan
3 1.44 nan nan
-3 1.5 nan nan
-2.94 1.5 nan nan
-2.88 1.5 nan nan
-2.82 1.5 nan nan
-2.76 1.5 nan nan
-2.7 1.5 nan nan
-2.64 1.5 nan nan
-2.58 1.5 nan nan
-2.52 1.5 nan nan
-2.46 1.5 nan nan
-2.4 1.5 nan nan
-2.34 1.5 nan nan
-2.28 1.5 nan nan
-2.22 1.5 nan nan
-2.16 1.5 nan nan
-2.1 1.5 nan nan
-2.04 1.5 nan nan
-1.98 1.5 nan nan
-1.92 1.5 nan nan
-1.86 1.5 nan nan
-1.8 1.5 nan nan
-1.74 1.5 nan nan
-1.68 1.5 nan nan
-1.62 1.5 nan nan
-1.56 1.5 nan nan
-1.5 1.5 nan nan
-1.44 1.5 nan nan
-1.38 1.5 nan nan
-1.32 1.5 nan nan
-1.26 1.5 nan nan
-1.2 1.5 nan nan
-1.14 1.5 nan nan
-1.08 1.5 nan nan
-1.02 1.5 nan nan
-0.96 1.5 nan nan
-0.9 1.5 nan nan
-0.84 1.5 nan nan
-0.78 1.5 nan nan
-0.72 1.5 nan nan
-0.66 1.5 nan nan
-0.6 1.5 nan nan
-0.54 1.5 nan nan
-0.48 1.5 nan nan
-0.42 1.5 nan nan
-0.36 1.5 nan nan
-0.3 1.5 nan nan
-0.24 1.5 nan nan
-0.18 1.5 nan nan
-0.12 1.5 nan nan
-0.06 1.5 nan nan
0 1.5 nan nan
0.06 1.5 100 95
0.12 1.5 50 50
0.18 1.5 33.3333333333 33.3333333333
0.24 1.5 25 25
0.3 1.5 20 20
0.36 1.5 16.6666666667 16.6666666667
0.42 1.5 14.2857142857 14.2857142857
0.48 1.5 12.5 12.5
0.54 1.5 11.1111111111 11.1111111111
0.6 1.5 10 10
0.66 1.5 9.09090909091 9.09090909091
0.72 1.5 8.33333333333 8.33333333333
0.78 1.5 7.69230769231 7.69230769231
0.84 1.5 7.14285714286 7.14285714286
0.9 1.5 6.66666666667 6.66666666667
0.96 1.5 6.25 6.25
1.02 1.5 6.12244897959 6.12244897959
1.08 1.5 6.52173913043 6.52173913043
1.14 1.5 6.97674418605 6.97674418605
1.2 1.5 7.5 7.5
1.26 1.5 8.10810810811 8.10810810811
1.32 1.5 8.82352941176 8.82352941176
1.38 1.5 9.67741935484 9.67741935484
1.44 1.5 10.7142857143 10.7142857143
1.5 1.5 12 12
1.56 1.5 13.6363636364 13.6363636364
1.62 1.5 15.7894736842 15.7894736842
1.68 1.5 18.75 18.75
1.74 1.5 23.0769230769 23.0769230769
1.8 1.5 30 30
1.86 1.5 42.8571428571 42.8571428571
1.92 1.5 75 75
1.98 1.5 300 95
2.04 1.5 nan nan
2.1 1.5 nan nan
2.16 1.5 nan nan
2.22 1.5 nan nan
2.28 1.5 nan nan
2.34 1.5 nan nan
2.4 1.5 nan nan
2.46 1.5 nan nan
2.52 1.5 nan nan
2.58 1.5 nan nan
2.64 1.5 nan nan
2.7 1.5 nan nan
2.76 1.5 nan nan
2.82 1.5 nan nan
2.88 1.5 nan nan
2.94 1.5 nan nan
3 1.5 nan nan
-3 1.56 nan nan
-2.94 1.56 nan nan
-2.88 1.56 nan nan
-2.82 1.56 nan nan
-2.76 1.56 nan nan
-2.7 1.56 nan nan
-2.64 1.56 nan nan
-2.58 1.56 nan nan
-2.52 1.56 nan nan
-2.46 1.56 nan nan
-2.4 1.56 nan nan
-2.34 1.56 nan nan
-2.28 1.56 nan nan
-2.22 1.56 nan nan
-2.16 1.56 nan nan
-2.1 1.56 nan nan
-2.04 1.56 nan nan
-1.98 1.56 nan nan
-1.92 1.56 nan nan
-1.86 1.56 nan nan
-1.8 1.56 nan nan
-1.74 1.56 nan nan
-1.68 1.56 nan nan
-1.62 1.56 nan nan
-1.56 1.56 nan nan
-1.5 1.56 nan nan
-1.44 1.56 nan nan
-1.38 1.56 nan nan
-1.32 1.56 nan nan
-1.26 1.56 nan nan
-1.2 1.56 nan nan
-1.14 1.56 nan nan
-1.08 1.56 nan nan
-1.02 1.56 nan nan
-0.96 1.56 nan nan
-0.9 1.56 nan nan
-0.84 1.56 nan nan
-0.78 1.56 nan nan
-0.72 1.56 nan nan
-0.66 1.56 nan nan
-0.6 1.56 nan nan
-0.54 1.56 nan nan
-0.48 1.56 nan nan
-0.42 1.56 nan nan
-0.36 1.56 nan nan
-0.3 1.56 nan nan
-0.24 1.56 nan nan
-0.18 1.56 nan nan
-0.12 1.56 nan nan
-0.06 1.56 nan nan
0 1.56 nan nan
0.06 1.56 100 95
0.12 1.56 50 50
0.18 1.56 33.3333333333 33.3333333333
0.24 1.56 25 25
0.3 1.56 20 20
0.36 1.56 16.6666666667 16.6666666667
0.42 1.56 14.2857142857 14.2857142857
0.48 1.56 12.5 12.5
0.54 1.56 11.1111111111 11.1111111111
0.6 1.56 10 10
0.66 1.56 9.09090909091 9.09090909091
0.72 1.56 8.33333333333 8.33333333333
0.78 1.56 7.69230769231 7.69230769231
0.84 1.56 7.14285714286 7.14285714286
0.9 1.56 6.66666666667 6.66666666667
0.96 1.56 6.25 6.25
1.02 1.56 6.12244897959 6.12244897959
1.08 1.56 6.52173913043 6.52173913043
1.14 1.56 6.97674418605 6.97674418605
1.2 1.56 7.5 7.5
1.26 1.56 8.10810810811 8.10810810811
1.32 1.56 8.82352941176 8.82352941176
1.38 1.56 9.67741935484 9.67741935484
1.44 1.56 10.7142857143 10.7142857143
1.5 1.56 12 12
1.56 1.56 13.6363636364 13.6363636364
1.62 1.56 15.7894736842 15.7894736842
1.68 1.56 18.75 18.75
1.74 1.56 23.0769230769 23.0769230769
1.8 1.56 30 30
1.86 1.56 42.8571428571 42.8571428571
1.92 1.56 75 75
1.98 1.56 300 95
2.04 1.56 nan nan
2.1 1.56 nan nan
2.16 1.56 nan nan
2.22 1.56 nan nan
2.28 1.56 nan nan
2.34 1.56 nan nan
2.4 1.56 nan nan
2.46 1.56 nan nan
2.52 1.56 nan nan
2.58 1.56 nan nan
2.64 1.56 nan nan
2.7 1.56 nan nan
2.76 1.56 nan nan
2.82 1.56 nan nan
2.88 1.56 nan nan
2.94 1.56 nan nan
3 1.56 nan nan
-3 1.62 nan nan
-2.94 1.62 nan nan
-2.88 1.62 nan nan
-2.82 1.62 nan nan
-2.76 1.62 nan nan
-2.7 1.62 nan nan
-2.64 1.62 nan nan
-2.58 1.62 nan nan
-2.52 1.62 nan nan
-2.46 1.62 nan nan
-2.4 1.62 nan nan
-2.34 1.62 nan nan
-2.28 1.62 nan nan
-2.22 1.62 nan nan
-2.16 1.62 nan nan
-2.1 1.62 nan nan
-2.04 1.62 nan nan
-1.98 1.62 nan nan
-1.92 1.62 nan nan
-1.86 1.62 nan nan
-1.8 1.62 nan nan
-1.74 1.62 nan nan
-1.68 1.62 nan nan
-1.62 1.62 nan nan
-1.56 1.62 nan nan
-1.5 1.62 nan nan
-1.44 1.62 nan nan
-1.38 1.62 nan nan
-1.32 1.62 nan nan
-1.26 1.62 nan nan
-1.2 1.62 nan nan
-1.14 1.62 nan nan
-1.08 1.62 nan nan
-1.02 1.62 nan nan
-0.96 1.62 nan nan
-0.9 1.62 nan nan
-0.84 1.62 nan nan
-0.78 1.62 nan nan
-0.72 1.62 nan nan
-0.66 1.62 nan nan
-0.6 1.62 nan nan
-0.54 1.62 nan nan
-0.48 1.62 nan nan
-0.42 1.62 nan nan
-0.36 1.62 nan nan
-0.3 1.62 nan nan
-0.24 1.62 nan nan
-0.18 1.62 nan nan
-0.12 1.62 nan nan
-0.06 1.62 nan nan
0 1.62 nan nan
0.06 1.62 100 95
0.12 1.62 50 50
0.18 1.62 33.3333333333 33.3333333333
0.24 1.62 25 25
0.3 1.62 20 20
0.36 1.62 16.6666666667 16.6666666667
0.42 1.62 14.2857142857 14.2857142857
0.48 1.62 12.5 12.5
0.54 1.62 11.1111111111 11.1111111111
0.6 1.62 10 10
0.66 1.62 9.09090909091 9.09090909091
0.72 1.62 8.33333333333 8.33333333333
0.78 1.62 7.69230769231 7.69230769231
0.84 1.62 7.14285714286 7.14285714286
0.9 1.62 6.66666666667 6.66666666667
0.96 1.62 6.25 6.25
1.02 1.62 6.12244897959 6.12244897959
1.08 1.62 6.52173913043 6.52173913043
1.14 1.62 6.97674418605 6.97674418605
1.2 1.62 7.5 7.5
1.26 1.62 8.10810810811 8.10810810811
1.32 1.62 8.82352941176 8.82352941176
1.38 1.62 9.67741935484 9.67741935484
1.44 1.62 10.7142857143 10.7142857143
1.5 1.62 12 12
1.56 1.62 13.6363636364 13.6363636364
1.62 1.62 15.7894736842 15.7894736842
1.68 1.62 18.75 18.75
1.74 1.62 23.0769230769 23.0769230769
1.8 1.62 30 30
1.86 1.62 42.8571428571 42.8571428571
1.92 1.62 75 75
1.98 1.62 300 95
2.04 1.62 nan nan
2.1 1.62 nan nan
2.16 1.62 nan nan
2.22 1.62 nan nan
2.28 1.62 nan nan
2.34 1.62 nan nan
2.4 1.62 nan nan
2.46 1.62 nan nan
2.52 1.62 nan nan
2.58 1.62 nan nan
2.64 1.62 nan nan
2.7 1.62 nan nan
2.76 1.62 nan nan
2.82 1.62 nan nan
2.88 1.62 nan nan
2.94 1.62 nan nan
3 1.62 nan nan
-3 1.68 nan nan
-2.94 1.68 nan nan
-2.88 1.68 nan nan
-2.82 1.68 nan nan
-2.76 1.68 nan nan
-2.7 1.68 nan nan
-2.64 1.68 nan nan
-2.58 1.68 nan nan
-2.52 1.68 nan nan
-2.46 1.68 nan nan
-2.4 1.68 nan nan
-2.34 1.68 nan nan
-2.28 1.68 nan nan
-2.22 1.68 nan nan
-2.16 1.68 nan nan
-2.1 1.68 nan nan
-2.04 1.68 nan nan
-1.98 1.68 nan nan
-1.92 1.68 nan nan
-1.86 1.68 nan nan
-1.8 1.68 nan nan
-1.74 1.68 nan nan
-1.68 1.68 nan nan
-1.62 1.68 nan nan
-1.56 1.68 nan nan
-1.5 1.68 nan nan
-1.44 1.68 nan nan
-1.38 1.68 nan nan
-1.32 1.68 nan nan
-1.26 1.68 nan nan
-1.2 1.68 nan nan
-1.14 1.68 nan nan
-1.08 1.68 nan nan
-1.02 1.68 nan nan
-0.96 1.68 nan nan
-0.9 1.68 nan nan
-0.84 1.68 nan nan
-0.78 1.68 nan nan
-0.72 1.68 nan nan
-0.66 1.68 nan nan
-0.6 1.68 nan nan
-0.54 1.68 nan nan
-0.48 1.68 nan nan
-0.42 1.68 nan nan
-0.36 1.68 nan nan
-0.3 1.68 nan nan
-0.24 1.68 nan nan
-0.18 1.68 nan nan
-0.12 1.68 nan nan
-0.06 1.68 nan nan
0 1.68 nan nan
0.06 1.68 100 95
0.12 1.68 50 50
0.18 1.68 33.3333333333 33.3333333333
0.24 1.68 25 25
0.3 1.68 20 20
0.36 1.68 16.6666666667 16.6666666667
0.42 1.68 14.2857142857 14.2857142857
0.48 1.68 12.5 12.5
0.54 1.68 11.1111111111 11.1111111111
0.6 1.68 10 10
0.66 1.68 9.09090909091 9.09090909091
0.72 1.68 8.33333333333 8.33333333333
0.78 1.68 7.69230769231 7.69230769231
0.84 1.68 7.14285714286 7.14285714286
0.9 1.68 6.66666666667 6.66666666667
0.96 1.68 6.25 6.25
1.02 1.68 6.12244897959 6.12244897959
1.08 1.68 6.52173913043 6.52173913043
1.14 1.68 6.97674418605 6.97674418605
1.2 1.68 7.5 7.5
1.26 1.68 8.10810810811 8.10810810811
1.32 1.68 8.82352941176 8.82352941176
1.38 1.68 9.67741935484 9.67741935484
1.44 1.68 10.7142857143 10.7142857143
1.5 1.68 12 12
1.56 1.68 13.6363636364 13.6363636364
1.62 1.68 15.7894736842 15.7894736842
1.68 1.68 18.75 18.75
1.74 1.68 23.0769230769 23.0769230769
1.8 1.68 30 30
1.86 1.68 42.8571428571 42.8571428571
1.92 1.68 75 75
1.98 1.68 300 95
2.04 1.68 nan nan
2.1 1.68 nan nan
2.16 1.68 nan nan
2.22 1.68 nan nan
2.28 1.68 nan nan
2.34 1.68 nan nan
2.4 1.68 nan nan
2.46 1.68 nan nan
2.52 1.68 nan nan
2.58 1.68 nan nan
2.64 1.68 nan nan
2.7 1.68 nan nan
2.76 1.68 nan nan
2.82 1.68 nan nan
2.88 1.68 nan nan
2.94 1.68 nan nan
3 1.68 nan nan
-3 1.74 nan nan
-2.94 1.74 nan nan
-2.88 1.74 nan nan
-2.82 1.74 nan nan
-2.76 1.74 nan nan
-2.7 1.74 nan nan
-2.64 1.74 nan nan
-2.58 1.74 nan nan
-2.52 1.74 nan nan
-2.46 1.74 nan nan
-2.4 1.74 nan nan
-2.34 1.74 nan nan
-2.28 1.74 nan nan
-2.22 1.74 nan nan
-2.16 1.74 nan nan
-2.1 1.74 nan nan
-2.04 1.74 nan nan
-1.98 1.74 nan nan
-1.92 1.74 nan nan
-1.86 1.74 nan nan
-1.8 1.74 nan nan
-1.74 1.74 nan nan
-1.68 1.74 nan nan
-1.62 1.74 nan nan
-1.56 1.74 nan nan
-1.5 1.74 nan nan
-1.44 1.74 nan nan
-1.38 1.74 nan nan
-1.32 1.74 nan nan
-1.26 1.74 nan nan
-1.2 1.74 nan nan
-1.14 1.74 nan nan
-1.08 1.74 nan nan
-1.02 1.74 nan nan
-0.96 1.74 nan nan
-0.9 1.74 nan nan
-0.84 1.74 nan nan
-0.78 1.74 nan nan
-0.72 1.74 nan nan
-0.66 1.74 nan nan
-0.6 1.74 nan nan
-0.54 1.74 nan nan
-0.48 1.74 nan nan
-0.42 1.74 nan nan
-0.36 1.74 nan nan
-0.3 1.74 nan nan
-0.24 1.74 nan nan
-0.18 1.74 nan nan
-0.12 1.74 nan nan
-0.06 1.74 nan nan
0 1.74 nan nan
0.06 1.74 100 95
0.12 1.74 50 50
0.18 1.74 33.3333333333 33.3333333333
0.24 1.74 25 25
0.3 1.74 20 20
0.36 1.74 16.6666666667 16.6666666667
0.42 1.74 14.2857142857 14.2857142857
0.48 1.74 12.5 12.5
0.54 1.74 11.1111111111 11.1111111111
0.6 1.74 10 10
0.66 1.74 9.09090909091 9.09090909091
0.72 1.74 8.33333333333 8.33333333333
0.78 1.74 7.69230769231 7.69230769231
0.84 1.74 7.14285714286 7.14285714286
0.9 1.74 6.66666666667 6.66666666667
0.96 1.74 6.25 6.25
1.02 1.74 6.12244897959 6.12244897959
1.08 1.74 6.52173913043 6.52173913043
1.14 1.74 6.97674418605 6.97674418605
1.2 1.74 7.5 7.5
1.26 1.74 8.10810810811 8.10810810811
1.32 1.74 8.82352941176 8.82352941176
1.38 1.74 9.67741935484 9.67741935484
1.44 1.74 10.7142857143 10.7142857143
1.5 1.74 12 12
1.56 1.74 13.6363636364 13.6363636364
1.62 1.74 15.7894736842 15.7894736842
1.68 1.74 18.75 18.75
1.74 1.74 23.0769230769 23.0769230769
1.8 1.74 30 30
1.86 1.74 42.8571428571 42.8571428571
1.92 1.74 75 75
1.98 1.74 300 95
2.04 1.74 nan nan
2.1 1.74 nan nan
2.16 1.74 nan nan
2.22 1.74 nan nan
2.28 1.74 nan nan
2.34 1.74 nan nan
2.4 1.74 nan nan
2.46 1.74 nan nan
2.52 1.74 nan nan
2.58 1.74 nan nan
2.64 1.74 nan nan
2.7 1.74 nan nan
2.76 1.74 nan nan
2.82 1.74 nan nan
2.88 1.74 nan nan
2.94 1.74 nan nan
3 1.74 nan nan
-3 1.8 nan nan
-2.94 1.8 nan nan
-2.88 1.8 nan nan
-2.82 1.8 nan nan
-2.76 1.8 nan nan
-2.7 1.8 nan nan
-2.64 1.8 nan nan
-2.58 1.8 nan nan
-2.52 1.8 nan nan
-2.46 1.8 nan nan
-2.4 1.8 nan nan
-2.34 1.8 nan nan
-2.28 1.8 nan nan
-2.22 1.8 nan nan
-2.16 1.8 nan nan
-2.1 1.8 nan nan
-2.04 1.8 nan nan
-1.98 1.8 nan nan
-1.92 1.8 nan nan
-1.86 1.8 nan nan
-1.8 1.8 nan nan
-1.74 1.8 nan nan
-1.68 1.8 nan nan
-1.62 1.8 nan nan
-1.56 1.8 nan nan
-1.5 1.8 nan nan
-1.44 1.8 nan nan
-1.38 1.8 nan nan
-1.32 1.8 nan nan
-1.26 1.8 nan nan
-1.2 1.8 nan nan
-1.14 1.8 nan nan
-1.08 1.8 nan nan
-1.02 1.8 nan nan
-0.96 1.8 nan nan
-0.9 1.8 nan nan
-0.84 1.8 nan nan
-0.78 1.8 nan nan
-0.72 1.8 nan nan
-0.66 1.8 nan nan
-0.6 1.8 nan nan
-0.54 1.8 nan nan
-0.48 1.8 nan nan
-0.42 1.8 nan nan
-0.36 1.8 nan nan
-0.3 1.8 nan nan
-0.24 1.8 nan nan
-0.18 1.8 nan nan
-0.12 1.8 nan nan
-0.06 1.8 nan nan
0 1.8 nan nan
0.06 1.8 100 95
0.12 1.8 50 50
0.18 1.8 33.3333333333 33.3333333333
0.24 1.8 25 25
0.3 1.8 20 20
0.36 1.8 16.6666666667 16.6666666667
0.42 1.8 14.2857142857 14.2857142857
0.48 1.8 12.5 12.5
0.54 1.8 11.1111111111 11.1111111111
0.6 1.8 10 10
0.66 1.8 9.09090909091 9.09090909091
0.72 1.8 8.33333333333 8.33333333333
0.78 1.8 7.69230769231 7.69230769231
0.84 1.8 7.14285714286 7.14285714286
0.9 1.8 6.66666666667 6.66666666667
0.96 1.8 6.25 6.25
1.02 1.8 6.12244897959 6.12244897959
1.08 1.8 6.52173913043 6.52173913043
1.14 1.8 6.97674418605 6.97674418605
1.2 1.8 7.5 7.5
1.26 1.8 8.10810810811 8.10810810811
1.32 1.8 8.82352941176 8.82352941176
1.38 1.8 9.67741935484 9.67741935484
1.44 1.8 10.7142857143 10.7142857143
1.5 1.8 12 12
1.56 1.8 13.6363636364 13.6363636364
1.62 1.8 15.7894736842 15.7894736842
1.68 1.8 18.75 18.75
1.74 1.8 23.0769230769 23.0769230769
1.8 1.8 30 30
1.86 1.8 42.8571428571 42.8571428571
1.92 1.8 75 75
1.98 1.8 300 95
2.04 1.8 nan nan
2.1 1.8 nan nan
2.16 1.8 nan nan
2.22 1.8 nan nan
2.28 1.8 nan nan
2.34 1.8 nan nan
2.4 1.8 nan nan
2.46 1.8 nan nan
2.52 1.8 nan nan
2.58 1.8 nan nan
2.64 1.8 nan nan
2.7 1.8 nan nan
2.76 1.8 nan nan
2.82 1.8 nan nan
2.88 1.8 nan nan
2.94 1.8 nan nan
3 1.8 nan nan
-3 1.86 nan nan
-2.94 1.86 nan nan
-2.88 1.86 nan nan
-2.82 1.86 nan nan
-2.76 1.86 nan nan
-2.7 1.86 nan nan
-2.64 1.86 nan nan
-2.58 1.86 nan nan
-2.52 1.86 nan nan
-2.46 1.86 nan nan
-2.4 1.86 nan nan
-2.34 1.86 nan nan
-2.28 1.86 nan nan
-2.22 1.86 nan nan
-2.16 1.86 nan nan
-2.1 1.86 nan nan
-2.04 1.86 nan nan
-1.98 1.86 nan nan
-1.92 1.86 nan nan
-1.86 1.86 nan nan
-1.8 1.86 nan nan
-1.74 1.86 nan nan
-1.68 1.86 nan nan
-1.62 1.86 nan nan
-1.56 1.86 nan nan
-1.5 1.86 nan nan
-1.44 1.86 nan nan
-1.38 1.86 nan nan
-1.32 1.86 nan nan
-1.26 1.86 nan nan
-1.2 1.86 nan nan
-1.14 1.86 nan nan
-1.08 1.86 nan nan
-1.02 1.86 nan nan
-0.96 1.86 nan nan
-0.9 1.86 nan nan
-0.84 1.86 nan nan
-0.78 1.86 nan nan
-0.72 1.86 nan nan
-0.66 1.86 nan nan
-0.6 1.86 nan nan
-0.54 1.86 nan nan
-0.48 1.86 nan nan
-0.42 1.86 nan nan
-0.36 1.86 nan nan
-0.3 1.86 nan nan
-0.24 1.86 nan nan
-0.18 1.86 nan nan
-0.12 1.86 nan nan
-0.06 1.86 nan nan
0 1.86 nan nan
0.06 1.86 100 95
0.12 1.86 50 50
0.18 1.86 33.3333333333 33.3333333333
0.24 1.86 25 25
0.3 1.86 20 20
0.36 1.86 16.6666666667 16.6666666667
0.42 1.86 14.2857142857 14.2857142857
0.48 1.86 12.5 12.5
0.54 1.86 11.1111111111 11.1111111111
0.6 1.86 10 10
0.66 1.86 9.09090909091 9.09090909091
0.72 1.86 8.33333333333 8.33333333333
0.78 1.86 7.69230769231 7.69230769231
0.84 1.86 7.14285714286 7.14285714286
0.9 1.86 6.66666666667 6.66666666667
0.96 1.86 6.25 6.25
1.02 1.86 6.12244897959 6.12244897959
1.08 1.86 6.52173913043 6.52173913043
1.14 1.86 6.97674418605 6.97674418605
1.2 1.86 7.5 7.5
1.26 1.86 8.10810810811 8.10810810811
1.32 1.86 8.82352941176 8.82352941176
1.38 1.86 9.67741935484 9.67741935484
1.44 1.86 10.7142857143 10.7142857143
1.5 1.86 12 12
1.56 1.86 13.6363636364 13.6363636364
1.62 1.86 15.7894736842 15.7894736842
1.68 1.86 18.75 18.75
1.74 1.86 23.0769230769 23.0769230769
1.8 1.86 30 30
1.86 1.86 42.8571428571 42.8571428571
1.92 1.86 75 75
1.98 1.86 300 95
2.04 1.86 nan nan
2.1 1.86 nan nan
2.16 1.86 nan nan
2.22 1.86 nan nan
2.28 1.86 nan nan
2.34 1.86 nan nan
2.4 1.86 nan nan
2.46 1.86 nan nan
2.52 1.86 nan nan
2.58 1.86 nan nan
2.64 1.86 nan nan
2.7 1.86 nan nan
2.76 1.86 nan nan
2.82 1.86 nan nan
2.88 1.86 nan nan
2.94 1.86 nan nan
3 1.86 nan nan
-3 1.92 nan nan
-2.94 1.92 nan nan
-2.88 1.92 nan nan
-2.82 1.92 nan nan
-2.76 1.92 nan nan
-2.7 1.92 nan nan
-2.64 1.92 nan nan
-2.58 1.92 nan nan
-2.52 1.92 nan nan
-2.46 1.92 nan nan
-2.4 1.92 nan nan
-2.34 1.92 nan nan
-2.28 1.92 nan nan
-2.22 1.92 nan nan
-2.16 1.92 nan nan
-2.1 1.92 nan nan
-2.04 1.92 nan nan
-1.98 1.92 nan nan
-1.92 1.92 nan nan
-1.86 1.92 nan nan
-1.8 1.92 nan nan
-1.74 1.92 nan nan
-1.68 1.92 nan nan
-1.62 1.92 nan nan
-1.56 1.92 nan nan
-1.5 1.92 nan nan
-1.44 1.92 nan nan
-1.38 1.92 nan nan
-1.32 1.92 nan nan
-1.26 1.92 nan nan
-1.2 1.92 nan nan
-1.14 1.92 nan nan
-1.08 1.92 nan nan
-1.02 1.92 nan nan
-0.96 1.92 nan nan
-0.9 1.92 nan nan
-0.84 1.92 nan nan
-0.78 1.92 nan nan
-0.72 1.92 nan nan
-0.66 1.92 nan nan
-0.6 1.92 nan nan
-0.54 1.92 nan nan
-0.48 1.92 nan nan
-0.42 1.92 nan nan
-0.36 1.92 nan nan
-0.3 1.92 nan nan
-0.24 1.92 nan nan
-0.18 1.92 nan nan
-0.12 1.92 nan nan
-0.06 1.92 nan nan
0 1.92 nan nan
0.06 1.92 100 95
0.12 1.92 50 50
0.18 1.92 33.3333333333 33.3333333333
0.24 1.92 25 25
0.3 1.92 20 20
0.36 1.92 16.6666666667 16.6666666667
0.42 1.92 14.2857142857 14.2857142857
0.48 1.92 12.5 12.5
0.54 1.92 11.1111111111 11.1111111111
0.6 1.92 10 10
0.66 1.92 9.09090909091 9.09090909091
0.72 1.92 8.33333333333 8.33333333333
0.78 1.92 7.69230769231 7.69230769231
0.84 1.92 7.14285714286 7.14285714286
0.9 1.92 6.66666666667 6.66666666667
0.96 1.92 6.25 6.25
1.02 1.92 6.12244897959 6.12244897959
1.08 1.92 6.52173913043 6.52173913043
1.14 1.92 6.97674418605 6.97674418605
1.2 1.92 7.5 7.5
1.26 1.92 8.10810810811 8.10810810811
1.32 1.92 8.82352941176 8.82352941176
1.38 1.92 9.67741935484 9.67741935484
1.44 1.92 10.7142857143 10.7142857143
1.5 1.92 12 12
1.56 1.92 13.6363636364 13.6363636364
1.62 1.92 15.7894736842 15.7894736842
1.68 1.92 18.75 18.75
1.74 1.92 23.0769230769 23.0769230769
1.8 1.92 30 30
1.86 1.92 42.8571428571 42.8571428571
1.92 1.92 75 75
1.98 1.92 300 95
2.04 1.92 nan nan
2.1 1.92 nan nan
2.16 1.92 nan nan
2.22 1.92 nan nan
2.28 1.92 nan nan
2.34 1.92 nan nan
2.4 1.92 nan nan
2.46 1.92 nan nan
2.52 1.92 nan nan
2.58 1.92 nan nan
2.64 1.92 nan nan
2.7 1.92 nan nan
2.76 1.92 nan nan
2.82 1.92 nan nan
2.88 1.92 nan nan
2.94 1.92 nan nan
3 1.92 nan nan
-3 1.98 nan nan
-2.94 1.98 nan nan
-2.88 1.98 nan nan
-2.82 1.98 nan nan
-2.76 1.98 nan nan
-2.7 1.98 nan nan
-2.64 1.98 nan nan
-2.58 1.98 nan nan
-2.52 1.98 nan nan
-2.46 1.98 nan nan
-2.4 1.98 nan nan
-2.34 1.98 nan nan
-2.28 1.98 nan nan
-2.22 1.98 nan nan
-2.16 1.98 nan nan
-2.1 1.98 nan nan
-2.04 1.98 nan nan
-1.98 1.98 nan nan
-1.92 1.98 nan nan
-1.86 1.98 nan nan
-1.8 1.98 nan nan
-1.74 1.98 nan nan
-1.68 1.98 nan nan
-1.62 1.98 nan nan
-1.56 1.98 nan nan
-1.5 1.98 nan nan
-1.44 1.98 nan nan
-1.38 1.98 nan nan
-1.32 1.98 nan nan
-1.26 1.98 nan nan
-1.2 1.98 nan nan
-1.14 1.98 nan nan
-1.08 1.98 nan nan
-1.02 1.98 nan nan
-0.96 1.98 nan nan
-0.9 1.98 nan nan
-0.84 1.98 nan nan
-0.78 1.98 nan nan
-0.72 1.98 nan nan
-0.66 1.98 nan nan
-0.6 1.98 nan nan
-0.54 1.98 nan nan
-0.48 1.98 nan nan
-0.42 1.98 nan nan
-0.36 1.98 nan nan
-0.3 1.98 nan nan
-0.24 1.98 nan nan
-0.18 1.98 nan nan
-0.12 1.98 nan nan
-0.06 1.98 nan nan
0 1.98 nan nan
0.06 1.98 100 95
0.12 1.98 50 50
0.18 1.98 33.3333333333 33.3333333333
0.24 1.98 25 25
0.3 1.98 20 20
0.36 1.98 16.6666666667 16.6666666667
0.42 1.98 14.2857142857 14.2857142857
0.48 1.98 12.5 12.5
0.54 1.98 11.1111111111 11.1111111111
0.6 1.98 10 10
0.66 1.98 9.09090909091 9.09090909091
0.72 1.98 8.33333333333 8.33333333333
0.78 1.98 7.69230769231 7.69230769231
0.84 1.98 7.14285714286 7.14285714286
0.9 1.98 6.66666666667 6.66666666667
0.96 1.98 6.25 6.25
1.02 1.98 6.12244897959 6.12244897959
1.08 1.98 6.52173913043 6.52173913043
1.14 1.98 6.97674418605 6.97674418605
1.2 1.98 7.5 7.5
1.26 1.98 8.10810810811 8.10810810811
1.32 1.98 8.82352941176 8.82352941176
1.38 1.98 9.67741935484 9.67741935484
1.44 1.98 10.7142857143 10.7142857143
1.5 1.98 12 12
1.56 1.98 13.6363636364 13.6363636364
1.62 1.98 15.7894736842 15.7894736842
1.68 1.98 18.75 18.75
1.74 1.98 23.0769230769 23.0769230769
1.8 1.98 30 30
1.86 1.98 42.8571428571 42.8571428571
1.92 1.98 75 75
1.98 1.98 300 95
2.04 1.98 nan nan
2.1 1.98 nan nan
2.16 1.98 nan nan
2.22 1.98 nan nan
2.28 1.98 nan nan
2.34 1.98 nan nan
2.4 1.98 nan nan
2.46 1.98 nan nan
2.52 1.98 nan nan
2.58 1.98 nan nan
2.64 1.98 nan nan
2.7 1.98 nan nan
2.76 1.98 nan nan
2.82 1.98 nan nan
2.88 1.98 nan nan
2.94 1.98 nan nan
3 1.98 nan nan
-3 2.04 nan nan
-2.94 2.04 nan nan
-2.88 2.04 nan nan
-2.82 2.04 nan nan
-2.76 2.04 nan nan
-2.7 2.04 nan nan
-2.64 2.04 nan nan
-2.58 2.04 nan nan
-2.52 2.04 nan nan
-2.46 2.04 nan nan
-2.4 2.04 nan nan
-2.34 2.04 nan nan
-2.28 2.04 nan nan
-2.22 2.04 nan nan
-2.16 2.04 nan nan
-2.1 2.04 nan nan
-2.04 2.04 nan nan
-1.98 2.04 nan nan
-1.92 2.04 nan nan
-1.86 2.04 nan nan
-1.8 2.04 nan nan
-1.74 2.04 nan nan
-1.68 2.04 nan nan
-1.62 2.04 nan nan
-1.56 2.04 nan nan
-1.5 2.04 nan nan
-1.44 2.04 nan nan
-1.38 2.04 nan nan
-1.32 2.04 nan nan
-1.26 2.04 nan nan
-1.2 2.04 nan nan
-1.14 2.04 nan nan
-1.08 2.04 nan nan
-1.02 2.04 nan nan
-0.96 2.04 nan nan
-0.9 2.04 nan nan
-0.84 2.04 nan nan
-0.78 2.04 nan nan
-0.72 2.04 nan nan
-0.66 2.04 nan nan
-0.6 2.04 nan nan
-0.54 2.04 nan nan
-0.48 2.04 nan nan
-0.42 2.04 nan nan
-0.36 2.04 nan nan
-0.3 2.04 nan nan
-0.24 2.04 nan nan
-0.18 2.04 nan nan
-0.12 2.04 nan nan
-0.06 2.04 nan nan
0 2.04 nan nan
0.06 2.04 100 95
0.12 2.04 50 50
0.18 2.04 33.3333333333 33.3333333333
0.24 2.04 25 25
0.3 2.04 20 20
0.36 2.04 16.6666666667 16.6666666667
0.42 2.04 14.2857142857 14.2857142857
0.48 2.04 12.5 12.5
0.54 2.04 11.1111111111 11.1111111111
0.6 2.04 10 10
0.66 2.04 9.09090909091 9.09090909091
0.72 2.04 8.33333333333 8.33333333333
0.78 2.04 7.69230769231 7.69230769231
0.84 2.04 7.14285714286 7.14285714286
0.9 2.04 6.66666666667 6.66666666667
0.96 2.04 6.25 6.25
1.02 2.04 6.12244897959 6.12244897959
1.08 2.04 6.52173913043 6.52173913043
1.14 2.04 6.97674418605 6.97674418605
1.2 2.04 7.5 7.5
1.26 2.04 8.10810810811 8.10810810811
1.32 2.04 8.82352941176 8.82352941176
1.38 2.04 9.67741935484 9.67741935484
1.44 2.04 10.7142857143 10.7142857143
1.5 2.04 12 12
1.56 2.04 13.6363636364 13.6363636364
1.62 2.04 15.7894736842 15.7894736842
1.68 2.04 18.75 18.75
1.74 2.04 23.0769230769 23.0769230769
1.8 2.04 30 30
1.86 2.04 42.8571428571 42.8571428571
1.92 2.04 75 75
1.98 2.04 300 95
2.04 2.04 nan nan
2.1 2.04 nan nan
2.16 2.04 nan nan
2.22 2.04 nan nan
2.28 2.04 nan nan
2.34 2.04 nan nan
2.4 2.04 nan nan
2.46 2.04 nan nan
2.52 2.04 nan nan
2.58 2.04 nan nan
2.64 2.04 nan nan
2.7 2.04 nan nan
2.76 2.04 nan nan
2.82 2.04 nan nan
2.88 2.04 nan nan
2.94 2.04 nan nan
3 2.04 nan nan
-3 2.1 nan nan
-2.94 2.1 nan nan
-2.88 2.1 nan nan
-2.82 2.1 nan nan
-2.76 2.1 nan nan
-2.7 2.1 nan nan
-2.64 2.1 nan nan
-2.58 2.1 nan nan
-2.52 2.1 nan nan
-2.46 2.1 nan nan
-2.4 2.1 nan nan
-2.34 2.1 nan nan
-2.28 2.1 nan nan
-2.22 2.1 nan nan
-2.16 2.1 nan nan
-2.1 2.1 nan nan
-2.04 2.1 nan nan
-1.98 2.1 nan nan
-1.92 2.1 nan nan
-1.86 2.1 nan nan
-1.8 2.1 nan nan
-1.74 2.1 nan nan
-1.68 2.1 nan nan
-1.62 2.1 nan nan
-1.56 2.1 nan nan
-1.5 2.1 nan nan
-1.44 2.1 nan nan
-1.38 2.1 nan nan
-1.32 2.1 nan nan
-1.26 2.1 nan nan
-1.2 2.1 nan nan
-1.14 2.1 nan nan
-1.08 2.1 nan nan
-1.02 2.1 nan nan
-0.96 2.1 nan nan
-0.9 2.1 nan nan
-0.84 2.1 nan nan
-0.78 2.1 nan nan
-0.72 2.1 nan nan
-0.66 2.1 nan nan
-0.6 2.1 nan nan
-0.54 2.1 nan nan
-0.48 2.1 nan nan
-0.42 2.1 nan nan
-0.36 2.1 nan nan
-0.3 2.1 nan nan
-0.24 2.1 nan nan
-0.18 2.1 nan nan
-0.12 2.1 nan nan
-0.06 2.1 nan nan
0 2.1 nan nan
0.06 2.1 100 95
0.12 2.1 50 50
0.18 2.1 33.3333333333 33.3333333333
0.24 2.1 25 25
0.3 2.1 20 20
0.36 2.1 16.6666666667 16.6666666667
0.42 2.1 14.2857142857 14.2857142857
0.48 2.1 12.5 12.5
0.54 2.1 11.1111111111 11.1111111111
0.6 2.1 10 10
0.66 2.1 9.09090909091 9.09090909091
0.72 2.1 8.33333333333 8.33333333333
0.78 2.1 7.69230769231 7.69230769231
0.84 2.1 7.14285714286 7.14285714286
0.9 2.1 6.66666666667 6.66666666667
0.96 2.1 6.25 6.25
1.02 2.1 6.12244897959 6.12244897959
1.08 2.1 6.52173913043 6.52173913043
1.14 2.1 6.97674418605 6.97674418605
1.2 2.1 7.5 7.5
1.26 2.1 8.10810810811 8.10810810811
1.32 2.1 8.82352941176 8.82352941176
1.38 2.1 9.67741935484 9.67741935484
1.44 2.1 10.7142857143 10.7142857143
1.5 2.1 12 12
1.56 2.1 13.6363636364 13.6363636364
1.62 2.1 15.7894736842 15.7894736842
1.68 2.1 18.75 18.75
1.74 2.1 23.0769230769 23.0769230769
1.8 2.1 30 30
1.86 2.1 42.8571428571 42.8571428571
1.92 2.1 75 75
1.98 2.1 300 95
2.04 2.1 nan nan
2.1 2.1 nan nan
2.16 2.1 nan nan
2.22 2.1 nan nan
2.28 2.1 nan nan
2.34 2.1 nan nan
2.4 2.1 nan nan
2.46 2.1 nan nan
2.52 2.1 nan nan
2.58 2.1 nan nan
2.64 2.1 nan nan
2.7 2.1 nan nan
2.76 2.1 nan nan
2.82 2.1 nan nan
2.88 2.1 nan nan
2.94 2.1 nan nan
3 2.1 nan nan
-3 2.16 nan nan
-2.94 2.16 nan nan
-2.88 2.16 nan nan
-2.82 2.16 nan nan
-2.76 2.16 nan nan
-2.7 2.16 nan nan
-2.64 2.16 nan nan
-2.58 2.16 nan nan
-2.52 2.16 nan nan
-2.46 2.16 nan nan
-2.4 2.16 nan nan
-2.34 2.16 nan nan
-2.28 2.16 nan nan
-2.22 2.16 nan nan
-2.16 2.16 nan nan
-2.1 2.16 nan nan
-2.04 2.16 nan nan
-1.98 2.16 nan nan
-1.92 2.16 nan nan
-1.86 2.16 nan nan
-1.8 2.16 nan nan
-1.74 2.16 nan nan
-1.68 2.16 nan nan
-1.62 2.16 nan nan
-1.56 2.16 nan nan
-1.5 2.16 nan nan
-1.44 2.16 nan nan
-1.38 2.16 nan nan
-1.32 2.16 nan nan
-1.26 2.16 nan nan
-1.2 2.16 nan nan
-1.14 2.16 nan nan
-1.08 2.16 nan nan
-1.02 2.16 nan nan
-0.96 2.16 nan nan
-0.9 2.16 nan nan
-0.84 2.16 nan nan
-0.78 2.16 nan nan
-0.72 2.16 nan nan
-0.66 2.16 nan nan
-0.6 2.16 nan nan
-0.54 2.16 nan nan
-0.48 2.16 nan nan
-0.42 2.16 nan nan
-0.36 2.16 nan nan
-0.3 2.16 nan nan
-0.24 2.16 nan nan
-0.18 2.16 nan nan
-0.12 2.16 nan nan
-0.06 2.16 nan nan
0 2.16 nan nan
0.06 2.16 100 95
0.12 2.16 50 50
0.18 2.16 33.3333333333 33.3333333333
0.24 2.16 25 25
0.3 2.16 20 20
0.36 2.16 16.6666666667 16.6666666667
0.42 2.16 14.2857142857 14.2857142857
0.48 2.16 12.5 12.5
0.54 2.16 11.1111111111 11.1111111111
0.6 2.16 10 10
0.66 2.16 9.09090909091 9.09090909091
0.72 2.16 8.33333333333 8.33333333333
0.78 2.16 7.69230769231 7.69230769231
0.84 2.16 7.14285714286 7.14285714286
0.9 2.16 6.66666666667 6.66666666667
0.96 2.16 6.25 6.25
1.02 2.16 6.12244897959 6.12244897959
1.08 2.16 6.52173913043 6.52173913043
1.14 2.16 6.97674418605 6.97674418605
1.2 2.16 7.5 7.5
1.26 2.16 8.10810810811 8.10810810811
1.32 2.16 8.82352941176 8.82352941176
1.38 2.16 9.67741935484 9.67741935484
1.44 2.16 10.7142857143 10.7142857143
1.5 2.16 12 12
1.56 2.16 13.6363636364 13.6363636364
1.62 2.16 15.7894736842 15.7894736842
1.68 2.16 18.75 18.75
1.74 2.16 23.0769230769 23.0769230769
1.8 2.16 30 30
1.86 2.16 42.8571428571 42.8571428571
1.92 2.16 75 75
1.98 2.16 300 95
2.04 2.16 nan nan
2.1 2.16 nan nan
2.16 2.16 nan nan
2.22 2.16 nan nan
2.28 2.16 nan nan
2.34 2.16 nan nan
2.4 2.16 nan nan
2.46 2.16 nan nan
2.52 2.16 nan nan
2.58 2.16 nan nan
2.64 2.16 nan nan
2.7 2.16 nan nan
2.76 2.16 nan nan
2.82 2.16 nan nan
2.88 2.16 nan nan
2.94 2.16 nan nan
3 2.16 nan nan
-3 2.22 nan nan
-2.94 2.22 nan nan
-2.88 2.22 nan nan
-2.82 2.22 nan nan
-2.76 2.22 nan nan
-2.7 2.22 nan nan
-2.64 2.22 nan nan
-2.58 2.22 nan nan
-2.52 2.22 nan nan
-2.46 2.22 nan nan
-2.4 2.22 nan nan
-2.34 2.22 nan nan
-2.28 2.22 nan nan
-2.22 2.22 nan nan
-2.16 2.22 nan nan
-2.1 2.22 nan nan
-2.04 2.22 nan nan
-1.98 2.22 nan nan
-1.92 2.22 nan nan
-1.86 2.22 nan nan
-1.8 2.22 nan nan
-1.74 2.22 nan nan
-1.68 2.22 nan nan
-1.62 2.22 nan nan
-1.56 2.22 nan nan
-1.5 2.22 nan nan
-1.44 2.22 nan nan
-1.38 2.22 nan nan
-1.32 2.22 nan nan
-1.26 2.22 nan nan
-1.2 2.22 nan nan
-1.14 2.22 nan nan
-1.08 2.22 nan nan
-1.02 2.22 nan nan
-0.96 2.22 nan nan
-0.9 2.22 nan nan
-0.84 2.22 nan nan
-0.78 2.22 nan nan
-0.72 2.22 nan nan
-0.66 2.22 nan nan
-0.6 2.22 nan nan
-0.54 2.22 nan nan
-0.48 2.22 nan nan
-0.42 2.22 nan nan
-0.36 2.22 nan nan
-0.3 2.22 nan nan
-0.24 2.22 nan nan
-0.18 2.22 nan nan
-0.12 2.22 nan nan
-0.06 2.22 nan nan
0 2.22 nan nan
0.06 2.22 100 95
0.12 2.22 50 50
0.18 2.22 33.3333333333 33.3333333333
0.24 2.22 25 25
0.3 2.22 20 20
0.36 2.22 16.6666666667 16.6666666667
0.42 2.22 14.2857142857 14.2857142857
0.48 2.22 12.5 12.5
0.54 2.22 11.1111111111 11.1111111111
0.6 2.22 10 10
0.66 2.22 9.09090909091 9.09090909091
0.72 2.22 8.33333333333 8.33333333333
0.78 2.22 7.69230769231 7.69230769231
0.84 2.22 7.14285714286 7.14285714286
0.9 2.22 6.66666666667 6.66666666667
0.96 2.22 6.25 6.25
1.02 2.22 6.12244897959 6.12244897959
1.08 2.22 6.52173913043 6.52173913043
1.14 2.22 6.97674418605 6.97674418605
1.2 2.22 7.5 7.5
1.26 2.22 8.10810810811 8.10810810811
1.32 2.22 8.82352941176 8.82352941176
1.38 2.22 9.67741935484 9.67741935484
1.44 2.22 10.7142857143 10.7142857143
1.5 2.22 12 12
1.56 2.22 13.6363636364 13.6363636364
1.62 2.22 15.7894736842 15.7894736842
1.68 2.22 18.75 18.75
1.74 2.22 23.0769230769 23.0769230769
1.8 2.22 30 30
1.86 2.22 42.8571428571 42.8571428571
1.92 2.22 75 75
1.98 2.22 300 95
2.04 2.22 nan nan
2.1 2.22 nan nan
2.16 2.22 nan nan
2.22 2.22 nan nan
2.28 2.22 nan nan
2.34 2.22 nan nan
2.4 2.22 nan nan
2.46 2.22 nan nan
2.52 2.22 nan nan
2.58 2.22 nan nan
2.64 2.22 nan nan
2.7 2.22 nan nan
2.76 2.22 nan nan
2.82 2.22 nan nan
2.88 2.22 nan nan
2.94 2.22 nan nan
3 2.22 nan nan
-3 2.28 nan nan
-2.94 2.28 nan nan
-2.88 2.28 nan nan
-2.82 2.28 nan nan
-2.76 2.28 nan nan
-2.7 2.28 nan nan
-2.64 2.28 nan nan
-2.58 2.28 nan nan
-2.52 2.28 nan nan
-2.46 2.28 nan nan
-2.4 2.28 nan nan
-2.34 2.28 nan nan
-2.28 2.28 nan nan
-2.22 2.28 nan nan
-2.16 2.28 nan nan
-2.1 2.28 nan nan
-2.04 2.28 nan nan
-1.98 2.28 nan nan
-1.92 2.28 nan nan
-1.86 2.28 nan nan
-1.8 2.28 nan nan
-1.74 2.28 nan nan
-1.68 2.28 nan nan
-1.62 2.28 nan nan
-1.56 2.28 nan nan
-1.5 2.28 nan nan
-1.44 2.28 nan nan
-1.38 2.28 nan nan
-1.32 2.28 nan nan
-1.26 2.28 nan nan
-1.2 2.28 nan nan
-1.14 2.28 nan nan
-1.08 2.28 nan nan
-1.02 2.28 nan nan
-0.96 2.28 nan nan
-0.9 2.28 nan nan
-0.84 2.28 nan nan
-0.78 2.28 nan nan
-0.72 2.28 nan nan
-0.66 2.28 nan nan
-0.6 2.28 nan nan
-0.54 2.28 nan nan
-0.48 2.28 nan nan
-0.42 2.28 nan nan
-0.36 2.28 nan nan
-0.3 2.28 nan nan
-0.24 2.28 nan nan
-0.18 2.28 nan nan
-0.12 2.28 nan nan
-0.06 2.28 nan nan
0 2.28 nan nan
0.06 2.28 100 95
0.12 2.28 50 50
0.18 2.28 33.3333333333 33.3333333333
0.24 2.28 25 25
0.3 2.28 20 20
0.36 2.28 16.6666666667 16.6666666667
0.42 2.28 14.2857142857 14.2857142857
0.48 2.28 12.5 12.5
0.54 2.28 11.1111111111 11.1111111111
0.6 2.28 10 10
0.66 2.28 9.09090909091 9.09090909091
0.72 2.28 8.33333333333 8.33333333333
0.78 2.28 7.69230769231 7.69230769231
0.84 2.28 7.14285714286 7.14285714286
0.9 2.28 6.66666666667 6.66666666667
0.96 2.28 6.25 6.25
1.02 2.28 6.12244897959 6.12244897959
1.08 2.28 6.52173913043 6.52173913043
1.14 2.28 6.97674418605 6.97674418605
1.2 2.28 7.5 7.5
1.26 2.28 8.10810810811 8.10810810811
1.32 2.28 8.82352941176 8.82352941176
1.38 2.28 9.67741935484 9.67741935484
1.44 2.28 10.7142857143 10.7142857143
1.5 2.28 12 12
1.56 2.28 13.6363636364 13.6363636364
1.62 2.28 15.7894736842 15.7894736842
1.68 2.28 18.75 18.75
1.74 2.28 23.0769230769 23.0769230769
1.8 2.28 30 30
1.86 2.28 42.8571428571 42.8571428571
1.92 2.28 75 75
1.98 2.28 300 95
2.04 2.28 nan nan
2.1 2.28 nan nan
2.16 2.28 nan nan
2.22 2.28 nan nan
2.28 2.28 nan nan
2.34 2.28 nan nan
2.4 2.28 nan nan
2.46 2.28 nan nan
2.52 2.28 nan nan
2.58 2.28 nan nan
2.64 2.28 nan nan
2.7 2.28 nan nan
2.76 2.28 nan nan
2.82 2.28 nan nan
2.88 2.28 nan nan
2.94 2.28 nan nan
3 2.28 nan nan
-3 2.34 nan nan
-2.94 2.34 nan nan
-2.88 2.34 nan nan
-2.82 2.34 nan nan
-2.76 2.34 nan nan
-2.7 2.34 nan nan
-2.64 2.34 nan nan
-2.58 2.34 nan nan
-2.52 2.34 nan nan
-2.46 2.34 nan nan
-2.4 2.34 nan nan
-2.34 2.34 nan nan
-2.28 2.34 nan nan
-2.22 2.34 nan nan
-2.16 2.34 nan nan
-2.1 2.34 nan nan
-2.04 2.34 nan nan
-1.98 2.34 nan nan
-1.92 2.34 nan nan
-1.86 2.34 nan nan
-1.8 2.34 nan nan
-1.74 2.34 nan nan
-1.68 2.34 nan nan
-1.62 2.34 nan nan
-1.56 2.34 nan nan
-1.5 2.34 nan nan
-1.44 2.34 nan nan
-1.38 2.34 nan nan
-1.32 2.34 nan nan
-1.26 2.34 nan nan
-1.2 2.34 nan nan
-1.14 2.34 nan nan
-1.08 2.34 nan nan
-1.02 2.34 nan nan
-0.96 2.34 nan nan
-0.9 2.34 nan nan
-0.84 2.34 nan nan
-0.78 2.34 nan nan
-0.72 2.34 nan nan
-0.66 2.34 nan nan
-0.6 2.34 nan nan
-0.54 2.34 nan nan
-0.48 2.34 nan nan
-0.42 2.34 nan nan
-0.36 2.34 nan nan
-0.3 2.34 nan nan
-0.24 2.34 nan nan
-0.18 2.34 nan nan
-0.12 2.34 nan nan
-0.06 2.34 nan nan
0 2.34 nan nan
0.06 2.34 100 95
0.12 2.34 50 50
0.18 2.34 33.3333333333 33.3333333333
0.24 2.34 25 25
0.3 2.34 20 20
0.36 2.34 16.6666666667 16.6666666667
0.42 2.34 14.2857142857 14.2857142857
0.48 2.34 12.5 12.5
0.54 2.34 11.1111111111 11.1111111111
0.6 2.34 10 10
0.66 2.34 9.09090909091 9.09090909091
0.72 2.34 8.33333333333 8.33333333333
0.78 2.34 7.69230769231 7.69230769231
0.84 2.34 7.14285714286 7.14285714286
0.9 2.34 6.66666666667 6.66666666667
0.96 2.34 6.25 6.25
1.02 2.34 6.12244897959 6.12244897959
1.08 2.34 6.52173913043 6.52173913043
1.14 2.34 6.97674418605 6.97674418605
1.2 2.34 7.5 7.5
1.26 2.34 8.10810810811 8.10810810811
1.32 2.34 8.82352941176 8.82352941176
1.38 2.34 9.67741935484 9.67741935484
1.44 2.34 10.7142857143 10.7142857143
1.5 2.34 12 12
1.56 2.34 13.6363636364 13.6363636364
1.62 2.34 15.7894736842 15.7894736842
1.68 2.34 18.75 18.75
1.74 2.34 23.0769230769 23.0769230769
1.8 2.34 30 30
1.86 2.34 42.8571428571 42.8571428571
1.92 2.34 75 75
1.98 2.34 300 95
2.04 2.34 nan nan
2.1 2.34 nan nan
2.16 2.34 nan nan
2.22 2.34 nan nan
2.28 2.34 nan nan
2.34 2.34 nan nan
2.4 2.34 nan nan
2.46 2.34 nan nan
2.52 2.34 nan nan
2.58 2.34 nan nan
2.64 2.34 nan nan
2.7 2.34 nan nan
2.76 2.34 nan nan
2.82 2.34 nan nan
2.88 2.34 nan nan
2.94 2.34 nan nan
3 2.34 nan nan
-3 2.4 nan nan
-2.94 2.4 nan nan
-2.88 2.4 nan nan
-2.82 2.4 nan nan
-2.76 2.4 nan nan
-2.7 2.4 nan nan
-2.64 2.4 nan nan
-2.58 2.4 nan nan
-2.52 2.4 nan nan
-2.46 2.4 nan nan
-2.4 2.4 nan nan
-2.34 2.4 nan nan
-2.28 2.4 nan nan
-2.22 2.4 nan nan
-2.16 2.4 nan nan
-2.1 2.4 nan nan
-2.04 2.4 nan nan
-1.98 2.4 nan nan
-1.92 2.4 nan nan
-1.86 2.4 nan nan
-1.8 2.4 nan nan
-1.74 2.4 nan nan
-1.68 2.4 nan nan
-1.62 2.4 nan nan
-1.56 2.4 nan nan
-1.5 2.4 nan nan
-1.44 2.4 nan nan
-1.38 2.4 nan nan
-1.32 2.4 nan nan
-1.26 2.4 nan nan
-1.2 2.4 nan nan
-1.14 2.4 nan nan
-1.08 2.4 nan nan
-1.02 2.4 nan nan
-0.96 2.4 nan nan
-0.9 2.4 nan nan
-0.84 2.4 nan nan
-0.78 2.4 nan nan
-0.72 2.4 nan nan
-0.66 2.4 nan nan
-0.6 2.4 nan nan
-0.54 2.4 nan nan
-0.48 2.4 nan nan
-0.42 2.4 nan nan
-0.36 2.4 nan nan
-0.3 2.4 nan nan
-0.24 2.4 nan nan
-0.18 2.4 nan nan
-0.12 2.4 nan nan
-0.06 2.4 nan nan
0 2.4 nan nan
0.06 2.4 100 95
0.12 2.4 50 50
0.18 2.4 33.3333333333 33.3333333333
0.24 2.4 25 25
0.3 2.4 20 20
0.36 2.4 16.6666666667 16.6666666667
0.42 2.4 14.2857142857 14.2857142857
0.48 2.4 12.5 12.5
0.54 2.4 11.1111111111 11.1111111111
0.6 2.4 10 10
0.66 2.4 9.09090909091 9.09090909091
0.72 2.4 8.33333333333 8.33333333333
0.78 2.4 7.69230769231 7.69230769231
0.84 2.4 7.14285714286 7.14285714286
0.9 2.4 6.66666666667 6.66666666667
0.96 2.4 6.25 6.25
1.02 2.4 6.12244897959 6.12244897959
1.08 2.4 6.52173913043 6.52173913043
1.14 2.4 6.97674418605 6.97674418605
1.2 2.4 7.5 7.5
1.26 2.4 8.10810810811 8.10810810811
1.32 2.4 8.82352941176 8.82352941176
1.38 2.4 9.67741935484 9.67741935484
1.44 2.4 10.7142857143 10.7142857143
1.5 2.4 12 12
1.56 2.4 13.6363636364 13.6363636364
1.62 2.4 15.7894736842 15.7894736842
1.68 2.4 18.75 18.75
1.74 2.4 23.0769230769 23.0769230769
1.8 2.4 30 30
1.86 2.4 42.8571428571 42.8571428571
1.92 2.4 75 75
1.98 2.4 300 95
2.04 2.4 nan nan
2.1 2.4 nan nan
2.16 2.4 nan nan
2.22 2.4 nan nan
2.28 2.4 nan nan
2.34 2.4 nan nan
2.4 2.4 nan nan
2.46 2.4 nan nan
2.52 2.4 nan nan
2.58 2.4 nan nan
2.64 2.4 nan nan
2.7 2.4 nan nan
2.76 2.4 nan nan
2.82 2.4 nan nan
2.88 2.4 nan nan
2.94 2.4 nan nan
3 2.4 nan nan
-3 2.46 nan nan
-2.94 2.46 nan nan
-2.88 2.46 nan nan
-2.82 2.46 nan nan
-2.76 2.46 nan nan
-2.7 2.46 nan nan
-2.64 2.46 nan nan
-2.58 2.46 nan nan
-2.52 2.46 nan nan
-2.46 2.46 nan nan
-2.4 2.46 nan nan
-2.34 2.46 nan nan
-2.28 2.46 nan nan
-2.22 2.46 nan nan
-2.16 2.46 nan nan
-2.1 2.46 nan nan
-2.04 2.46 nan nan
-1.98 2.46 nan nan
-1.92 2.46 nan nan
-1.86 2.46 nan nan
-1.8 2.46 nan nan
-1.74 2.46 nan nan
-1.68 2.46 nan nan
-1.62 2.46 nan nan
-1.56 2.46 nan nan
-1.5 2.46 nan nan
-1.44 2.46 nan nan
-1.38 2.46 nan nan
-1.32 2.46 nan nan
-1.26 2.46 nan nan
-1.2 2.46 nan nan
-1.14 2.46 nan nan
-1.08 2.46 nan nan
-1.02 2.46 nan nan
-0.96 2.46 nan nan
-0.9 2.46 nan nan
-0.84 2.46 nan nan
-0.78 2.46 nan nan
-0.72 2.46 nan nan
-0.66 2.46 nan nan
-0.6 2.46 nan nan
-0.54 2.46 nan nan
-0.48 2.46 nan nan
-0.42 2.46 nan nan
-0.36 2.46 nan nan
-0.3 2.46 nan nan
-0.24 2.46 nan nan
-0.18 2.46 nan nan
-0.12 2.46 nan nan
-0.06 2.46 nan nan
0 2.46 nan nan
0.06 2.46 100 95
0.12 2.46 50 50
0.18 2.46 33.3333333333 33.3333333333
0.24 2.46 25 25
0.3 2.46 20 20
0.36 2.46 16.6666666667 16.6666666667
0.42 2.46 14.2857142857 14.2857142857
0.48 2.46 12.5 12.5
0.54 2.46 11.1111111111 11.1111111111
0.6 2.46 10 10
0.66 2.46 9.09090909091 9.09090909091
0.72 2.46 8.33333333333 8.33333333333
0.78 2.46 7.69230769231 7.69230769231
0.84 2.46 7.14285714286 7.14285714286
0.9 2.46 6.66666666667 6.66666666667
0.96 2.46 6.25 6.25
1.02 2.46 6.12244897959 6.12244897959
1.08 2.46 6.52173913043 6.52173913043
1.14 2.46 6.97674418605 6.97674418605
1.2 2.46 7.5 7.5
1.26 2.46 8.10810810811 8.10810810811
1.32 2.46 8.82352941176 8.82352941176
1.38 2.46 9.67741935484 9.67741935484
1.44 2.46 10.7142857143 10.7142857143
1.5 2.46 12 12
1.56 2.46 13.6363636364 13.6363636364
1.62 2.46 15.7894736842 15.7894736842
1.68 2.46 18.75 18.75
1.74 2.46 23.0769230769 23.0769230769
1.8 2.46 30 30
1.86 2.46 42.8571428571 42.8571428571
1.92 2.46 75 75
1.98 2.46 300 95
2.04 2.46 nan nan
2.1 2.46 nan nan
2.16 2.46 nan nan
2.22 2.46 nan nan
2.28 2.46 nan nan
2.34 2.46 nan nan
2.4 2.46 nan nan
2.46 2.46 nan nan
2.52 2.46 nan nan
2.58 2.46 nan nan
2.64 2.46 nan nan
2.7 2.46 nan nan
2.76 2.46 nan nan
2.82 2.46 nan nan
2.88 2.46 nan nan
2.94 2.46 nan nan
3 2.46 nan nan
-3 2.52 nan nan
-2.94 2.52 nan nan
-2.88 2.52 nan nan
-2.82 2.52 nan nan
-2.76 2.52 nan nan
-2.7 2.52 nan nan
-2.64 2.52 nan nan
-2.58 2.52 nan nan
-2.52 2.52 nan nan
-2.46 2.52 nan nan
-2.4 2.52 nan nan
-2.34 2.52 nan nan
-2.28 2.52 nan nan
-2.22 2.52 nan nan
-2.16 2.52 nan nan
-2.1 2.52 nan nan
-2.04 2.52 nan nan
-1.98 2.52 nan nan
-1.92 2.52 nan nan
-1.86 2.52 nan nan
-1.8 2.52 nan nan
-1.74 2.52 nan nan
-1.68 2.52 nan nan
-1.62 2.52 nan nan
-1.56 2.52 nan nan
-1.5 2.52 nan nan
-1.44 2.52 nan nan
-1.38 2.52 nan nan
-1.32 2.52 nan nan
-1.26 2.52 nan nan
-1.2 2.52 nan nan
-1.14 2.52 nan nan
-1.08 2.52 nan nan
-1.02 2.52 nan nan
-0.96 2.52 nan nan
-0.9 2.52 nan nan
-0.84 2.52 nan nan
-0.78 2.52 nan nan
-0.72 2.52 nan nan
-0.66 2.52 nan nan
-0.6 2.52 nan nan
-0.54 2.52 nan nan
-0.48 2.52 nan nan
-0.42 2.52 nan nan
-0.36 2.52 nan nan
-0.3 2.52 nan nan
-0.24 2.52 nan nan
-0.18 2.52 nan nan
-0.12 2.52 nan nan
-0.06 2.52 nan nan
0 2.52 nan nan
0.06 2.52 100 95
0.12 2.52 50 50
0.18 2.52 33.3333333333 33.3333333333
0.24 2.52 25 25
0.3 2.52 20 20
0.36 2.52 16.6666666667 16.6666666667
0.42 2.52 14.2857142857 14.2857142857
0.48 2.52 12.5 12.5
0.54 2.52 11.1111111111 11.1111111111
0.6 2.52 10 10
0.66 2.52 9.09090909091 9.09090909091
0.72 2.52 8.33333333333 8.33333333333
0.78 2.52 7.69230769231 7.69230769231
0.84 2.52 7.14285714286 7.14285714286
0.9 2.52 6.66666666667 6.66666666667
0.96 2.52 6.25 6.25
1.02 2.52 6.12244897959 6.12244897959
1.08 2.52 6.52173913043 6.52173913043
1.14 2.52 6.97674418605 6.97674418605
1.2 2.52 7.5 7.5
1.26 2.52 8.10810810811 8.10810810811
1.32 2.52 8.82352941176 8.82352941176
1.38 2.52 9.67741935484 9.67741935484
1.44 2.52 10.7142857143 10.7142857143
1.5 2.52 12 12
1.56 2.52 13.6363636364 13.6363636364
1.62 2.52 15.7894736842 15.7894736842
1.68 2.52 18.75 18.75
1.74 2.52 23.0769230769 23.0769230769
1.8 2.52 30 30
1.86 2.52 42.8571428571 42.8571428571
1.92 2.52 75 75
1.98 2.52 300 95
2.04 2.52 nan nan
2.1 2.52 nan nan
2.16 2.52 nan nan
2.22 2.52 nan nan
2.28 2.52 nan nan
2.34 2.52 nan nan
2.4 2.52 nan nan
2.46 2.52 nan nan
2.52 2.52 nan nan
2.58 2.52 nan nan
2.64 2.52 nan nan
2.7 2.52 nan nan
2.76 2.52 nan nan
2.82 2.52 nan nan
2.88 2.52 nan nan
2.94 2.52 nan nan
3 2.52 nan nan
-3 2.58 nan nan
-2.94 2.58 nan nan
-2.88 2.58 nan nan
-2.82 2.58 nan nan
-2.76 2.58 nan nan
-2.7 2.58 nan nan
-2.64 2.58 nan nan
-2.58 2.58 nan nan
-2.52 2.58 nan nan
-2.46 2.58 nan nan
-2.4 2.58 nan nan
-2.34 2.58 nan nan
-2.28 2.58 nan nan
-2.22 2.58 nan nan
-2.16 2.58 nan nan
-2.1 2.58 nan nan
-2.04 2.58 nan nan
-1.98 2.58 nan nan
-1.92 2.58 nan nan
-1.86 2.58 nan nan
-1.8 2.58 nan nan
-1.74 2.58 nan nan
-1.68 2.58 nan nan
-1.62 2.58 nan nan
-1.56 2.58 nan nan
-1.5 2.58 nan nan
-1.44 2.58 nan nan
-1.38 2.58 nan nan
-1.32 2.58 nan nan
-1.26 2.58 nan nan
-1.2 2.58 nan nan
-1.14 2.58 nan nan
-1.08 2.58 nan nan
-1.02 2.58 nan nan
-0.96 2.58 nan nan
-0.9 2.58 nan nan
-0.84 2.58 nan nan
-0.78 2.58 nan nan
-0.72 2.58 nan nan
-0.66 2.58 nan nan
-0.6 2.58 nan nan
-0.54 2.58 nan nan
-0.48 2.58 nan nan
-0.42 2.58 nan nan
-0.36 2.58 nan nan
-0.3 2.58 nan nan
-0.24 2.58 nan nan
-0.18 2.58 nan nan
-0.12 2.58 nan nan
-0.06 2.58 nan nan
0 2.58 nan nan
0.06 2.58 100 95
0.12 2.58 50 50
0.18 2.58 33.3333333333 33.3333333333
0.24 2.58 25 25
0.3 2.58 20 20
0.36 2.58 16.6666666667 16.6666666667
0.42 2.58 14.2857142857 14.2857142857
0.48 2.58 12.5 12.5
0.54 2.58 11.1111111111 11.1111111111
0.6 2.58 10 10
0.66 2.58 9.09090909091 9.09090909091
0.72 2.58 8.33333333333 8.33333333333
0.78 2.58 7.69230769231 7.69230769231
0.84 2.58 7.14285714286 7.14285714286
0.9 2.58 6.66666666667 6.66666666667
0.96 2.58 6.25 6.25
1.02 2.58 6.12244897959 6.12244897959
1.08 2.58 6.52173913043 6.52173913043
1.14 2.58 6.97674418605 6.97674418605
1.2 2.58 7.5 7.5
1.26 2.58 8.10810810811 8.10810810811
1.32 2.58 8.82352941176 8.82352941176
1.38 2.58 9.67741935484 9.67741935484
1.44 2.58 10.7142857143 10.7142857143
1.5 2.58 12 12
1.56 2.58 13.6363636364 13.6363636364
1.62 2.58 15.7894736842 15.7894736842
1.68 2.58 18.75 18.75
1.74 2.58 23.0769230769 23.0769230769
1.8 2.58 30 30
1.86 2.58 42.8571428571 42.8571428571
1.92 2.58 75 75
1.98 2.58 300 95
2.04 2.58 nan nan
2.1 2.58 nan nan
2.16 2.58 nan nan
2.22 2.58 nan nan
2.28 2.58 nan nan
2.34 2.58 nan nan
2.4 2.58 nan nan
2.46 2.58 nan nan
2.52 2.58 nan nan
2.58 2.58 nan nan
2.64 2.58 nan nan
2.7 2.58 nan nan
2.76 2.58 nan nan
2.82 2.58 nan nan
2.88 2.58 nan nan
2.94 2.58 nan nan
3 2.58 nan nan
-3 2.64 nan nan
-2.94 2.64 nan nan
-2.88 2.64 nan nan
-2.82 2.64 nan nan
-2.76 2.64 nan nan
-2.7 2.64 nan nan
-2.64 2.64 nan nan
-2.58 2.64 nan nan
-2.52 2.64 nan nan
-2.46 2.64 nan nan
-2.4 2.64 nan nan
-2.34 2.64 nan nan
-2.28 2.64 nan nan
-2.22 2.64 nan nan
-2.16 2.64 nan nan
-2.1 2.64 nan nan
-2.04 2.64 nan nan
-1.98 2.64 nan nan
-1.92 2.64 nan nan
-1.86 2.64 nan nan
-1.8 2.64 nan nan
-1.74 2.64 nan nan
-1.68 2.64 nan nan
-1.62 2.64 nan nan
-1.56 2.64 nan nan
-1.5 2.64 nan nan
-1.44 2.64 nan nan
-1.38 2.64 nan nan
-1.32 2.64 nan nan
-1.26 2.64 nan nan
-1.2 2.64 nan nan
-1.14 2.64 nan nan
-1.08 2.64 nan nan
-1.02 2.64 nan nan
-0.96 2.64 nan nan
-0.9 2.64 nan nan
-0.84 2.64 nan nan
-0.78 2.64 nan nan
-0.72 2.64 nan nan
-0.66 2.64 nan nan
-0.6 2.64 nan nan
-0.54 2.64 nan nan
-0.48 2.64 nan nan
-0.42 2.64 nan nan
-0.36 2.64 nan nan
-0.3 2.64 nan nan
-0.24 2.64 nan nan
-0.18 2.64 nan nan
-0.12 2.64 nan nan
-0.06 2.64 nan nan
0 2.64 nan nan
0.06 2.64 100 95
0.12 2.64 50 50
0.18 2.64 33.3333333333 33.3333333333
0.24 2.64 25 25
0.3 2.64 20 20
0.36 2.64 16.6666666667 16.6666666667
0.42 2.64 14.2857142857 14.2857142857
0.48 2.64 12.5 12.5
0.54 2.64 11.1111111111 11.1111111111
0.6 2.64 10 10
0.66 2.64 9.09090909091 9.09090909091
0.72 2.64 8.33333333333 8.33333333333
0.78 2.64 7.69230769231 7.69230769231
0.84 2.64 7.14285714286 7.14285714286
0.9 2.64 6.66666666667 6.66666666667
0.96 2.64 6.25 6.25
1.02 2.64 6.12244897959 6.12244897959
1.08 2.64 6.52173913043 6.52173913043
1.14 2.64 6.97674418605 6.97674418605
1.2 2.64 7.5 7.5
1.26 2.64 8.10810810811 8.10810810811
1.32 2.64 8.82352941176 8.82352941176
1.38 2.64 9.67741935484 9.67741935484
1.44 2.64 10.7142857143 10.7142857143
1.5 2.64 12 12
1.56 2.64 13.6363636364 13.6363636364
1.62 2.64 15.7894736842 15.7894736842
1.68 2.64 18.75 18.75
1.74 2.64 23.0769230769 23.0769230769
1.8 2.64 30 30
1.86 2.64 42.8571428571 42.8571428571
1.92 2.64 75 75
1.98 2.64 300 95
2.04 2.64 nan nan
2.1 2.64 nan nan
2.16 2.64 nan nan
2.22 2.64 nan nan
2.28 2.64 nan nan
2.34 2.64 nan nan
2.4 2.64 nan nan
2.46 2.64 nan nan
2.52 2.64 nan nan
2.58 2.64 nan nan
2.64 2.64 nan nan
2.7 2.64 nan nan
2.76 2.64 nan nan
2.82 2.64 nan nan
2.88 2.64 nan nan
2.94 2.64 nan nan
3 2.64 nan nan
-3 2.7 nan nan
-2.94 2.7 nan nan
-2.88 2.7 nan nan
-2.82 2.7 nan nan
-2.76 2.7 nan nan
-2.7 2.7 nan nan
-2.64 2.7 nan nan
-2.58 2.7 nan nan
-2.52 2.7 nan nan
-2.46 2.7 nan nan
-2.4 2.7 nan nan
-2.34 2.7 nan nan
-2.28 2.7 nan nan
-2.22 2.7 nan nan
-2.16 2.7 nan nan
-2.1 2.7 nan nan
-2.04 2.7 nan nan
-1.98 2.7 nan nan
-1.92 2.7 nan nan
-1.86 2.7 nan nan
-1.8 2.7 nan nan
-1.74 2.7 nan nan
-1.68 2.7 nan nan
-1.62 2.7 nan nan
-1.56 2.7 nan nan
-1.5 2.7 nan nan
-1.44 2.7 nan nan
-1.38 2.7 nan nan
-1.32 2.7 nan nan
-1.26 2.7 nan nan
-1.2 2.7 nan nan
-1.14 2.7 nan nan
-1.08 2.7 nan nan
-1.02 2.7 nan nan
-0.96 2.7 nan nan
-0.9 2.7 nan nan
-0.84 2.7 nan nan
-0.78 2.7 nan nan
-0.72 2.7 nan nan
-0.66 2.7 nan nan
-0.6 2.7 nan nan
-0.54 2.7 nan nan
-0.48 2.7 nan nan
-0.42 2.7 nan nan
-0.36 2.7 nan nan
-0.3 2.7 nan nan
-0.24 2.7 nan nan
-0.18 2.7 nan nan
-0.12 2.7 nan nan
-0.06 2.7 nan nan
0 2.7 nan nan
0.06 2.7 100 95
0.12 2.7 50 50
0.18 2.7 33.3333333333 33.3333333333
0.24 2.7 25 25
0.3 2.7 20 20
0.36 2.7 16.6666666667 16.6666666667
0.42 2.7 14.2857142857 14.2857142857
0.48 2.7 12.5 12.5
0.54 2.7 11.1111111111 11.1111111111
0.6 2.7 10 10
0.66 2.7 9.09090909091 9.09090909091
0.72 2.7 8.33333333333 8.33333333333
0.78 2.7 7.69230769231 7.69230769231
0.84 2.7 7.14285714286 7.14285714286
0.9 2.7 6.66666666667 6.66666666667
0.96 2.7 6.25 6.25
1.02 2.7 6.12244897959 6.12244897959
1.08 2.7 6.52173913043 6.52173913043
1.14 2.7 6.97674418605 6.97674418605
1.2 2.7 7.5 7.5
1.26 2.7 8.10810810811 8.10810810811
1.32 2.7 8.82352941176 8.82352941176
1.38 2.7 9.67741935484 9.67741935484
1.44 2.7 10.7142857143 10.7142857143
1.5 2.7 12 12
1.56 2.7 13.6363636364 13.6363636364
1.62 2.7 15.7894736842 15.7894736842
1.68 2.7 18.75 18.75
1.74 2.7 23.0769230769 23.0769230769
1.8 2.7 30 30
1.86 2.7 42.8571428571 42.8571428571
1.92 2.7 75 75
1.98 2.7 300 95
2.04 2.7 nan nan
2.1 2.7 nan nan
2.16 2.7 nan nan
2.22 2.7 nan nan
2.28 2.7 nan nan
2.34 2.7 nan nan
2.4 2.7 nan nan
2.46 2.7 nan nan
2.52 2.7 nan nan
2.58 2.7 nan nan
2.64 2.7 nan nan
2.7 2.7 nan nan
2.76 2.7 nan nan
2.82 2.7 nan nan
2.88 2.7 nan nan
2.94 2.7 nan nan
3 2.7 nan nan
-3 2.76 nan nan
-2.94 2.76 nan nan
-2.88 2.76 nan nan
-2.82 2.76 nan nan
-2.76 2.76 nan nan
-2.7 2.76 nan nan
-2.64 2.76 nan nan
-2.58 2.76 nan nan
-2.52 2.76 nan nan
-2.46 2.76 nan nan
-2.4 2.76 nan nan
-2.34 2.76 nan nan
-2.28 2.76 nan nan
-2.22 2.76 nan nan
-2.16 2.76 nan nan
-2.1 2.76 nan nan
-2.04 2.76 nan nan
-1.98 2.76 nan nan
-1.92 2.76 nan nan
-1.86 2.76 nan nan
-1.8 2.76 nan nan
-1.74 2.76 nan nan
-1.68 2.76 nan nan
-1.62 2.76 nan nan
-1.56 2.76 nan nan
-1.5 2.76 nan nan
-1.44 2.76 nan nan
-1.38 2.76 nan nan
-1.32 2.76 nan nan
-1.26 2.76 nan nan
-1.2 2.76 nan nan
-1.14 2.76 nan nan
-1.08 2.76 nan nan
-1.02 2.76 nan nan
-0.96 2.76 nan nan
-0.9 2.76 nan nan
-0.84 2.76 nan nan
-0.78 2.76 nan nan
-0.72 2.76 nan nan
-0.66 2.76 nan nan
-0.6 2.76 nan nan
-0.54 2.76 nan nan
-0.48 2.76 nan nan
-0.42 2.76 nan nan
-0.36 2.76 nan nan
-0.3 2.76 nan nan
-0.24 2.76 nan nan
-0.18 2.76 nan nan
-0.12 2.76 nan nan
-0.06 2.76 nan nan
0 2.76 nan nan
0.06 2.76 100 95
0.12 2.76 50 50
0.18 2.76 33.3333333333 33.3333333333
0.24 2.76 25 25
0.3 2.76 20 20
0.36 2.76 16.6666666667 16.6666666667
0.42 2.76 14.2857142857 14.2857142857
0.48 2.76 12.5 12.5
0.54 2.76 11.1111111111 11.1111111111
0.6 2.76 10 10
0.66 2.76 9.09090909091 9.09090909091
0.72 2.76 8.33333333333 8.33333333333
0.78 2.76 7.69230769231 7.69230769231
0.84 2.76 7.14285714286 7.14285714286
0.9 2.76 6.66666666667 6.66666666667
0.96 2.76 6.25 6.25
1.02 2.76 6.12244897959 6.12244897959
1.08 2.76 6.52173913043 6.52173913043
1.14 2.76 6.97674418605 6.97674418605
1.2 2.76 7.5 7.5
1.26 2.76 8.10810810811 8.10810810811
1.32 2.76 8.82352941176 8.82352941176
1.38 2.76 9.67741935484 9.67741935484
1.44 2.76 10.7142857143 10.7142857143
1.5 2.76 12 12
1.56 2.76 13.6363636364 13.6363636364
1.62 2.76 15.7894736842 15.7894736842
1.68 2.76 18.75 18.75
1.74 2.76 23.0769230769 23.0769230769
1.8 2.76 30 30
1.86 2.76 42.8571428571 42.8571428571
1.92 2.76 75 75
1.98 2.76 300 95
2.04 2.76 nan nan
2.1 2.76 nan nan
2.16 2.76 nan nan
2.22 2.76 nan nan
2.28 2.76 nan nan
2.34 2.76 nan nan
2.4 2.76 nan nan
2.46 2.76 nan nan
2.52 2.76 nan nan
2.58 2.76 nan nan
2.64 2.76 nan nan
2.7 2.76 nan nan
2.76 2.76 nan nan
2.82 2.76 nan nan
2.88 2.76 nan nan
2.94 2.76 nan nan
3 2.76 nan nan
-3 2.82 nan nan
-2.94 2.82 nan nan
-2.88 2.82 nan nan
-2.82 2.82 nan nan
-2.76 2.82 nan nan
-2.7 2.82 nan nan
-2.64 2.82 nan nan
-2.58 2.82 nan nan
-2.52 2.82 nan nan
-2.46 2.82 nan nan
-2.4 2.82 nan nan
-2.34 2.82 nan nan
-2.28 2.82 nan nan
-2.22 2.82 nan nan
-2.16 2.82 nan nan
-2.1 2.82 nan nan
-2.04 2.82 nan nan
-1.98 2.82 nan nan
-1.92 2.82 nan nan
-1.86 2.82 nan nan
-1.8 2.82 nan nan
-1.74 2.82 nan nan
-1.68 2.82 nan nan
-1.62 2.82 nan nan
-1.56 2.82 nan nan
-1.5 2.82 nan nan
-1.44 2.82 nan nan
-1.38 2.82 nan nan
-1.32 2.82 nan nan
-1.26 2.82 nan nan
-1.2 2.82 nan nan
-1.14 2.82 nan nan
-1.08 2.82 nan nan
-1.02 2.82 nan nan
-0.96 2.82 nan nan
-0.9 2.82 nan nan
-0.84 2.82 nan nan
-0.78 2.82 nan nan
-0.72 2.82 nan nan
-0.66 2.82 nan nan
-0.6 2.82 nan nan
-0.54 2.82 nan nan
-0.48 2.82 nan nan
-0.42 2.82 nan nan
-0.36 2.82 nan nan
-0.3 2.82 nan nan
-0.24 2.82 nan nan
-0.18 2.82 nan nan
-0.12 2.82 nan nan
-0.06 2.82 nan nan
0 2.82 nan nan
0.06 2.82 100 95
0.12 2.82 50 50
0.18 2.82 33.3333333333 33.3333333333
0.24 2.82 25 25
0.3 2.82 20 20
0.36 2.82 16.6666666667 16.6666666667
0.42 2.82 14.2857142857 14.2857142857
0.48 2.82 12.5 12.5
0.54 2.82 11.1111111111 11.1111111111
0.6 2.82 10 10
0.66 2.82 9.09090909091 9.09090909091
0.72 2.82 8.33333333333 8.33333333333
0.78 2.82 7.69230769231 7.69230769231
0.84 2.82 7.14285714286 7.14285714286
0.9 2.82 6.66666666667 6.66666666667
0.96 2.82 6.25 6.25
1.02 2.82 6.12244897959 6.12244897959
1.08 2.82 6.52173913043 6.52173913043
1.14 2.82 6.97674418605 6.97674418605
1.2 2.82 7.5 7.5
1.26 2.82 8.10810810811 8.10810810811
1.32 2.82 8.82352941176 8.82352941176
1.38 2.82 9.67741935484 9.67741935484
1.44 2.82 10.7142857143 10.7142857143
1.5 2.82 12 12
1.56 2.82 13.6363636364 13.6363636364
1.62 2.82 15.7894736842 15.7894736842
1.68 2.82 18.75 18.75
1.74 2.82 23.0769230769 23.0769230769
1.8 2.82 30 30
1.86 2.82 42.8571428571 42.8571428571
1.92 2.82 75 75
1.98 2.82 300 95
2.04 2.82 nan nan
2.1 2.82 nan nan
2.16 2.82 nan nan
2.22 2.82 nan nan
2.28 2.82 nan nan
2.34 2.82 nan nan
2.4 2.82 nan nan
2.46 2.82 nan nan
2.52 2.82 nan nan
2.58 2.82 nan nan
2.64 2.82 nan nan
2.7 2.82 nan nan
2.76 2.82 nan nan
2.82 2.82 nan nan
2.88 2.82 nan nan
2.94 2.82 nan nan
3 2.82 nan nan
-3 2.88 nan nan
-2.94 2.88 nan nan
-2.88 2.88 nan nan
-2.82 2.88 nan nan
-2.76 2.88 nan nan
-2.7 2.88 nan nan
-2.64 2.88 nan nan
-2.58 2.88 nan nan
-2.52 2.88 nan nan
-2.46 2.88 nan nan
-2.4 2.88 nan nan
-2.34 2.88 nan nan
-2.28 2.88 nan nan
-2.22 2.88 nan nan
-2.16 2.88 nan nan
-2.1 2.88 nan nan
-2.04 2.88 nan nan
-1.98 2.88 nan nan
-1.92 2.88 nan nan
-1.86 2.88 nan nan
-1.8 2.88 nan nan
-1.74 2.88 nan nan
-1.68 2.88 nan nan
-1.62 2.88 nan nan
-1.56 2.88 nan nan
-1.5 2.88 nan nan
-1.44 2.88 nan nan
-1.38 2.88 nan nan
-1.32 2.88 nan nan
-1.26 2.88 nan nan
-1.2 2.88 nan nan
-1.14 2.88 nan nan
-1.08 2.88 nan nan
-1.02 2.88 nan nan
-0.96 2.88 nan nan
-0.9 2.88 nan nan
-0.84 2.88 nan nan
-0.78 2.88 nan nan
-0.72 2.88 nan nan
-0.66 2.88 nan nan
-0.6 2.88 nan nan
-0.54 2.88 nan nan
-0.48 2.88 nan nan
-0.42 2.88 nan nan
-0.36 2.88 nan nan
-0.3 2.88 nan nan
-0.24 2.88 nan nan
-0.18 2.88 nan nan
-0.12 2.88 nan nan
-0.06 2.88 nan nan
0 2.88 nan nan
0.06 2.88 100 95
0.12 2.88 50 50
0.18 2.88 33.3333333333 33.3333333333
0.24 2.88 25 25
0.3 2.88 20 20
0.36 2.88 16.6666666667 16.6666666667
0.42 2.88 14.2857142857 14.2857142857
0.48 2.88 12.5 12.5
0.54 2.88 11.1111111111 11.1111111111
0.6 2.88 10 10
0.66 2.88 9.09090909091 9.09090909091
0.72 2.88 8.33333333333 8.33333333333
0.78 2.88 7.69230769231 7.69230769231
0.84 2.88 7.14285714286 7.14285714286
0.9 2.88 6.66666666667 6.66666666667
0.96 2.88 6.25 6.25
1.02 2.88 6.12244897959 6.12244897959
1.08 2.88 6.52173913043 6.52173913043
1.14 2.88 6.97674418605 6.97674418605
1.2 2.88 7.5 7.5
1.26 2.88 8.10810810811 8.10810810811
1.32 2.88 8.82352941176 8.82352941176
1.38 2.88 9.67741935484 9.67741935484
1.44 2.88 10.7142857143 10.7142857143
1.5 2.88 12 12
1.56 2.88 13.6363636364 13.6363636364
1.62 2.88 15.7894736842 15.7894736842
1.68 2.88 18.75 18.75
1.74 2.88 23.0769230769 23.0769230769
1.8 2.88 30 30
1.86 2.88 42.8571428571 42.8571428571
1.92 2.88 75 75
1.98 2.88 300 95
2.04 2.88 nan nan
2.1 2.88 nan nan
2.16 2.88 nan nan
2.22 2.88 nan nan
2.28 2.88 nan nan
2.34 2.88 nan nan
2.4 2.88 nan nan
2.46 2.88 nan nan
2.52 2.88 nan nan
2.58 2.88 nan nan
2.64 2.88 nan nan
2.7 2.88 nan nan
2.76 2.88 nan nan
2.82 2.88 nan nan
2.88 2.88 nan nan
2.94 2.88 nan nan
3 2.88 nan nan
-3 2.94 nan nan
-2.94 2.94 nan nan
-2.88 2.94 nan nan
-2.82 2.94 nan nan
-2.76 2.94 nan nan
-2.7 2.94 nan nan
-2.64 2.94 nan nan
-2.58 2.94 nan nan
-2.52 2.94 nan nan
-2.46 2.94 nan nan
-2.4 2.94 nan nan
-2.34 2.94 nan nan
-2.28 2.94 nan nan
-2.22 2.94 nan nan
-2.16 2.94 nan nan
-2.1 2.94 nan nan
-2.04 2.94 nan nan
-1.98 2.94 nan nan
-1.92 2.94 nan nan
-1.86 2.94 nan nan
-1.8 2.94 nan nan
-1.74 2.94 nan nan
-1.68 2.94 nan nan
-1.62 2.94 nan nan
-1.56 2.94 nan nan
-1.5 2.94 nan nan
-1.44 2.94 nan nan
-1.38 2.94 nan nan
-1.32 2.94 nan nan
-1.26 2.94 nan nan
-1.2 2.94 nan nan
-1.14 2.94 nan nan
-1.08 2.94 nan nan
-1.02 2.94 nan nan
-0.96 2.94 nan nan
-0.9 2.94 nan nan
-0.84 2.94 nan nan
-0.78 2.94 nan nan
-0.72 2.94 nan nan
-0.66 2.94 nan nan
-0.6 2.94 nan nan
-0.54 2.94 nan nan
-0.48 2.94 nan nan
-0.42 2.94 nan nan
-0.36 2.94 nan nan
-0.3 2.94 nan nan
-0.24 2.94 nan nan
-0.18 2.94 nan nan
-0.12 2.94 nan nan
-0.06 2.94 nan nan
0 2.94 nan nan
0.06 2.94 100 95
0.12 2.94 50 50
0.18 2.94 33.3333333333 33.3333333333
0.24 2.94 25 25
0.3 2.94 20 20
0.36 2.94 16.6666666667 16.6666666667
0.42 2.94 14.2857142857 14.2857142857
0.48 2.94 12.5 12.5
0.54 2.94 11.1111111111 11.1111111111
0.6 2.94 10 10
0.66 2.94 9.09090909091 9.09090909091
0.72 2.94 8.33333333333 8.33333333333
0.78 2.94 7.69230769231 7.69230769231
0.84 2.94 7.14285714286 7.14285714286
0.9 2.94 6.66666666667 6.66666666667
0.96 2.94 6.25 6.25
1.02 2.94 6.12244897959 6.12244897959
1.08 2.94 6.52173913043 6.52173913043
1.14 2.94 6.97674418605 6.97674418605
1.2 2.94 7.5 7.5
1.26 2.94 8.10810810811 8.10810810811
1.32 2.94 8.82352941176 8.82352941176
1.38 2.94 9.67741935484 9.67741935484
1.44 2.94 10.7142857143 10.7142857143
1.5 2.94 12 12
1.56 2.94 13.6363636364 13.6363636364
1.62 2.94 15.7894736842 15.7894736842
1.68 2.94 18.75 18.75
1.74 2.94 23.0769230769 23.0769230769
1.8 2.94 30 30
1.86 2.94 42.8571428571 42.8571428571
1.92 2.94 75 75
1.98 2.94 300 95
2.04 2.94 nan nan
2.1 2.94 nan nan
2.16 2.94 nan nan
2.22 2.94 nan nan
2.28 2.94 nan nan
2.34 2.94 nan nan
2.4 2.94 nan nan
2.46 2.94 nan nan
2.52 2.94 nan nan
2.58 2.94 nan nan
2.64 2.94 nan nan
2.7 2.94 nan nan
2.76 2.94 nan nan
2.82 2.94 nan nan
2.88 2.94 nan nan
2.94 2.94 nan nan
3 2.94 nan nan
-3 3 nan nan
-2.94 3 nan nan
-2.88 3 nan nan
-2.82 3 nan nan
-2.76 3 nan nan
-2.7 3 nan nan
-2.64 3 nan nan
-2.58 3 nan nan
-2.52 3 nan nan
-2.46 3 nan nan
-2.4 3 nan nan
-2.34 3 nan nan
-2.28 3 nan nan
-2.22 3 nan nan
-2.16 3 nan nan
-2.1 3 nan nan
-2.04 3 nan nan
-1.98 3 nan nan
-1.92 3 nan nan
-1.86 3 nan nan
-1.8 3 nan nan
-1.74 3 nan nan
-1.68 3 nan nan
-1.62 3 nan nan
-1.56 3 nan nan
-1.5 3 nan nan
-1.44 3 nan nan
-1.38 3 nan nan
-1.32 3 nan nan
-1.26 3 nan nan
-1.2 3 nan nan
-1.14 3 nan nan
-1.08 3 nan nan
-1.02 3 nan nan
-0.96 3 nan nan
-0.9 3 nan nan
-0.84 3 nan nan
-0.78 3 nan nan
-0.72 3 nan nan
-0.66 3 nan nan
-0.6 3 nan nan
-0.54 3 nan nan
-0.48 3 nan nan
-0.42 3 nan nan
-0.36 3 nan nan
-0.3 3 nan nan
-0.24 3 nan nan
-0.18 3 nan nan
-0.12 3 nan nan
-0.06 3 nan nan
0 3 nan nan
0.06 3 100 95
0.12 3 50 50
0.18 3 33.3333333333 33.3333333333
0.24 3 25 25
0.3 3 20 20
0.36 3 16.6666666667 16.6666666667
0.42 3 14.2857142857 14.2857142857
0.48 3 12.5 12.5
0.54 3 11.1111111111 11.1111111111
0.6 3 10 10
0.66 3 9.09090909091 9.09090909091
0.72 3 8.33333333333 8.33333333333
0.78 3 7.69230769231 7.69230769231
0.84 3 7.14285714286 7.14285714286
0.9 3 6.66666666667 6.66666666667
0.96 3 6.25 6.25
1.02 3 6.12244897959 6.12244897959
1.08 3 6.52173913043 6.52173913043
1.14 3 6.97674418605 6.97674418605
1.2 3 7.5 7.5
1.26 3 8.10810810811 8.10810810811
1.32 3 8.82352941176 8.82352941176
1.38 3 9.67741935484 9.67741935484
1.44 3 10.7142857143 10.7142857143
1.5 3 12 12
1.56 3 13.6363636364 13.6363636364
1.62 3 15.7894736842 15.7894736842
1.68 3 18.75 18.75
1.74 3 23.0769230769 23.0769230769
1.8 3 30 30
1.86 3 42.8571428571 42.8571428571
1.92 3 75 75
1.98 3 300 95
2.04 3 nan nan
2.1 3 nan nan
2.16 3 nan nan
2.22 3 nan nan
2.28 3 nan nan
2.34 3 nan nan
2.4 3 nan nan
2.46 3 nan nan
2.52 3 nan nan
2.58 3 nan nan
2.64 3 nan nan
2.7 3 nan nan
2.76 3 nan nan
2.82 3 nan nan
2.88 3 nan nan
2.94 3 nan nan
3 3 nan nan


==> plot_dat_tex/obj_reg_a0_pq.dat <==
# columns: p q value
# grid: 76 by 76; use mesh/cols=76 in PGFPlots
# no capping; no normalisation; value is the raw optimised regularised objective
# ordering: q-row blocks, p varies fastest, blank line after each q-row
# zmin 0.044668939948816405
# zmax 2.7725887222397811
p q value
-3 -3 2.5682330153654167
-2.92 -3 2.5682330153654167
-2.84 -3 2.5682330153654167
-2.76 -3 2.5682330153654167
-2.68 -3 2.5682330153654167
-2.6 -3 2.5682330153654167
-2.52 -3 2.5682330153654167
-2.44 -3 2.5682330153654167
-2.36 -3 2.5682330153654167
-2.28 -3 2.5682330153654167
-2.2 -3 2.5682330153654167
-2.12 -3 2.5682330153654167
-2.04 -3 2.5682330153654167
-1.96 -3 2.5733034011563838
-1.88 -3 2.5834933608559481
-1.8 -3 2.5937397830322668
-1.72 -3 2.6040302218096887
-1.64 -3 2.6143503201110625
-1.56 -3 2.6246835659600807
-1.48 -3 2.6350110189696867
-1.4 -3 2.6453110037334597
-1.32 -3 2.6555587666225704
-1.24 -3 2.6657260923194053
-1.16 -3 2.6757808763161095
-1.08 -3 2.685686649606271
-1 -3 2.6954020519441726
-0.92 -3 2.690381734463211
-0.84 -3 2.6848605812815141
-0.76 -3 2.678770405449546
-0.68 -3 2.6720311275453197
-0.6 -3 2.6645482205262132
-0.52 -3 2.6562094955675515
-0.44 -3 2.6468810283918986
-0.36 -3 2.6364019544622677
-0.28 -3 2.6245777610500949
-0.2 -3 2.6111715607123229
-0.12 -3 2.5958926226070527
-0.04 -3 2.578381131314528
0.04 -3 2.0002836735698923
0.12 -3 1.0755290915088365
0.2 -3 0.56393487466545333
0.28 -3 0.30695196672896374
0.36 -3 0.18438311749422598
0.44 -3 0.12706963271369767
0.52 -3 0.1001467247884973
0.6 -3 0.086467250220676167
0.68 -3 0.076334354051152964
0.76 -3 0.068138997843199892
0.84 -3 0.061359941812908873
0.92 -3 0.05564929097373849
1 -3 0.050765577745162382
1.08 -3 0.05403065316046602
1.16 -3 0.057870076770480561
1.24 -3 0.062454022329602329
1.32 -3 0.068028442098964192
1.4 -3 0.07496309701919146
1.48 -3 0.085746724788497403
1.56 -3 0.11026963271369791
1.64 -3 0.16518311749422557
1.72 -3 0.28535196672896357
1.8 -3 0.53993487466545365
1.88 -3 1.0491290915088354
1.96 -3 1.9714836735698931
2.04 -3 2.7725887222397811
2.12 -3 2.7725887222397811
2.2 -3 2.7725887222397811
2.28 -3 2.7725887222397811
2.36 -3 2.7725887222397811
2.44 -3 2.7725887222397811
2.52 -3 2.7725887222397811
2.6 -3 2.7725887222397811
2.68 -3 2.7725887222397811
2.76 -3 2.7725887222397811
2.84 -3 2.7725887222397811
2.92 -3 2.7725887222397811
3 -3 2.7725887222397811

-3 -2.92 2.5682330153654167
-2.92 -2.92 2.5682330153654167
-2.84 -2.92 2.5682330153654167
-2.76 -2.92 2.5682330153654167
-2.68 -2.92 2.5682330153654167
-2.6 -2.92 2.5682330153654167
-2.52 -2.92 2.5682330153654167
-2.44 -2.92 2.5682330153654167
-2.36 -2.92 2.5682330153654167
-2.28 -2.92 2.5682330153654167
-2.2 -2.92 2.5682330153654167
-2.12 -2.92 2.5682330153654167
-2.04 -2.92 2.5682330153654167
-1.96 -2.92 2.5733034011563838
-1.88 -2.92 2.5834933608559481
-1.8 -2.92 2.5937397830322668
-1.72 -2.92 2.6040302218096887
-1.64 -2.92 2.6143503201110625
-1.56 -2.92 2.6246835659600807
-1.48 -2.92 2.6350110189696867
-1.4 -2.92 2.6453110037334597
-1.32 -2.92 2.6555587666225704
-1.24 -2.92 2.6657260923194053
-1.16 -2.92 2.6757808763161095
-1.08 -2.92 2.685686649606271
-1 -2.92 2.6954020519441726
-0.92 -2.92 2.690381734463211
-0.84 -2.92 2.6848605812815141
-0.76 -2.92 2.678770405449546
-0.68 -2.92 2.6720311275453197
-0.6 -2.92 2.6645482205262132
-0.52 -2.92 2.6562094955675515
-0.44 -2.92 2.6468810283918986
-0.36 -2.92 2.6364019544622677
-0.28 -2.92 2.6245777610500949
-0.2 -2.92 2.6111715607123229
-0.12 -2.92 2.5958926226070527
-0.04 -2.92 2.578381131314528
0.04 -2.92 2.0002836735698923
0.12 -2.92 1.0755290915088365
0.2 -2.92 0.56393487466545333
0.28 -2.92 0.30695196672896374
0.36 -2.92 0.18438311749422598
0.44 -2.92 0.12706963271369767
0.52 -2.92 0.1001467247884973
0.6 -2.92 0.086467250220676167
0.68 -2.92 0.076334354051152964
0.76 -2.92 0.068138997843199892
0.84 -2.92 0.061359941812908873
0.92 -2.92 0.05564929097373849
1 -2.92 0.050765577745162382
1.08 -2.92 0.05403065316046602
1.16 -2.92 0.057870076770480561
1.24 -2.92 0.062454022329602329
1.32 -2.92 0.068028442098964192
1.4 -2.92 0.07496309701919146
1.48 -2.92 0.085746724788497403
1.56 -2.92 0.11026963271369791
1.64 -2.92 0.16518311749422557
1.72 -2.92 0.28535196672896357
1.8 -2.92 0.53993487466545365
1.88 -2.92 1.0491290915088354
1.96 -2.92 1.9714836735698931
2.04 -2.92 2.7725887222397811
2.12 -2.92 2.7725887222397811
2.2 -2.92 2.7725887222397811
2.28 -2.92 2.7725887222397811
2.36 -2.92 2.7725887222397811
2.44 -2.92 2.7725887222397811
2.52 -2.92 2.7725887222397811
2.6 -2.92 2.7725887222397811
2.68 -2.92 2.7725887222397811
2.76 -2.92 2.7725887222397811
2.84 -2.92 2.7725887222397811
2.92 -2.92 2.7725887222397811
3 -2.92 2.7725887222397811

-3 -2.84 2.5682330153654167
-2.92 -2.84 2.5682330153654167
-2.84 -2.84 2.5682330153654167
-2.76 -2.84 2.5682330153654167
-2.68 -2.84 2.5682330153654167
-2.6 -2.84 2.5682330153654167
-2.52 -2.84 2.5682330153654167
-2.44 -2.84 2.5682330153654167
-2.36 -2.84 2.5682330153654167
-2.28 -2.84 2.5682330153654167
-2.2 -2.84 2.5682330153654167
-2.12 -2.84 2.5682330153654167
-2.04 -2.84 2.5682330153654167
-1.96 -2.84 2.5733034011563838
-1.88 -2.84 2.5834933608559481
-1.8 -2.84 2.5937397830322668
-1.72 -2.84 2.6040302218096887
-1.64 -2.84 2.6143503201110625
-1.56 -2.84 2.6246835659600807
-1.48 -2.84 2.6350110189696867
-1.4 -2.84 2.6453110037334597
-1.32 -2.84 2.6555587666225704
-1.24 -2.84 2.6657260923194053
-1.16 -2.84 2.6757808763161095
-1.08 -2.84 2.685686649606271
-1 -2.84 2.6954020519441726
-0.92 -2.84 2.690381734463211
-0.84 -2.84 2.6848605812815141
-0.76 -2.84 2.678770405449546
-0.68 -2.84 2.6720311275453197
-0.6 -2.84 2.6645482205262132
-0.52 -2.84 2.6562094955675515
-0.44 -2.84 2.6468810283918986
-0.36 -2.84 2.6364019544622677
-0.28 -2.84 2.6245777610500949
-0.2 -2.84 2.6111715607123229
-0.12 -2.84 2.5958926226070527
-0.04 -2.84 2.578381131314528
0.04 -2.84 2.0002836735698923
0.12 -2.84 1.0755290915088365
0.2 -2.84 0.56393487466545333
0.28 -2.84 0.30695196672896374
0.36 -2.84 0.18438311749422598
0.44 -2.84 0.12706963271369767
0.52 -2.84 0.1001467247884973
0.6 -2.84 0.086467250220676167
0.68 -2.84 0.076334354051152964
0.76 -2.84 0.068138997843199892
0.84 -2.84 0.061359941812908873
0.92 -2.84 0.05564929097373849
1 -2.84 0.050765577745162382
1.08 -2.84 0.05403065316046602
1.16 -2.84 0.057870076770480561
1.24 -2.84 0.062454022329602329
1.32 -2.84 0.068028442098964192
1.4 -2.84 0.07496309701919146
1.48 -2.84 0.085746724788497403
1.56 -2.84 0.11026963271369791
1.64 -2.84 0.16518311749422557
1.72 -2.84 0.28535196672896357
1.8 -2.84 0.53993487466545365
1.88 -2.84 1.0491290915088354
1.96 -2.84 1.9714836735698931
2.04 -2.84 2.7725887222397811
2.12 -2.84 2.7725887222397811
2.2 -2.84 2.7725887222397811
2.28 -2.84 2.7725887222397811
2.36 -2.84 2.7725887222397811
2.44 -2.84 2.7725887222397811
2.52 -2.84 2.7725887222397811
2.6 -2.84 2.7725887222397811
2.68 -2.84 2.7725887222397811
2.76 -2.84 2.7725887222397811
2.84 -2.84 2.7725887222397811
2.92 -2.84 2.7725887222397811
3 -2.84 2.7725887222397811

-3 -2.76 2.5682330153654167
-2.92 -2.76 2.5682330153654167
-2.84 -2.76 2.5682330153654167
-2.76 -2.76 2.5682330153654167
-2.68 -2.76 2.5682330153654167
-2.6 -2.76 2.5682330153654167
-2.52 -2.76 2.5682330153654167
-2.44 -2.76 2.5682330153654167
-2.36 -2.76 2.5682330153654167
-2.28 -2.76 2.5682330153654167
-2.2 -2.76 2.5682330153654167
-2.12 -2.76 2.5682330153654167
-2.04 -2.76 2.5682330153654167
-1.96 -2.76 2.5733034011563838
-1.88 -2.76 2.5834933608559481
-1.8 -2.76 2.5937397830322668
-1.72 -2.76 2.6040302218096887
-1.64 -2.76 2.6143503201110625
-1.56 -2.76 2.6246835659600807
-1.48 -2.76 2.6350110189696867
-1.4 -2.76 2.6453110037334597
-1.32 -2.76 2.6555587666225704
-1.24 -2.76 2.6657260923194053
-1.16 -2.76 2.6757808763161095
-1.08 -2.76 2.685686649606271
-1 -2.76 2.6954020519441726
-0.92 -2.76 2.690381734463211
-0.84 -2.76 2.6848605812815141
-0.76 -2.76 2.678770405449546
-0.68 -2.76 2.6720311275453197
-0.6 -2.76 2.6645482205262132
-0.52 -2.76 2.6562094955675515
-0.44 -2.76 2.6468810283918986
-0.36 -2.76 2.6364019544622677
-0.28 -2.76 2.6245777610500949
-0.2 -2.76 2.6111715607123229
-0.12 -2.76 2.5958926226070527
-0.04 -2.76 2.578381131314528
0.04 -2.76 2.0002836735698923
0.12 -2.76 1.0755290915088365
0.2 -2.76 0.56393487466545333
0.28 -2.76 0.30695196672896374
0.36 -2.76 0.18438311749422598
0.44 -2.76 0.12706963271369767
0.52 -2.76 0.1001467247884973
0.6 -2.76 0.086467250220676167
0.68 -2.76 0.076334354051152964
0.76 -2.76 0.068138997843199892
0.84 -2.76 0.061359941812908873
0.92 -2.76 0.05564929097373849
1 -2.76 0.050765577745162382
1.08 -2.76 0.05403065316046602
1.16 -2.76 0.057870076770480561
1.24 -2.76 0.062454022329602329
1.32 -2.76 0.068028442098964192
1.4 -2.76 0.07496309701919146
1.48 -2.76 0.085746724788497403
1.56 -2.76 0.11026963271369791
1.64 -2.76 0.16518311749422557
1.72 -2.76 0.28535196672896357
1.8 -2.76 0.53993487466545365
1.88 -2.76 1.0491290915088354
1.96 -2.76 1.9714836735698931
2.04 -2.76 2.7725887222397811
2.12 -2.76 2.7725887222397811
2.2 -2.76 2.7725887222397811
2.28 -2.76 2.7725887222397811
2.36 -2.76 2.7725887222397811
2.44 -2.76 2.7725887222397811
2.52 -2.76 2.7725887222397811
2.6 -2.76 2.7725887222397811
2.68 -2.76 2.7725887222397811
2.76 -2.76 2.7725887222397811
2.84 -2.76 2.7725887222397811
2.92 -2.76 2.7725887222397811
3 -2.76 2.7725887222397811

-3 -2.68 2.5682330153654167
-2.92 -2.68 2.5682330153654167
-2.84 -2.68 2.5682330153654167
-2.76 -2.68 2.5682330153654167
-2.68 -2.68 2.5682330153654167
-2.6 -2.68 2.5682330153654167
-2.52 -2.68 2.5682330153654167
-2.44 -2.68 2.5682330153654167
-2.36 -2.68 2.5682330153654167
-2.28 -2.68 2.5682330153654167
-2.2 -2.68 2.5682330153654167
-2.12 -2.68 2.5682330153654167
-2.04 -2.68 2.5682330153654167
-1.96 -2.68 2.5733034011563838
-1.88 -2.68 2.5834933608559485
-1.8 -2.68 2.5937397830322668
-1.72 -2.68 2.6040302218096887
-1.64 -2.68 2.6143503201110625
-1.56 -2.68 2.6246835659600807
-1.48 -2.68 2.6350110189696867
-1.4 -2.68 2.6453110037334597
-1.32 -2.68 2.6555587666225704
-1.24 -2.68 2.6657260923194053
-1.16 -2.68 2.6757808763161095
-1.08 -2.68 2.685686649606271
-1 -2.68 2.6954020519441726
-0.92 -2.68 2.690381734463211
-0.84 -2.68 2.6848605812815141
-0.76 -2.68 2.678770405449546
-0.68 -2.68 2.6720311275453197
-0.6 -2.68 2.6645482205262132
-0.52 -2.68 2.6562094955675515
-0.44 -2.68 2.6468810283918986
-0.36 -2.68 2.6364019544622677
-0.28 -2.68 2.6245777610500949
-0.2 -2.68 2.6111715607123229
-0.12 -2.68 2.5958926226070527
-0.04 -2.68 2.578381131314528
0.04 -2.68 2.0002836735698888
0.12 -2.68 1.0755290915088342
0.2 -2.68 0.56393487466545233
0.28 -2.68 0.30695196672896324
0.36 -2.68 0.18438311749422576
0.44 -2.68 0.12706963271369756
0.52 -2.68 0.10014672478849726
0.6 -2.68 0.086467250220676126
0.68 -2.68 0.076334354051152964
0.76 -2.68 0.068138997843199878
0.84 -2.68 0.061359941812908853
0.92 -2.68 0.05564929097373849
1 -2.68 0.050765577745162382
1.08 -2.68 0.05403065316046602
1.16 -2.68 0.057870076770480561
1.24 -2.68 0.062454022329602323
1.32 -2.68 0.068028442098964192
1.4 -2.68 0.07496309701919146
1.48 -2.68 0.085746724788497403
1.56 -2.68 0.11026963271369788
1.64 -2.68 0.16518311749422554
1.72 -2.68 0.28535196672896357
1.8 -2.68 0.53993487466545365
1.88 -2.68 1.0491290915088354
1.96 -2.68 1.9714836735698931
2.04 -2.68 2.7725887222397811
2.12 -2.68 2.7725887222397811
2.2 -2.68 2.7725887222397811
2.28 -2.68 2.7725887222397811
2.36 -2.68 2.7725887222397811
2.44 -2.68 2.7725887222397811
2.52 -2.68 2.7725887222397811
2.6 -2.68 2.7725887222397811
2.68 -2.68 2.7725887222397811
2.76 -2.68 2.7725887222397811
2.84 -2.68 2.7725887222397811
2.92 -2.68 2.7725887222397811
3 -2.68 2.7725887222397811

-3 -2.6 2.5682330153654167
-2.92 -2.6 2.5682330153654167
-2.84 -2.6 2.5682330153654167
-2.76 -2.6 2.5682330153654167
-2.68 -2.6 2.5682330153654167
-2.6 -2.6 2.5682330153654167
-2.52 -2.6 2.5682330153654167
-2.44 -2.6 2.5682330153654167
-2.36 -2.6 2.5682330153654167
-2.28 -2.6 2.5682330153654167
-2.2 -2.6 2.5682330153654167
-2.12 -2.6 2.5682330153654167
-2.04 -2.6 2.5682330153654167
-1.96 -2.6 2.5733034011563838
-1.88 -2.6 2.5834933608559485
-1.8 -2.6 2.5937397830322668
-1.72 -2.6 2.6040302218096887
-1.64 -2.6 2.6143503201110625
-1.56 -2.6 2.6246835659600807
-1.48 -2.6 2.6350110189696867
-1.4 -2.6 2.6453110037334597
-1.32 -2.6 2.6555587666225704
-1.24 -2.6 2.6657260923194053
-1.16 -2.6 2.6757808763161095
-1.08 -2.6 2.685686649606271
-1 -2.6 2.6954020519441726
-0.92 -2.6 2.690381734463211
-0.84 -2.6 2.6848605812815141
-0.76 -2.6 2.678770405449546
-0.68 -2.6 2.6720311275453197
-0.6 -2.6 2.6645482205262132
-0.52 -2.6 2.6562094955675515
-0.44 -2.6 2.6468810283918986
-0.36 -2.6 2.6364019544622677
-0.28 -2.6 2.6245777610500949
-0.2 -2.6 2.6111715607123229
-0.12 -2.6 2.5958926226070527
-0.04 -2.6 2.578381131314528
0.04 -2.6 2.0002836735698888
0.12 -2.6 1.0755290915088342
0.2 -2.6 0.56393487466545233
0.28 -2.6 0.30695196672896324
0.36 -2.6 0.18438311749422576
0.44 -2.6 0.12706963271369756
0.52 -2.6 0.10014672478849726
0.6 -2.6 0.086467250220676126
0.68 -2.6 0.076334354051152964
0.76 -2.6 0.068138997843199878
0.84 -2.6 0.061359941812908853
0.92 -2.6 0.05564929097373849
1 -2.6 0.050765577745162382
1.08 -2.6 0.05403065316046602
1.16 -2.6 0.057870076770480561
1.24 -2.6 0.062454022329602323
1.32 -2.6 0.068028442098964192
1.4 -2.6 0.07496309701919146
1.48 -2.6 0.085746724788497403
1.56 -2.6 0.11026963271369788
1.64 -2.6 0.16518311749422554
1.72 -2.6 0.28535196672896357
1.8 -2.6 0.53993487466545365
1.88 -2.6 1.0491290915088354
1.96 -2.6 1.9714836735698931
2.04 -2.6 2.7725887222397811
2.12 -2.6 2.7725887222397811
2.2 -2.6 2.7725887222397811
2.28 -2.6 2.7725887222397811
2.36 -2.6 2.7725887222397811
2.44 -2.6 2.7725887222397811
2.52 -2.6 2.7725887222397811
2.6 -2.6 2.7725887222397811
2.68 -2.6 2.7725887222397811
2.76 -2.6 2.7725887222397811
2.84 -2.6 2.7725887222397811
2.92 -2.6 2.7725887222397811
3 -2.6 2.7725887222397811

-3 -2.52 2.5682330153654167
-2.92 -2.52 2.5682330153654167
-2.84 -2.52 2.5682330153654167
-2.76 -2.52 2.5682330153654167
-2.68 -2.52 2.5682330153654167
-2.6 -2.52 2.5682330153654167
-2.52 -2.52 2.5682330153654167
-2.44 -2.52 2.5682330153654167
-2.36 -2.52 2.5682330153654167
-2.28 -2.52 2.5682330153654167
-2.2 -2.52 2.5682330153654167
-2.12 -2.52 2.5682330153654167
-2.04 -2.52 2.5682330153654167
-1.96 -2.52 2.5733034011563838
-1.88 -2.52 2.5834933608559485
-1.8 -2.52 2.5937397830322668
-1.72 -2.52 2.6040302218096887
-1.64 -2.52 2.6143503201110625
-1.56 -2.52 2.6246835659600807
-1.48 -2.52 2.6350110189696867
-1.4 -2.52 2.6453110037334597
-1.32 -2.52 2.6555587666225704
-1.24 -2.52 2.6657260923194053
-1.16 -2.52 2.6757808763161095
-1.08 -2.52 2.685686649606271
-1 -2.52 2.6954020519441726
-0.92 -2.52 2.690381734463211
-0.84 -2.52 2.6848605812815141
-0.76 -2.52 2.678770405449546
-0.68 -2.52 2.6720311275453197
-0.6 -2.52 2.6645482205262132
-0.52 -2.52 2.6562094955675515
-0.44 -2.52 2.6468810283918986
-0.36 -2.52 2.6364019544622677
-0.28 -2.52 2.6245777610500949
-0.2 -2.52 2.6111715607123229
-0.12 -2.52 2.5958926226070527
-0.04 -2.52 2.578381131314528
0.04 -2.52 2.0002836735698888
0.12 -2.52 1.0755290915088342
0.2 -2.52 0.56393487466545233
0.28 -2.52 0.30695196672896324
0.36 -2.52 0.18438311749422576
0.44 -2.52 0.12706963271369756
0.52 -2.52 0.10014672478849726
0.6 -2.52 0.086467250220676126
0.68 -2.52 0.076334354051152964
0.76 -2.52 0.068138997843199878
0.84 -2.52 0.061359941812908853
0.92 -2.52 0.05564929097373849
1 -2.52 0.050765577745162382
1.08 -2.52 0.05403065316046602
1.16 -2.52 0.057870076770480561
1.24 -2.52 0.062454022329602323
1.32 -2.52 0.068028442098964192
1.4 -2.52 0.07496309701919146
1.48 -2.52 0.085746724788497403
1.56 -2.52 0.11026963271369788
1.64 -2.52 0.16518311749422554
1.72 -2.52 0.28535196672896357
1.8 -2.52 0.53993487466545365
1.88 -2.52 1.0491290915088354
1.96 -2.52 1.9714836735698931
2.04 -2.52 2.7725887222397811
2.12 -2.52 2.7725887222397811
2.2 -2.52 2.7725887222397811
2.28 -2.52 2.7725887222397811
2.36 -2.52 2.7725887222397811
2.44 -2.52 2.7725887222397811
2.52 -2.52 2.7725887222397811
2.6 -2.52 2.7725887222397811
2.68 -2.52 2.7725887222397811
2.76 -2.52 2.7725887222397811
2.84 -2.52 2.7725887222397811
2.92 -2.52 2.7725887222397811
3 -2.52 2.7725887222397811

-3 -2.44 2.5682330153654167
-2.92 -2.44 2.5682330153654167
-2.84 -2.44 2.5682330153654167
-2.76 -2.44 2.5682330153654167
-2.68 -2.44 2.5682330153654167
-2.6 -2.44 2.5682330153654167
-2.52 -2.44 2.5682330153654167
-2.44 -2.44 2.5682330153654167
-2.36 -2.44 2.5682330153654167
-2.28 -2.44 2.5682330153654167
-2.2 -2.44 2.5682330153654167
-2.12 -2.44 2.5682330153654167
-2.04 -2.44 2.5682330153654167
-1.96 -2.44 2.5733034011563838
-1.88 -2.44 2.5834933608559485
-1.8 -2.44 2.5937397830322668
-1.72 -2.44 2.6040302218096887
-1.64 -2.44 2.6143503201110625
-1.56 -2.44 2.6246835659600807
-1.48 -2.44 2.6350110189696867
-1.4 -2.44 2.6453110037334597
-1.32 -2.44 2.6555587666225704
-1.24 -2.44 2.6657260923194053
-1.16 -2.44 2.6757808763161095
-1.08 -2.44 2.685686649606271
-1 -2.44 2.6954020519441726
-0.92 -2.44 2.690381734463211
-0.84 -2.44 2.6848605812815141
-0.76 -2.44 2.678770405449546
-0.68 -2.44 2.6720311275453197
-0.6 -2.44 2.6645482205262132
-0.52 -2.44 2.6562094955675515
-0.44 -2.44 2.6468810283918986
-0.36 -2.44 2.6364019544622677
-0.28 -2.44 2.6245777610500949
-0.2 -2.44 2.6111715607123229
-0.12 -2.44 2.5958926226070527
-0.04 -2.44 2.578381131314528
0.04 -2.44 2.0002836735698888
0.12 -2.44 1.0755290915088342
0.2 -2.44 0.56393487466545233
0.28 -2.44 0.30695196672896324
0.36 -2.44 0.18438311749422576
0.44 -2.44 0.12706963271369756
0.52 -2.44 0.10014672478849726
0.6 -2.44 0.086467250220676126
0.68 -2.44 0.076334354051152964
0.76 -2.44 0.068138997843199878
0.84 -2.44 0.061359941812908853
0.92 -2.44 0.05564929097373849
1 -2.44 0.050765577745162382
1.08 -2.44 0.05403065316046602
1.16 -2.44 0.057870076770480561
1.24 -2.44 0.062454022329602323
1.32 -2.44 0.068028442098964192
1.4 -2.44 0.07496309701919146
1.48 -2.44 0.085746724788497403
1.56 -2.44 0.11026963271369788
1.64 -2.44 0.16518311749422554
1.72 -2.44 0.28535196672896357
1.8 -2.44 0.53993487466545365
1.88 -2.44 1.0491290915088354
1.96 -2.44 1.9714836735698931
2.04 -2.44 2.7725887222397811
2.12 -2.44 2.7725887222397811
2.2 -2.44 2.7725887222397811
2.28 -2.44 2.7725887222397811
2.36 -2.44 2.7725887222397811
2.44 -2.44 2.7725887222397811
2.52 -2.44 2.7725887222397811
2.6 -2.44 2.7725887222397811
2.68 -2.44 2.7725887222397811
2.76 -2.44 2.7725887222397811
2.84 -2.44 2.7725887222397811
2.92 -2.44 2.7725887222397811
3 -2.44 2.7725887222397811

-3 -2.36 2.5682330153654167
-2.92 -2.36 2.5682330153654167
-2.84 -2.36 2.5682330153654167
-2.76 -2.36 2.5682330153654167
-2.68 -2.36 2.5682330153654167
-2.6 -2.36 2.5682330153654167
-2.52 -2.36 2.5682330153654167
-2.44 -2.36 2.5682330153654167
-2.36 -2.36 2.5682330153654167
-2.28 -2.36 2.5682330153654167
-2.2 -2.36 2.5682330153654167
-2.12 -2.36 2.5682330153654167
-2.04 -2.36 2.5682330153654167
-1.96 -2.36 2.5733034011563838
-1.88 -2.36 2.5834933608559485
-1.8 -2.36 2.5937397830322668
-1.72 -2.36 2.6040302218096887
-1.64 -2.36 2.6143503201110625
-1.56 -2.36 2.6246835659600807
-1.48 -2.36 2.6350110189696867
-1.4 -2.36 2.6453110037334597
-1.32 -2.36 2.6555587666225704
-1.24 -2.36 2.6657260923194053
-1.16 -2.36 2.6757808763161095
-1.08 -2.36 2.685686649606271
-1 -2.36 2.6954020519441726
-0.92 -2.36 2.690381734463211
-0.84 -2.36 2.6848605812815141
-0.76 -2.36 2.678770405449546
-0.68 -2.36 2.6720311275453197
-0.6 -2.36 2.6645482205262132
-0.52 -2.36 2.6562094955675515
-0.44 -2.36 2.6468810283918986
-0.36 -2.36 2.6364019544622677
-0.28 -2.36 2.6245777610500949
-0.2 -2.36 2.6111715607123229
-0.12 -2.36 2.5958926226070527
-0.04 -2.36 2.578381131314528
0.04 -2.36 2.0002836735698888
0.12 -2.36 1.0755290915088342
0.2 -2.36 0.56393487466545233
0.28 -2.36 0.30695196672896324
0.36 -2.36 0.18438311749422576
0.44 -2.36 0.12706963271369756
0.52 -2.36 0.10014672478849726
0.6 -2.36 0.086467250220676126
0.68 -2.36 0.076334354051152964
0.76 -2.36 0.068138997843199878
0.84 -2.36 0.061359941812908853
0.92 -2.36 0.05564929097373849
1 -2.36 0.050765577745162382
1.08 -2.36 0.05403065316046602
1.16 -2.36 0.057870076770480561
1.24 -2.36 0.062454022329602323
1.32 -2.36 0.068028442098964192
1.4 -2.36 0.07496309701919146
1.48 -2.36 0.085746724788497403
1.56 -2.36 0.11026963271369788
1.64 -2.36 0.16518311749422554
1.72 -2.36 0.28535196672896357
1.8 -2.36 0.53993487466545365
1.88 -2.36 1.0491290915088354
1.96 -2.36 1.9714836735698931
2.04 -2.36 2.7725887222397811
2.12 -2.36 2.7725887222397811
2.2 -2.36 2.7725887222397811
2.28 -2.36 2.7725887222397811
2.36 -2.36 2.7725887222397811
2.44 -2.36 2.7725887222397811
2.52 -2.36 2.7725887222397811
2.6 -2.36 2.7725887222397811
2.68 -2.36 2.7725887222397811
2.76 -2.36 2.7725887222397811
2.84 -2.36 2.7725887222397811
2.92 -2.36 2.7725887222397811
3 -2.36 2.7725887222397811

-3 -2.28 2.5682330153654167
-2.92 -2.28 2.5682330153654167
-2.84 -2.28 2.5682330153654167
-2.76 -2.28 2.5682330153654167
-2.68 -2.28 2.5682330153654167
-2.6 -2.28 2.5682330153654167
-2.52 -2.28 2.5682330153654167
-2.44 -2.28 2.5682330153654167
-2.36 -2.28 2.5682330153654167
-2.28 -2.28 2.5682330153654167
-2.2 -2.28 2.5682330153654167
-2.12 -2.28 2.5682330153654167
-2.04 -2.28 2.5682330153654167
-1.96 -2.28 2.5733034011563838
-1.88 -2.28 2.5834933608559481
-1.8 -2.28 2.5937397830322668
-1.72 -2.28 2.6040302218096887
-1.64 -2.28 2.6143503201110625
-1.56 -2.28 2.6246835659600807
-1.48 -2.28 2.6350110189696867
-1.4 -2.28 2.6453110037334597
-1.32 -2.28 2.6555587666225704
-1.24 -2.28 2.6657260923194053
-1.16 -2.28 2.6757808763161095
-1.08 -2.28 2.685686649606271
-1 -2.28 2.6954020519441726
-0.92 -2.28 2.690381734463211
-0.84 -2.28 2.6848605812815141
-0.76 -2.28 2.678770405449546
-0.68 -2.28 2.6720311275453197
-0.6 -2.28 2.6645482205262132
-0.52 -2.28 2.6562094955675515
-0.44 -2.28 2.6468810283918986
-0.36 -2.28 2.6364019544622677
-0.28 -2.28 2.6245777610500949
-0.2 -2.28 2.6111715607123229
-0.12 -2.28 2.5958926226070527
-0.04 -2.28 2.578381131314528
0.04 -2.28 2.0002836735698923
0.12 -2.28 1.0755290915088365
0.2 -2.28 0.56393487466545333
0.28 -2.28 0.30695196672896374
0.36 -2.28 0.18438311749422598
0.44 -2.28 0.12706963271369767
0.52 -2.28 0.1001467247884973
0.6 -2.28 0.086467250220676167
0.68 -2.28 0.076334354051152964
0.76 -2.28 0.068138997843199892
0.84 -2.28 0.061359941812908873
0.92 -2.28 0.05564929097373849
1 -2.28 0.050765577745162382
1.08 -2.28 0.05403065316046602
1.16 -2.28 0.057870076770480561
1.24 -2.28 0.062454022329602329
1.32 -2.28 0.068028442098964192
1.4 -2.28 0.07496309701919146
1.48 -2.28 0.085746724788497403
1.56 -2.28 0.11026963271369791
1.64 -2.28 0.16518311749422557
1.72 -2.28 0.28535196672896357
1.8 -2.28 0.53993487466545365
1.88 -2.28 1.0491290915088354
1.96 -2.28 1.9714836735698931
2.04 -2.28 2.7725887222397811
2.12 -2.28 2.7725887222397811
2.2 -2.28 2.7725887222397811
2.28 -2.28 2.7725887222397811
2.36 -2.28 2.7725887222397811
2.44 -2.28 2.7725887222397811
2.52 -2.28 2.7725887222397811
2.6 -2.28 2.7725887222397811
2.68 -2.28 2.7725887222397811
2.76 -2.28 2.7725887222397811
2.84 -2.28 2.7725887222397811
2.92 -2.28 2.7725887222397811
3 -2.28 2.7725887222397811

-3 -2.2 2.5682330153654167
-2.92 -2.2 2.5682330153654167
-2.84 -2.2 2.5682330153654167
-2.76 -2.2 2.5682330153654167
-2.68 -2.2 2.5682330153654167
-2.6 -2.2 2.5682330153654167
-2.52 -2.2 2.5682330153654167
-2.44 -2.2 2.5682330153654167
-2.36 -2.2 2.5682330153654167
-2.28 -2.2 2.5682330153654167
-2.2 -2.2 2.5682330153654167
-2.12 -2.2 2.5682330153654167
-2.04 -2.2 2.5682330153654167
-1.96 -2.2 2.5733034011563838
-1.88 -2.2 2.5834933608559481
-1.8 -2.2 2.5937397830322668
-1.72 -2.2 2.6040302218096887
-1.64 -2.2 2.6143503201110625
-1.56 -2.2 2.6246835659600807
-1.48 -2.2 2.6350110189696867
-1.4 -2.2 2.6453110037334597
-1.32 -2.2 2.6555587666225704
-1.24 -2.2 2.6657260923194053
-1.16 -2.2 2.6757808763161095
-1.08 -2.2 2.685686649606271
-1 -2.2 2.6954020519441726
-0.92 -2.2 2.690381734463211
-0.84 -2.2 2.6848605812815141
-0.76 -2.2 2.678770405449546
-0.68 -2.2 2.6720311275453197
-0.6 -2.2 2.6645482205262132
-0.52 -2.2 2.6562094955675515
-0.44 -2.2 2.6468810283918986
-0.36 -2.2 2.6364019544622677
-0.28 -2.2 2.6245777610500949
-0.2 -2.2 2.6111715607123229
-0.12 -2.2 2.5958926226070527
-0.04 -2.2 2.578381131314528
0.04 -2.2 2.0002836735698923
0.12 -2.2 1.0755290915088365
0.2 -2.2 0.56393487466545333
0.28 -2.2 0.30695196672896374
0.36 -2.2 0.18438311749422598
0.44 -2.2 0.12706963271369767
0.52 -2.2 0.1001467247884973
0.6 -2.2 0.086467250220676167
0.68 -2.2 0.076334354051152964
0.76 -2.2 0.068138997843199892
0.84 -2.2 0.061359941812908873
0.92 -2.2 0.05564929097373849
1 -2.2 0.050765577745162382
1.08 -2.2 0.05403065316046602
1.16 -2.2 0.057870076770480561
1.24 -2.2 0.062454022329602329
1.32 -2.2 0.068028442098964192
1.4 -2.2 0.07496309701919146
1.48 -2.2 0.085746724788497403
1.56 -2.2 0.11026963271369791
1.64 -2.2 0.16518311749422557
1.72 -2.2 0.28535196672896357
1.8 -2.2 0.53993487466545365
1.88 -2.2 1.0491290915088354
1.96 -2.2 1.9714836735698931
2.04 -2.2 2.7725887222397811
2.12 -2.2 2.7725887222397811
2.2 -2.2 2.7725887222397811
2.28 -2.2 2.7725887222397811
2.36 -2.2 2.7725887222397811
2.44 -2.2 2.7725887222397811
2.52 -2.2 2.7725887222397811
2.6 -2.2 2.7725887222397811
2.68 -2.2 2.7725887222397811
2.76 -2.2 2.7725887222397811
2.84 -2.2 2.7725887222397811
2.92 -2.2 2.7725887222397811
3 -2.2 2.7725887222397811

-3 -2.12 2.5682330153654167
-2.92 -2.12 2.5682330153654167
-2.84 -2.12 2.5682330153654167
-2.76 -2.12 2.5682330153654167
-2.68 -2.12 2.5682330153654167
-2.6 -2.12 2.5682330153654167
-2.52 -2.12 2.5682330153654167
-2.44 -2.12 2.5682330153654167
-2.36 -2.12 2.5682330153654167
-2.28 -2.12 2.5682330153654167
-2.2 -2.12 2.5682330153654167
-2.12 -2.12 2.5682330153654167
-2.04 -2.12 2.5682330153654167
-1.96 -2.12 2.5733034011563838
-1.88 -2.12 2.5834933608559481
-1.8 -2.12 2.5937397830322668
-1.72 -2.12 2.6040302218096887
-1.64 -2.12 2.6143503201110625
-1.56 -2.12 2.6246835659600807
-1.48 -2.12 2.6350110189696867
-1.4 -2.12 2.6453110037334597
-1.32 -2.12 2.6555587666225704
-1.24 -2.12 2.6657260923194053
-1.16 -2.12 2.6757808763161095
-1.08 -2.12 2.685686649606271
-1 -2.12 2.6954020519441726
-0.92 -2.12 2.690381734463211
-0.84 -2.12 2.6848605812815141
-0.76 -2.12 2.678770405449546
-0.68 -2.12 2.6720311275453197
-0.6 -2.12 2.6645482205262132
-0.52 -2.12 2.6562094955675515
-0.44 -2.12 2.6468810283918986
-0.36 -2.12 2.6364019544622677
-0.28 -2.12 2.6245777610500949
-0.2 -2.12 2.6111715607123229
-0.12 -2.12 2.5958926226070527
-0.04 -2.12 2.578381131314528
0.04 -2.12 2.0002836735698923
0.12 -2.12 1.0755290915088365
0.2 -2.12 0.56393487466545333
0.28 -2.12 0.30695196672896374
0.36 -2.12 0.18438311749422598
0.44 -2.12 0.12706963271369767
0.52 -2.12 0.1001467247884973
0.6 -2.12 0.086467250220676167
0.68 -2.12 0.076334354051152964
0.76 -2.12 0.068138997843199892
0.84 -2.12 0.061359941812908873
0.92 -2.12 0.05564929097373849
1 -2.12 0.050765577745162382
1.08 -2.12 0.05403065316046602
1.16 -2.12 0.057870076770480561
1.24 -2.12 0.062454022329602329
1.32 -2.12 0.068028442098964192
1.4 -2.12 0.07496309701919146
1.48 -2.12 0.085746724788497403
1.56 -2.12 0.11026963271369791
1.64 -2.12 0.16518311749422557
1.72 -2.12 0.28535196672896357
1.8 -2.12 0.53993487466545365
1.88 -2.12 1.0491290915088354
1.96 -2.12 1.9714836735698931
2.04 -2.12 2.7725887222397811
2.12 -2.12 2.7725887222397811
2.2 -2.12 2.7725887222397811
2.28 -2.12 2.7725887222397811
2.36 -2.12 2.7725887222397811
2.44 -2.12 2.7725887222397811
2.52 -2.12 2.7725887222397811
2.6 -2.12 2.7725887222397811
2.68 -2.12 2.7725887222397811
2.76 -2.12 2.7725887222397811
2.84 -2.12 2.7725887222397811
2.92 -2.12 2.7725887222397811
3 -2.12 2.7725887222397811

-3 -2.04 2.5682330153654167
-2.92 -2.04 2.5682330153654167
-2.84 -2.04 2.5682330153654167
-2.76 -2.04 2.5682330153654167
-2.68 -2.04 2.5682330153654167
-2.6 -2.04 2.5682330153654167
-2.52 -2.04 2.5682330153654167
-2.44 -2.04 2.5682330153654167
-2.36 -2.04 2.5682330153654167
-2.28 -2.04 2.5682330153654167
-2.2 -2.04 2.5682330153654167
-2.12 -2.04 2.5682330153654167
-2.04 -2.04 2.5682330153654167
-1.96 -2.04 2.5733034011563838
-1.88 -2.04 2.5834933608559481
-1.8 -2.04 2.5937397830322668
-1.72 -2.04 2.6040302218096887
-1.64 -2.04 2.6143503201110625
-1.56 -2.04 2.6246835659600807
-1.48 -2.04 2.6350110189696867
-1.4 -2.04 2.6453110037334597
-1.32 -2.04 2.6555587666225704
-1.24 -2.04 2.6657260923194053
-1.16 -2.04 2.6757808763161095
-1.08 -2.04 2.685686649606271
-1 -2.04 2.6954020519441726
-0.92 -2.04 2.690381734463211
-0.84 -2.04 2.6848605812815141
-0.76 -2.04 2.678770405449546
-0.68 -2.04 2.6720311275453197
-0.6 -2.04 2.6645482205262132
-0.52 -2.04 2.6562094955675515
-0.44 -2.04 2.6468810283918986
-0.36 -2.04 2.6364019544622677
-0.28 -2.04 2.6245777610500949
-0.2 -2.04 2.6111715607123229
-0.12 -2.04 2.5958926226070527
-0.04 -2.04 2.578381131314528
0.04 -2.04 2.0002836735698923
0.12 -2.04 1.0755290915088365
0.2 -2.04 0.56393487466545333
0.28 -2.04 0.30695196672896374
0.36 -2.04 0.18438311749422598
0.44 -2.04 0.12706963271369767
0.52 -2.04 0.1001467247884973
0.6 -2.04 0.086467250220676167
0.68 -2.04 0.076334354051152964
0.76 -2.04 0.068138997843199892
0.84 -2.04 0.061359941812908873
0.92 -2.04 0.05564929097373849
1 -2.04 0.050765577745162382
1.08 -2.04 0.05403065316046602
1.16 -2.04 0.057870076770480561
1.24 -2.04 0.062454022329602329
1.32 -2.04 0.068028442098964192
1.4 -2.04 0.07496309701919146
1.48 -2.04 0.085746724788497403
1.56 -2.04 0.11026963271369791
1.64 -2.04 0.16518311749422557
1.72 -2.04 0.28535196672896357
1.8 -2.04 0.53993487466545365
1.88 -2.04 1.0491290915088354
1.96 -2.04 1.9714836735698931
2.04 -2.04 2.7725887222397811
2.12 -2.04 2.7725887222397811
2.2 -2.04 2.7725887222397811
2.28 -2.04 2.7725887222397811
2.36 -2.04 2.7725887222397811
2.44 -2.04 2.7725887222397811
2.52 -2.04 2.7725887222397811
2.6 -2.04 2.7725887222397811
2.68 -2.04 2.7725887222397811
2.76 -2.04 2.7725887222397811
2.84 -2.04 2.7725887222397811
2.92 -2.04 2.7725887222397811
3 -2.04 2.7725887222397811

-3 -1.96 1.9728592957959525
-2.92 -1.96 1.9728592957959525
-2.84 -1.96 1.9728592957959525
-2.76 -1.96 1.9728592957959525
-2.68 -1.96 1.9728592957959525
-2.6 -1.96 1.9728592957959525
-2.52 -1.96 1.9728592957959525
-2.44 -1.96 1.9728592957959525
-2.36 -1.96 1.9728592957959525
-2.28 -1.96 1.9728592957959525
-2.2 -1.96 1.9728592957959525
-2.12 -1.96 1.9728592957959525
-2.04 -1.96 1.9728592957959525
-1.96 -1.96 1.9728592957959525
-1.88 -1.96 1.9728592957959525
-1.8 -1.96 1.9728592957959525
-1.72 -1.96 1.9728592957959525
-1.64 -1.96 1.9728592957959525
-1.56 -1.96 1.9728592957959525
-1.48 -1.96 1.9728592957959525
-1.4 -1.96 1.9728592957959525
-1.32 -1.96 1.9728592957959525
-1.24 -1.96 1.9728592957959525
-1.16 -1.96 1.9728592957959525
-1.08 -1.96 1.9728592957959525
-1 -1.96 1.9728592957959525
-0.92 -1.96 1.9728592957959525
-0.84 -1.96 1.9728592957959525
-0.76 -1.96 1.9728592957959525
-0.68 -1.96 1.9728592957959525
-0.6 -1.96 1.9728592957959525
-0.52 -1.96 1.9728592957959525
-0.44 -1.96 1.9728592957959525
-0.36 -1.96 1.9728592957959525
-0.28 -1.96 1.9728592957959525
-0.2 -1.96 1.9728592957959525
-0.12 -1.96 1.9728415109922661
-0.04 -1.96 1.9721633482845298
0.04 -1.96 1.9707191367324819
0.12 -1.96 0.9282016138286201
0.2 -1.96 0.49236945777996322
0.28 -1.96 0.27463773735742991
0.36 -1.96 0.17040150743325219
0.44 -1.96 0.1211939077539298
0.52 -1.96 0.097750336495403864
0.6 -1.96 0.085143432228690627
0.68 -1.96 0.075403445082213028
0.76 -1.96 0.067476105083824359
0.84 -1.96 0.060885447504271772
0.92 -1.96 0.055310327116326802
1 -1.96 0.050525858459093985
1.08 -1.96 0.053773017428884913
1.16 -1.96 0.057591462254176135
1.24 -1.96 0.062150479795297114
1.32 -1.96 0.067694748260953591
1.4 -1.96 0.074592126549380092
1.48 -1.96 0.085102854582324056
1.56 -1.96 0.1090367785574143
1.64 -1.96 0.16296656506314661
1.72 -1.96 0.28169367966817394
1.8 -1.96 0.53474115083439011
1.88 -1.96 1.043883997028263
1.96 -1.96 1.6799666654277896
2.04 -1.96 1.9714836735698931
2.12 -1.96 1.9714836735698931
2.2 -1.96 1.9714836735698931
2.28 -1.96 1.9714836735698931
2.36 -1.96 1.9714836735698931
2.44 -1.96 1.9714836735698931
2.52 -1.96 1.9714836735698931
2.6 -1.96 1.9714836735698931
2.68 -1.96 1.9714836735698931
2.76 -1.96 1.9714836735698931
2.84 -1.96 1.9714836735698931
2.92 -1.96 1.9714836735698931
3 -1.96 1.9714836735698931

-3 -1.88 1.1073136956575496
-2.92 -1.88 1.1073136956575496
-2.84 -1.88 1.1073136956575496
-2.76 -1.88 1.1073136956575496
-2.68 -1.88 1.1073136956575536
-2.6 -1.88 1.1073136956575536
-2.52 -1.88 1.1073136956575536
-2.44 -1.88 1.1073136956575536
-2.36 -1.88 1.1073136956575536
-2.28 -1.88 1.1073136956575496
-2.2 -1.88 1.1073136956575496
-2.12 -1.88 1.1073136956575496
-2.04 -1.88 1.1073136956575496
-1.96 -1.88 1.5002085471363065
-1.88 -1.88 1.5002085471363065
-1.8 -1.88 1.5002085471363065
-1.72 -1.88 1.5002085471363065
-1.64 -1.88 1.5002085471363065
-1.56 -1.88 1.5002085471363065
-1.48 -1.88 1.5002085471363065
-1.4 -1.88 1.5002085471363065
-1.32 -1.88 1.5002085471363065
-1.24 -1.88 1.5002085471363065
-1.16 -1.88 1.5002085471363065
-1.08 -1.88 1.5002085471363065
-1 -1.88 1.5002085471363065
-0.92 -1.88 1.4971892047225333
-0.84 -1.88 1.4576339374771081
-0.76 -1.88 1.4030697670501939
-0.68 -1.88 1.3478471301862576
-0.6 -1.88 1.296404642371497
-0.52 -1.88 1.249961004114402
-0.44 -1.88 1.208548376641928
-0.36 -1.88 1.1717698412339705
-0.28 -1.88 1.1391035620785437
-0.2 -1.88 1.1100259311408143
-0.12 -1.88 1.084058276647621
-0.04 -1.88 1.0607807152893447
0.04 -1.88 1.0398321589755772
0.12 -1.88 0.68661043481232309
0.2 -1.88 0.37663091943359334
0.28 -1.88 0.22235502228803633
0.36 -1.88 0.1476060174347506
0.44 -1.88 0.11151787003388902
0.52 -1.88 0.093766888188292985
0.6 -1.88 0.082584705483174425
0.68 -1.88 0.073585419399836469
0.76 -1.88 0.066170694007178399
0.84 -1.88 0.059944628684272062
0.92 -1.88 0.054634361573148445
1 -1.88 0.050045447105911203
1.08 -1.88 0.053256671027742238
1.16 -1.88 0.057033035985696756
1.24 -1.88 0.061542048639272193
1.32 -1.88 0.067025829650160407
1.4 -1.88 0.073848419333903487
1.48 -1.88 0.083855588451031374
1.56 -1.88 0.10662362630583395
1.64 -1.88 0.15858600531833789
1.72 -1.88 0.27439303831983597
1.8 -1.88 0.52426693724885176
1.88 -1.88 1.0331691698996275
1.96 -1.88 1.043883997028263
2.04 -1.88 1.0491290915088356
2.12 -1.88 1.0491290915088356
2.2 -1.88 1.0491290915088356
2.28 -1.88 1.0491290915088356
2.36 -1.88 1.0491290915088356
2.44 -1.88 1.0491290915088356
2.52 -1.88 1.0491290915088356
2.6 -1.88 1.0491290915088356
2.68 -1.88 1.0491290915088356
2.76 -1.88 1.0491290915088356
2.84 -1.88 1.0491290915088356
2.92 -1.88 1.0491290915088356
3 -1.88 1.0491290915088356

-3 -1.8 0.59645300343563057
-2.92 -1.8 0.59645300343563057
-2.84 -1.8 0.59645300343563057
-2.76 -1.8 0.59645300343563057
-2.68 -1.8 0.59645300343563257
-2.6 -1.8 0.59645300343563257
-2.52 -1.8 0.59645300343563257
-2.44 -1.8 0.59645300343563257
-2.36 -1.8 0.59645300343563257
-2.28 -1.8 0.59645300343563057
-2.2 -1.8 0.59645300343563057
-2.12 -1.8 0.59645300343563057
-2.04 -1.8 0.59645300343563057
-1.96 -1.8 0.80484748371403148
-1.88 -1.8 1.4492524930142241
-1.8 -1.8 1.4492524930142241
-1.72 -1.8 1.4492524930142241
-1.64 -1.8 1.4492524930142241
-1.56 -1.8 1.4492524930142241
-1.48 -1.8 1.4492524930142241
-1.4 -1.8 1.4492524930142241
-1.32 -1.8 1.4492524930142241
-1.24 -1.8 1.4492524930142241
-1.16 -1.8 1.4492524930142241
-1.08 -1.8 1.4492524930142241
-1 -1.8 1.4492524930142241
-0.92 -1.8 1.3334301353025946
-0.84 -1.8 1.1765046047162291
-0.76 -1.8 1.0431533969874516
-0.68 -1.8 0.93552916338241332
-0.6 -1.8 0.84930201089381618
-0.52 -1.8 0.77979929071863707
-0.44 -1.8 0.72317689814932673
-0.36 -1.8 0.67649215034696231
-0.28 -1.8 0.63753945992988315
-0.2 -1.8 0.60466924547136036
-0.12 -1.8 0.57664039072113993
-0.04 -1.8 0.55251016937957143
0.04 -1.8 0.53155462307579515
0.12 -1.8 0.50626177428268671
0.2 -1.8 0.29111776662050709
0.28 -1.8 0.18352309949888734
0.36 -1.8 0.1304634199105516
0.44 -1.8 0.10413953816260307
0.52 -1.8 0.090318089460490789
0.6 -1.8 0.080137654140265677
0.68 -1.8 0.071823344978753978
0.76 -1.8 0.064891667212232329
0.84 -1.8 0.059014499515096186
0.92 -1.8 0.053960974401620669
1 -1.8 0.049563721010742592
1.08 -1.8 0.052738871493530001
1.16 -1.8 0.056472990887005699
1.24 -1.8 0.060931796954158429
1.32 -1.8 0.066354840006291133
1.4 -1.8 0.073102322117291063
1.48 -1.8 0.082662360342598259
1.56 -1.8 0.10428164257967096
1.64 -1.8 0.15427826650539128
1.72 -1.8 0.26711776662050685
1.8 -1.8 0.51367897915786531
1.88 -1.8 0.52426693724885287
1.96 -1.8 0.53474115083439111
2.04 -1.8 0.53993487466545476
2.12 -1.8 0.53993487466545476
2.2 -1.8 0.53993487466545476
2.28 -1.8 0.53993487466545476
2.36 -1.8 0.53993487466545476
2.44 -1.8 0.53993487466545476
2.52 -1.8 0.53993487466545476
2.6 -1.8 0.53993487466545476
2.68 -1.8 0.53993487466545476
2.76 -1.8 0.53993487466545476
2.84 -1.8 0.53993487466545476
2.92 -1.8 0.53993487466545476
3 -1.8 0.53993487466545476

-3 -1.72 0.34023944236254283
-2.92 -1.72 0.34023944236254283
-2.84 -1.72 0.34023944236254283
-2.76 -1.72 0.34023944236254283
-2.68 -1.72 0.34023944236254383
-2.6 -1.72 0.34023944236254383
-2.52 -1.72 0.34023944236254383
-2.44 -1.72 0.34023944236254383
-2.36 -1.72 0.34023944236254383
-2.28 -1.72 0.34023944236254283
-2.2 -1.72 0.34023944236254283
-2.12 -1.72 0.34023944236254283
-2.04 -1.72 0.34023944236254283
-1.96 -1.72 0.44083461083663178
-1.88 -1.72 0.79347898253975968
-1.8 -1.72 1.4336729451143833
-1.72 -1.72 1.4336729451143833
-1.64 -1.72 1.4336729451143833
-1.56 -1.72 1.4336729451143833
-1.48 -1.72 1.4336729451143833
-1.4 -1.72 1.4336729451143833
-1.32 -1.72 1.4336729451143833
-1.24 -1.72 1.4336729451143833
-1.16 -1.72 1.4336729451143833
-1.08 -1.72 1.4336729451143833
-1 -1.72 1.4336729451143833
-0.92 -1.72 1.1846618613737787
-0.84 -1.72 0.9432395476387504
-0.76 -1.72 0.76842952654482
-0.68 -1.72 0.64329049433637542
-0.6 -1.72 0.55226790707848927
-0.52 -1.72 0.48452006119958174
-0.44 -1.72 0.43288545428316139
-0.36 -1.72 0.39264715812008405
-0.28 -1.72 0.36065398211812638
-0.2 -1.72 0.33475806347925929
-0.12 -1.72 0.31346356142383053
-0.04 -1.72 0.2957065034072146
0.04 -1.72 0.2807148735739034
0.12 -1.72 0.26791806291278097
0.2 -1.72 0.22906609322022581
0.28 -1.72 0.15507024267102562
0.36 -1.72 0.11772479245396661
0.44 -1.72 0.098581984294899089
0.52 -1.72 0.087068326746794489
0.6 -1.72 0.077794695894289306
0.68 -1.72 0.070114464976064106
0.76 -1.72 0.063638123254285625
0.84 -1.72 0.058094821166311691
0.92 -1.72 0.053290120054058469
1 -1.72 0.049080658312806835
1.08 -1.72 0.052219594258952243
1.16 -1.72 0.055911299123119089
1.24 -1.72 0.060319692895396126
1.32 -1.72 0.065681742467132417
1.4 -1.72 0.07235379160306922
1.48 -1.72 0.081523196032004225
1.56 -1.72 0.10201208374002672
1.64 -1.72 0.15004667980716863
1.72 -1.72 0.25987301185634204
1.8 -1.72 0.26711776662050729
1.88 -1.72 0.27439303831983647
1.96 -1.72 0.28169367966817449
2.04 -1.72 0.28535196672896412
2.12 -1.72 0.28535196672896412
2.2 -1.72 0.28535196672896412
2.28 -1.72 0.28535196672896412
2.36 -1.72 0.28535196672896412
2.44 -1.72 0.28535196672896412
2.52 -1.72 0.28535196672896412
2.6 -1.72 0.28535196672896412
2.68 -1.72 0.28535196672896412
2.76 -1.72 0.28535196672896412
2.84 -1.72 0.28535196672896412
2.92 -1.72 0.28535196672896412
3 -1.72 0.28535196672896412

-3 -1.64 0.21845666649049422
-2.92 -1.64 0.21845666649049422
-2.84 -1.64 0.21845666649049422
-2.76 -1.64 0.21845666649049422
-2.68 -1.64 0.21845666649049469
-2.6 -1.64 0.21845666649049469
-2.52 -1.64 0.21845666649049469
-2.44 -1.64 0.21845666649049469
-2.36 -1.64 0.21845666649049469
-2.28 -1.64 0.21845666649049422
-2.2 -1.64 0.21845666649049422
-2.12 -1.64 0.21845666649049422
-2.04 -1.64 0.21845666649049422
-1.96 -1.64 0.26496700351301555
-1.88 -1.64 0.43178827704063549
-1.8 -1.64 0.78189424824236142
-1.72 -1.64 1.4245427714241345
-1.64 -1.64 1.4245427714241345
-1.56 -1.64 1.4245427714241345
-1.48 -1.64 1.4245427714241345
-1.4 -1.64 1.4245427714241345
-1.32 -1.64 1.4245427714241345
-1.24 -1.64 1.4245427714241345
-1.16 -1.64 1.4245427714241345
-1.08 -1.64 1.4245427714241345
-1 -1.64 1.4245427714241345
-0.92 -1.64 1.0504918348945957
-0.84 -1.64 0.75357592084073677
-0.76 -1.64 0.56536568287239786
-0.68 -1.64 0.44448907045126596
-0.6 -1.64 0.36404077344254487
-0.52 -1.64 0.30838023533209968
-0.44 -1.64 0.26845146726286778
-0.36 -1.64 0.23887631513011814
-0.28 -1.64 0.21635218175635357
-0.2 -1.64 0.19878054639514919
-0.12 -1.64 0.18478430101706983
-0.04 -1.64 0.17343272620679673
0.04 -1.64 0.16407984892707267
0.12 -1.64 0.15626649721633762
0.2 -1.64 0.14965921753116795
0.28 -1.64 0.13450551039161818
0.36 -1.64 0.10838029753304192
0.44 -1.64 0.09426385158850957
0.52 -1.64 0.084000048445731335
0.6 -1.64 0.075548927805086152
0.68 -1.64 0.068456201593903948
0.76 -1.64 0.062409200271752015
0.84 -1.64 0.057185360603744947
0.92 -1.64 0.052621752816743715
1 -1.64 0.048596236410169996
1.08 -1.64 0.051698813909429084
1.16 -1.64 0.055347931882244406
1.24 -1.64 0.059705703480943312
1.32 -1.64 0.065006498829794201
1.4 -1.64 0.07160278289089772
1.48 -1.64 0.080438048796236228
1.56 -1.64 0.099816135956312918
1.64 -1.64 0.14589459005382122
1.72 -1.64 0.15004667980716879
1.8 -1.64 0.1542782665053915
1.88 -1.64 0.15858600531833811
1.96 -1.64 0.16296656506314688
2.04 -1.64 0.16518311749422582
2.12 -1.64 0.16518311749422582
2.2 -1.64 0.16518311749422582
2.28 -1.64 0.16518311749422582
2.36 -1.64 0.16518311749422582
2.44 -1.64 0.16518311749422582
2.52 -1.64 0.16518311749422582
2.6 -1.64 0.16518311749422582
2.68 -1.64 0.16518311749422582
2.76 -1.64 0.16518311749422582
2.84 -1.64 0.16518311749422582
2.92 -1.64 0.16518311749422582
3 -1.64 0.16518311749422582

-3 -1.56 0.16193692065948523
-2.92 -1.56 0.16193692065948523
-2.84 -1.56 0.16193692065948523
-2.76 -1.56 0.16193692065948523
-2.68 -1.56 0.16193692065948545
-2.6 -1.56 0.16193692065948545
-2.52 -1.56 0.16193692065948545
-2.44 -1.56 0.16193692065948545
-2.36 -1.56 0.16193692065948545
-2.28 -1.56 0.16193692065948523
-2.2 -1.56 0.16193692065948523
-2.12 -1.56 0.16193692065948523
-2.04 -1.56 0.16193692065948523
-1.96 -1.56 0.18307743567895485
-1.88 -1.56 0.25913980859340702
-1.8 -1.56 0.4227084070083057
-1.72 -1.56 0.77009113766558279
-1.64 -1.56 1.4185018043081394
-1.56 -1.56 1.4185018043081394
-1.48 -1.56 1.4185018043081394
-1.4 -1.56 1.4185018043081394
-1.32 -1.56 1.4185018043081394
-1.24 -1.56 1.4185018043081394
-1.16 -1.56 1.4185018043081394
-1.08 -1.56 1.4185018043081394
-1 -1.56 1.4185018043081394
-0.92 -1.56 0.93034391564428964
-0.84 -1.56 0.60216255951492992
-0.76 -1.56 0.41922954238385479
-0.68 -1.56 0.31348455366988159
-0.6 -1.56 0.24882097434817146
-0.52 -1.56 0.20703239053295452
-0.44 -1.56 0.17867371109283886
-0.36 -1.56 0.15860630964726211
-0.28 -1.56 0.14389262554856649
-0.2 -1.56 0.13277408069303162
-0.12 -1.56 0.12415340000876261
-0.04 -1.56 0.11732037082730296
0.04 -1.56 0.11180019705497946
0.12 -1.56 0.10726626811473268
0.2 -1.56 0.1034881532543562
0.28 -1.56 0.10029958019966767
0.36 -1.56 0.097578137521198982
0.44 -1.56 0.090310637440127531
0.52 -1.56 0.081097735101542306
0.6 -1.56 0.073394051040156658
0.68 -1.56 0.06684614152826035
0.76 -1.56 0.061204073733402323
0.84 -1.56 0.056285890352310249
0.92 -1.56 0.051955826774893243
1 -1.56 0.048110431921402103
1.08 -1.56 0.051176504138513421
1.16 -1.56 0.05478285932342792
1.24 -1.56 0.059089794529156567
1.32 -1.56 0.064329069476210934
1.4 -1.56 0.070849249385757068
1.48 -1.56 0.079406796327675416
1.56 -1.56 0.097694908329562707
1.64 -1.56 0.099816135956312751
1.72 -1.56 0.10201208374002654
1.8 -1.56 0.10428164257967064
1.88 -1.56 0.10662362630583376
1.96 -1.56 0.10903677855741407
2.04 -1.56 0.11026963271369772
2.12 -1.56 0.11026963271369772
2.2 -1.56 0.11026963271369772
2.28 -1.56 0.11026963271369772
2.36 -1.56 0.11026963271369772
2.44 -1.56 0.11026963271369772
2.52 -1.56 0.11026963271369772
2.6 -1.56 0.11026963271369772
2.68 -1.56 0.11026963271369772
2.76 -1.56 0.11026963271369772
2.84 -1.56 0.11026963271369772
2.92 -1.56 0.11026963271369772
3 -1.56 0.11026963271369772

-3 -1.48 0.13576911446090997
-2.92 -1.48 0.13576911446090997
-2.84 -1.48 0.13576911446090997
-2.76 -1.48 0.13576911446090997
-2.68 -1.48 0.13576911446091006
-2.6 -1.48 0.13576911446091006
-2.52 -1.48 0.13576911446091006
-2.44 -1.48 0.13576911446091006
-2.36 -1.48 0.13576911446091006
-2.28 -1.48 0.13576911446090997
-2.2 -1.48 0.13576911446090997
-2.12 -1.48 0.13576911446090997
-2.04 -1.48 0.13576911446090997
-1.96 -1.48 0.14543161780671288
-1.88 -1.48 0.1796802620924447
-1.8 -1.48 0.25336781342543052
-1.72 -1.48 0.41359972279205931
-1.64 -1.48 0.75806777682717086
-1.56 -1.48 1.4141900021050819
-1.48 -1.48 1.4141900021050819
-1.4 -1.48 1.4141900021050819
-1.32 -1.48 1.4141900021050819
-1.24 -1.48 1.4141900021050819
-1.16 -1.48 1.4141900021050819
-1.08 -1.48 1.4141900021050819
-1 -1.48 1.4141900021050819
-0.92 -1.48 0.82348956745370561
-0.84 -1.48 0.48323208255264116
-0.76 -1.48 0.31634424090822838
-0.68 -1.48 0.22927267583627067
-0.6 -1.48 0.18012547596847808
-0.52 -1.48 0.15029241367029622
-0.44 -1.48 0.13102056506030899
-0.36 -1.48 0.11790450876035037
-0.28 -1.48 0.10858020530644974
-0.2 -1.48 0.10170465148217565
-0.12 -1.48 0.096475966653939371
-0.04 -1.48 0.092394191306303428
0.04 -1.48 0.089135632379846133
0.12 -1.48 0.086483690050927195
0.2 -1.48 0.084289160122563656
0.28 -1.48 0.082446594076338545
0.36 -1.48 0.080879749903971107
0.44 -1.48 0.079532369978861733
0.52 -1.48 0.078347610861014036
0.6 -1.48 0.071324305456893458
0.68 -1.48 0.065282022817306634
0.76 -1.48 0.060021954334256444
0.84 -1.48 0.055396188266109481
0.92 -1.48 0.051292295775906167
1 -1.48 0.04762322064454802
1.08 -1.48 0.050652637700086489
1.16 -1.48 0.054216050520405831
1.24 -1.48 0.058471930592255639
1.32 -1.48 0.063649413293022553
1.4 -1.48 0.070093142700175914
1.48 -1.48 0.078429237643610733
1.56 -1.48 0.079406796327675389
1.64 -1.48 0.080438048796236089
1.72 -1.48 0.081523196032004225
1.8 -1.48 0.082662360342598246
1.88 -1.48 0.08385558845103136
1.96 -1.48 0.085102854582323986
2.04 -1.48 0.085746724788497319
2.12 -1.48 0.085746724788497319
2.2 -1.48 0.085746724788497319
2.28 -1.48 0.085746724788497319
2.36 -1.48 0.085746724788497319
2.44 -1.48 0.085746724788497319
2.52 -1.48 0.085746724788497319
2.6 -1.48 0.085746724788497319
2.68 -1.48 0.085746724788497319
2.76 -1.48 0.085746724788497319
2.84 -1.48 0.085746724788497319
2.92 -1.48 0.085746724788497319
3 -1.48 0.085746724788497319

-3 -1.4 0.11973534780437986
-2.92 -1.4 0.11973534780437961
-2.84 -1.4 0.11973534780437961
-2.76 -1.4 0.11973534780437961
-2.68 -1.4 0.11973534780437971
-2.6 -1.4 0.11973534780437971
-2.52 -1.4 0.11973534780437971
-2.44 -1.4 0.11973534780437971
-2.36 -1.4 0.11973534780437971
-2.28 -1.4 0.11973534780437961
-2.2 -1.4 0.11973534780437961
-2.12 -1.4 0.11973534780437961
-2.04 -1.4 0.11973534780437961
-1.96 -1.4 0.12652133554509948
-1.88 -1.4 0.14354393424121548
-1.8 -1.4 0.17635510505791199
-1.72 -1.4 0.24765532127103373
-1.64 -1.4 0.4044672868775453
-1.56 -1.4 0.74582259790617789
-1.48 -1.4 1.4109480139816697
-1.4 -1.4 1.4109480139816697
-1.32 -1.4 1.4109480139816697
-1.24 -1.4 1.4109480139816697
-1.16 -1.4 1.4109480139816697
-1.08 -1.4 1.4109480139816697
-1 -1.4 1.4109480139816697
-0.92 -1.4 0.72908378323244305
-0.84 -1.4 0.3911453000092564
-0.76 -1.4 0.24523566933031263
-0.68 -1.4 0.17626719708546373
-0.6 -1.4 0.14011908405148343
-0.52 -1.4 0.11935153063326812
-0.44 -1.4 0.10646491416254657
-0.36 -1.4 0.097941938775908982
-0.28 -1.4 0.091999619458900228
-0.2 -1.4 0.087671196648445762
-0.12 -1.4 0.084384880784844754
-0.04 -1.4 0.081665874021484897
0.04 -1.4 0.079342717359761908
0.12 -1.4 0.077334223599140273
0.2 -1.4 0.075580090388746052
0.28 -1.4 0.074034568543119156
0.36 -1.4 0.072662307581610325
0.44 -1.4 0.071435550867721687
0.52 -1.4 0.070332194232363504
0.6 -1.4 0.069334412548746102
0.68 -1.4 0.063761722933522946
0.76 -1.4 0.058862086027270819
0.84 -1.4 0.054516037305249967
0.92 -1.4 0.050631113390232366
1 -1.4 0.047134577513140395
1.08 -1.4 0.050127186357091527
1.16 -1.4 0.053647473401296206
1.24 -1.4 0.0578520748845174
1.32 -1.4 0.062967487585268961
1.4 -1.4 0.069334412548746061
1.48 -1.4 0.070093142700178579
1.56 -1.4 0.070849249385758095
1.64 -1.4 0.071602782890895486
1.72 -1.4 0.072353791603069248
1.8 -1.4 0.073102322117290952
1.88 -1.4 0.073848419333902057
1.96 -1.4 0.074592126549379634
2.04 -1.4 0.074963097019183758
2.12 -1.4 0.074963097019183758
2.2 -1.4 0.074963097019183758
2.28 -1.4 0.074963097019183758
2.36 -1.4 0.074963097019183758
2.44 -1.4 0.074963097019183758
2.52 -1.4 0.074963097019183758
2.6 -1.4 0.074963097019183758
2.68 -1.4 0.074963097019183758
2.76 -1.4 0.074963097019183758
2.84 -1.4 0.074963097019183758
2.92 -1.4 0.074963097019183758
3 -1.4 0.074963097019183758

-3 -1.32 0.10713889490588922
-2.92 -1.32 0.10713889490550732
-2.84 -1.32 0.10713889490528886
-2.76 -1.32 0.10713889490516372
-2.68 -1.32 0.10713889490509221
-2.6 -1.32 0.10713889490505113
-2.52 -1.32 0.10713889490502768
-2.44 -1.32 0.10713889490501405
-2.36 -1.32 0.10713889490500628
-2.28 -1.32 0.1071388949050017
-2.2 -1.32 0.10713889490499896
-2.12 -1.32 0.10713889490499737
-2.04 -1.32 0.10713889490499642
-1.96 -1.32 0.11243770738052443
-1.88 -1.32 0.12508434925614198
-1.8 -1.32 0.14171537425898068
-1.72 -1.32 0.17310401407297582
-1.64 -1.32 0.24200673209913559
-1.56 -1.32 0.39531651592875328
-1.48 -1.32 0.73335437961098615
-1.4 -1.32 1.4084159997768029
-1.32 -1.32 1.4084159997768029
-1.24 -1.32 1.4084159997768029
-1.16 -1.32 1.4084159997768029
-1.08 -1.32 1.4084159997768029
-1 -1.32 1.4084159997768029
-0.92 -1.32 0.6462023989495852
-0.84 -1.32 0.3207527793075573
-0.76 -1.32 0.1969089289129351
-0.68 -1.32 0.1436013913202171
-0.6 -1.32 0.11744276282274638
-0.52 -1.32 0.10305748977991674
-0.44 -1.32 0.094360166479320717
-0.36 -1.32 0.088561153829564546
-0.28 -1.32 0.084039922958307187
-0.2 -1.32 0.080368886274185813
-0.12 -1.32 0.077326858540316984
-0.04 -1.32 0.0747636519360355
0.04 -1.32 0.072573608532731232
0.12 -1.32 0.070680179643028751
0.2 -1.32 0.069026513540234813
0.28 -1.32 0.067569482121132951
0.36 -1.32 0.066275762193071713
0.44 -1.32 0.065119190133874641
0.52 -1.32 0.064078931137522985
0.6 -1.32 0.063138184177063267
0.68 -1.32 0.062283247983368012
0.76 -1.32 0.057723744181307164
0.84 -1.32 0.053645225318818469
0.92 -1.32 0.049972232870141652
1 -1.32 0.046644476549122099
1.08 -1.32 0.049600120826480763
1.16 -1.32 0.053077094683744004
1.24 -1.32 0.057230189205114537
1.32 -1.32 0.062283247983366256
1.4 -1.32 0.062967487585268558
1.48 -1.32 0.063649413293018972
1.56 -1.32 0.064329069476211226
1.64 -1.32 0.065006498829794174
1.72 -1.32 0.065681742467132556
1.8 -1.32 0.066354840006291202
1.88 -1.32 0.067025829650167443
1.96 -1.32 0.067694748260953591
2.04 -1.32 0.068028442098964192
2.12 -1.32 0.068028442098964192
2.2 -1.32 0.068028442098964192
2.28 -1.32 0.068028442098964192
2.36 -1.32 0.068028442098964192
2.44 -1.32 0.068028442098964192
2.52 -1.32 0.068028442098964192
2.6 -1.32 0.068028442098964192
2.68 -1.32 0.068028442098964192
2.76 -1.32 0.068028442098964192
2.84 -1.32 0.068028442098964192
2.92 -1.32 0.068028442098964192
3 -1.32 0.068028442098964192

-3 -1.24 0.096959606140208807
-2.92 -1.24 0.096959606140208807
-2.84 -1.24 0.096959606140208807
-2.76 -1.24 0.096959606140208807
-2.68 -1.24 0.096959606140208876
-2.6 -1.24 0.096959606140208876
-2.52 -1.24 0.096959606140208876
-2.44 -1.24 0.096959606140208876
-2.36 -1.24 0.096959606140208876
-2.28 -1.24 0.096959606140208807
-2.2 -1.24 0.096959606140208807
-2.12 -1.24 0.096959606140208807
-2.04 -1.24 0.096959606140208807
-1.96 -1.24 0.10120654219857847
-1.88 -1.24 0.11114397887371402
-1.8 -1.24 0.12364097215774839
-1.72 -1.24 0.13994628359096223
-1.64 -1.24 0.16992898578126886
-1.56 -1.24 0.23642653598161806
-1.48 -1.24 0.38615319428106964
-1.4 -1.24 0.72066229115912928
-1.32 -1.24 1.4063803091456883
-1.24 -1.24 1.4063803091456883
-1.16 -1.24 1.4063803091456883
-1.08 -1.24 1.4063803091456883
-1 -1.24 1.4063803091456883
-0.92 -1.24 0.57387787670530821
-0.84 -1.24 0.26758173077231878
-0.76 -1.24 0.16463043560327401
-0.68 -1.24 0.12399051939991237
-0.6 -1.24 0.10509326373134917
-0.52 -1.24 0.09487292766583065
-0.44 -1.24 0.087780257969596195
-0.36 -1.24 0.082346718620423365
-0.28 -1.24 0.078045853021402725
-0.2 -1.24 0.07455381665169443
-0.12 -1.24 0.071660131117728038
-0.04 -1.24 0.06922189953655411
0.04 -1.24 0.067138604556580703
0.12 -1.24 0.065337428217714086
0.2 -1.24 0.063764293250239606
0.28 -1.24 0.062378178436059036
0.36 -1.24 0.061147389755166509
0.44 -1.24 0.060047043474522853
0.52 -1.24 0.059057324429785563
0.6 -1.24 0.058162254063181935
0.68 -1.24 0.057348801950716836
0.76 -1.24 0.056606233854874004
0.84 -1.24 0.052783544833414346
0.92 -1.24 0.049315607105829849
1 -1.24 0.046152890811919853
1.08 -1.24 0.049071410719951546
1.16 -1.24 0.052504879805038859
1.24 -1.24 0.056606233854873594
1.32 -1.24 0.057230189205116126
1.4 -1.24 0.057852074884514007
1.48 -1.24 0.058471930592255299
1.56 -1.24 0.059089794529156157
1.64 -1.24 0.059705703480930926
1.72 -1.24 0.060319692895396002
1.8 -1.24 0.060931796954157944
1.88 -1.24 0.061542048639270042
1.96 -1.24 0.062150479795292091
2.04 -1.24 0.062454022329603197
2.12 -1.24 0.062454022329603093
2.2 -1.24 0.062454022329603093
2.28 -1.24 0.062454022329603093
2.36 -1.24 0.062454022329603093
2.44 -1.24 0.062454022329603093
2.52 -1.24 0.062454022329603093
2.6 -1.24 0.062454022329603093
2.68 -1.24 0.062454022329603093
2.76 -1.24 0.062454022329603093
2.84 -1.24 0.062454022329603093
2.92 -1.24 0.062454022329603093
3 -1.24 0.062454022329603093

-3 -1.16 0.088548254417014208
-2.92 -1.16 0.088548254417014208
-2.84 -1.16 0.088548254417014208
-2.76 -1.16 0.088548254417014208
-2.68 -1.16 0.088548254417014277
-2.6 -1.16 0.088548254417014277
-2.52 -1.16 0.088548254417014277
-2.44 -1.16 0.088548254417014277
-2.36 -1.16 0.088548254417014277
-2.28 -1.16 0.088548254417014208
-2.2 -1.16 0.088548254417014208
-2.12 -1.16 0.088548254417014208
-2.04 -1.16 0.088548254417014208
-1.96 -1.16 0.0920234111084033
-1.88 -1.16 0.10002775219860556
-1.8 -1.16 0.1098446004916465
-1.72 -1.16 0.12219105991922245
-1.64 -1.16 0.13823691942787403
-1.56 -1.16 0.16683195461922512
-1.48 -1.16 0.23091930534383082
-1.4 -1.16 0.37698348703942053
-1.32 -1.16 0.70774594010479341
-1.24 -1.16 1.404705804970833
-1.16 -1.16 1.404705804970833
-1.08 -1.16 1.404705804970833
-1 -1.16 1.404705804970833
-0.92 -1.16 0.51113134857658982
-0.84 -1.16 0.22788908924043666
-0.76 -1.16 0.14351480471903338
-0.68 -1.16 0.1126665344329919
-0.6 -1.16 0.098508704231808686
-0.52 -1.16 0.089242597571936519
-0.44 -1.16 0.082447763129011489
-0.36 -1.16 0.077242672993645123
-0.28 -1.16 0.073122734194360828
-0.2 -1.16 0.069777613967651891
-0.12 -1.16 0.067005646184451775
-0.04 -1.16 0.064669932435256136
0.04 -1.16 0.062674183267388744
0.12 -1.16 0.06094864818834167
0.2 -1.16 0.059441530546657871
0.28 -1.16 0.058113540594488915
0.36 -1.16 0.05693432290981254
0.44 -1.16 0.055880045169219586
0.52 -1.16 0.054931729680018165
0.6 -1.16 0.054074073299148311
0.68 -1.16 0.053294596418077475
0.76 -1.16 0.052583018527059648
0.84 -1.16 0.051930792846839068
0.92 -1.16 0.04866118857884566
1 -1.16 0.045659792344423647
1.08 -1.16 0.048541024480255615
1.16 -1.16 0.051930792846838478
1.24 -1.16 0.052504879805037423
1.32 -1.16 0.053077094683738932
1.4 -1.16 0.05364747340129742
1.48 -1.16 0.054216050520406234
1.56 -1.16 0.054782859323437336
1.64 -1.16 0.055347931882244392
1.72 -1.16 0.055911299123119026
1.8 -1.16 0.056472990887005692
1.88 -1.16 0.057033035985696742
1.96 -1.16 0.057591462254163603
2.04 -1.16 0.057870076770482809
2.12 -1.16 0.057870076770482691
2.2 -1.16 0.057870076770482691
2.28 -1.16 0.057870076770482691
2.36 -1.16 0.057870076770482691
2.44 -1.16 0.057870076770482691
2.52 -1.16 0.057870076770482691
2.6 -1.16 0.057870076770482691
2.68 -1.16 0.057870076770482691
2.76 -1.16 0.057870076770482691
2.84 -1.16 0.057870076770482691
2.92 -1.16 0.057870076770482691
3 -1.16 0.057870076770482691

-3 -1.08 0.081471157092057128
-2.92 -1.08 0.08147115709205649
-2.84 -1.08 0.081471157092056046
-2.76 -1.08 0.081471157092055727
-2.68 -1.08 0.08147115709205556
-2.6 -1.08 0.08147115709205556
-2.52 -1.08 0.08147115709205556
-2.44 -1.08 0.08147115709205556
-2.36 -1.08 0.08147115709205556
-2.28 -1.08 0.081471157092055518
-2.2 -1.08 0.081471157092055518
-2.12 -1.08 0.081471157092055518
-2.04 -1.08 0.081471157092055518
-1.96 -1.08 0.084363109155046648
-1.88 -1.08 0.090939058598226846
-1.8 -1.08 0.098843886446035187
-1.72 -1.08 0.10853944305598574
-1.64 -1.08 0.1207344614947603
-1.56 -1.08 0.13657784973462272
-1.48 -1.08 0.16381478287386225
-1.4 -1.08 0.2254896859693109
-1.32 -1.08 0.36781395261663419
-1.24 -1.08 0.69460542425235272
-1.16 -1.08 1.4033026871954617
-1.08 -1.08 1.4033026871954617
-1 -1.08 1.4033026871954617
-0.92 -1.08 0.45699953362486867
-0.84 -1.08 0.19862856341602775
-0.76 -1.08 0.13009057109877242
-0.68 -1.08 0.10640516610394719
-0.6 -1.08 0.093459348280373833
-0.52 -1.08 0.084532385098153862
-0.44 -1.08 0.077986730809751909
-0.36 -1.08 0.072972693366128133
-0.28 -1.08 0.069004013087064095
-0.2 -1.08 0.065781681832434755
-0.12 -1.08 0.063111416438670631
-0.04 -1.08 0.060861342411346178
0.04 -1.08 0.058938710305996032
0.12 -1.08 0.057276337381144446
0.2 -1.08 0.055824335654193633
0.28 -1.08 0.05454486417415616
0.36 -1.08 0.053408687381517647
0.44 -1.08 0.052392852410292123
0.52 -1.08 0.051479081968427091
0.6 -1.08 0.050652637700086024
0.68 -1.08 0.049901500531217502
0.76 -1.08 0.049215769263820187
0.84 -1.08 0.048587212382588001
0.92 -1.08 0.048008929312329779
1 -1.08 0.04516515211388028
1.08 -1.08 0.048008929312329779
1.16 -1.08 0.048541024480255567
1.24 -1.08 0.049071410719951455
1.32 -1.08 0.049600120826471979
1.4 -1.08 0.050127186357091499
1.48 -1.08 0.050652637700089091
1.56 -1.08 0.051176504138552306
1.64 -1.08 0.05169881390942372
1.72 -1.08 0.052219594258948052
1.8 -1.08 0.052738871493526296
1.88 -1.08 0.053256671027740898
1.96 -1.08 0.053773017428882769
2.04 -1.08 0.054030653160483763
2.12 -1.08 0.054030653160482646
2.2 -1.08 0.054030653160481647
2.28 -1.08 0.054030653160480752
2.36 -1.08 0.054030653160479954
2.44 -1.08 0.05403065316047926
2.52 -1.08 0.054030653160478628
2.6 -1.08 0.054030653160478059
2.68 -1.08 0.054030653160477574
2.76 -1.08 0.054030653160477116
2.84 -1.08 0.054030653160476727
2.92 -1.08 0.054030653160476373
3 -1.08 0.054030653160476061

-3 -1 0.075427111581029896
-2.92 -1 0.075427111581029896
-2.84 -1 0.075427111581029896
-2.76 -1 0.075427111581029896
-2.68 -1 0.075427111581029924
-2.6 -1 0.075427111581029924
-2.52 -1 0.075427111581029924
-2.44 -1 0.075427111581029924
-2.36 -1 0.075427111581029924
-2.28 -1 0.075427111581029896
-2.2 -1 0.075427111581029896
-2.12 -1 0.075427111581029896
-2.04 -1 0.075427111581029896
-1.96 -1 0.077867557788221728
-1.88 -1 0.083357845655315607
-1.8 -1 0.089850087894035424
-1.72 -1 0.097654827458982338
-1.64 -1 0.10722837130758335
-1.56 -1 0.11927101864362462
-1.48 -1 0.13491814617435333
-1.4 -1 0.16087925014194557
-1.32 -1 0.22014238665362362
-1.24 -1 0.35865155452285941
-1.16 -1 0.6812413878937873
-1.08 -1 1.3982388388370939
-1 -1 1.4021088713443546
-0.92 -1 0.41055591759327908
-0.84 -1 0.17737201260965824
-0.76 -1 0.12192180081185794
-0.68 -1 0.1016997504826159
-0.6 -1 0.089170387724735484
-0.52 -1 0.080531554305611583
-0.44 -1 0.074197507435679155
-0.36 -1 0.069345657542967593
-0.28 -1 0.065505344453379327
-0.2 -1 0.062387192081143329
-0.12 -1 0.059803194700637913
-0.04 -1 0.057625748260011836
0.04 -1 0.055765111679862762
0.12 -1 0.054156283881031192
0.2 -1 0.05275099825576611
0.28 -1 0.051512644366614242
0.36 -1 0.050412937644146241
0.44 -1 0.049429671952497235
0.52 -1 0.048545164616536372
0.6 -1 0.047745156705758247
0.68 -1 0.047018020029335597
0.76 -1 0.046354175297576627
0.84 -1 0.045745658519780477
0.92 -1 0.045185793294436699
1 -1 0.044668939948816405
1.08 -1 0.045165152113881418
1.16 -1 0.045659792344430371
1.24 -1 0.046152890811915058
1.32 -1 0.046644476549075303
1.4 -1 0.047134577513140034
1.48 -1 0.047623220644543864
1.56 -1 0.04811043192140211
1.64 -1 0.048596236410170121
1.72 -1 0.04908065831280671
1.8 -1 0.049563721010742183
1.88 -1 0.050045447105911953
1.96 -1 0.050525858459105295
2.04 -1 0.050765577745159697
2.12 -1 0.050765577745159066
2.2 -1 0.050765577745158504
2.28 -1 0.050765577745157997
2.36 -1 0.050765577745157546
2.44 -1 0.050765577745157144
2.52 -1 0.050765577745156783
2.6 -1 0.05076557774515645
2.68 -1 0.050765577745156165
2.76 -1 0.050765577745155888
2.84 -1 0.050765577745155659
2.92 -1 0.050765577745155444
3 -1 0.050765577745155256

-3 -0.92 0.079969002216078389
-2.92 -0.92 0.079969002216078389
-2.84 -0.92 0.079969002216078389
-2.76 -0.92 0.079969002216078389
-2.68 -0.92 0.079969002216078416
-2.6 -0.92 0.079969002216078416
-2.52 -0.92 0.079969002216078416
-2.44 -0.92 0.079969002216078416
-2.36 -0.92 0.079969002216078416
-2.28 -0.92 0.079969002216078389
-2.2 -0.92 0.079969002216078389
-2.12 -0.92 0.079969002216078389
-2.04 -0.92 0.079969002216078389
-1.96 -0.92 0.082675803030317893
-1.88 -0.92 0.088797699965175225
-1.8 -0.92 0.096095884892749353
-1.72 -0.92 0.10495659820404864
-1.64 -0.92 0.11595961051414427
-1.56 -0.92 0.13001879763676824
-1.48 -0.92 0.15145989777608815
-1.4 -0.92 0.19762531166243899
-1.32 -0.92 0.30057721379991376
-1.24 -0.92 0.53139849065269107
-1.16 -0.92 1.0361289747832554
-1.08 -0.92 1.7229266656440299
-1 -0.92 1.7229266656440299
-0.92 -0.92 1.7229266656440299
-0.84 -0.92 0.54023407937474688
-0.76 -0.92 0.22369235712809157
-0.68 -0.92 0.14091000974001666
-0.6 -0.92 0.11327536887332329
-0.52 -0.92 0.098615237235562578
-0.44 -0.92 0.088521190091817886
-0.36 -0.92 0.081127954495982826
-0.28 -0.92 0.075469474210848694
-0.2 -0.92 0.070993711623715663
-0.12 -0.92 0.067361619640323819
-0.04 -0.92 0.06435312100042509
0.04 -0.92 0.061818960299778
0.12 -0.92 0.059654240764868138
0.2 -0.92 0.05778302909295216
0.28 -0.92 0.056148970743533574
0.36 -0.92 0.054709340697066629
0.44 -0.92 0.053431144327543638
0.52 -0.92 0.052288487524893193
0.6 -0.92 0.051260758012734768
0.68 -0.92 0.050331339712114426
0.76 -0.92 0.049486686054348764
0.84 -0.92 0.04871564031939337
0.92 -0.92 0.048008929312329765
1 -0.92 0.045185793294442798
1.08 -0.92 0.048008929312329772
1.16 -0.92 0.048661188578845674
1.24 -0.92 0.04931560710582978
1.32 -0.92 0.049972232870135795
1.4 -0.92 0.050631113390237903
1.48 -0.92 0.05129229577590641
1.56 -0.92 0.051955826774912485
1.64 -0.92 0.052621752816730129
1.72 -0.92 0.05329012005405856
1.8 -0.92 0.053960974401620648
1.88 -0.92 0.054634361573148445
1.96 -0.92 0.055310327116326934
2.04 -0.92 0.055649290973739135
2.12 -0.92 0.055649290973739135
2.2 -0.92 0.055649290973739135
2.28 -0.92 0.055649290973739135
2.36 -0.92 0.055649290973739135
2.44 -0.92 0.055649290973739135
2.52 -0.92 0.055649290973739135
2.6 -0.92 0.055649290973739135
2.68 -0.92 0.055649290973739135
2.76 -0.92 0.055649290973739135
2.84 -0.92 0.055649290973739135
2.92 -0.92 0.055649290973739135
3 -0.92 0.055649290973739135

-3 -0.84 0.085308008310273187
-2.92 -0.84 0.085308008310273187
-2.84 -0.84 0.085308008310273187
-2.76 -0.84 0.085308008310273187
-2.68 -0.84 0.085308008310273228
-2.6 -0.84 0.085308008310273228
-2.52 -0.84 0.085308008310273228
-2.44 -0.84 0.085308008310273228
-2.36 -0.84 0.085308008310273228
-2.28 -0.84 0.085308008310273187
-2.2 -0.84 0.085308008310273187
-2.12 -0.84 0.085308008310273187
-2.04 -0.84 0.085308008310273187
-1.96 -0.84 0.088348028081374985
-1.88 -0.84 0.095267318766075484
-1.8 -0.84 0.10359727795101398
-1.72 -0.84 0.1138331257916083
-1.64 -0.84 0.12673788012739953
-1.56 -0.84 0.14562394013480701
-1.48 -0.84 0.18427863211004397
-1.4 -0.84 0.2665755193607855
-1.32 -0.84 0.44350249209820247
-1.24 -0.84 0.81917321927640752
-1.16 -0.84 1.5769355072183202
-1.08 -0.84 1.9223594006776592
-1 -0.84 1.9223594006776592
-0.92 -0.84 1.9223594006776592
-0.84 -0.84 1.9223594006776592
-0.76 -0.84 0.66600569508798346
-0.68 -0.84 0.2768800399878289
-0.6 -0.84 0.1641190840514837
-0.52 -0.84 0.12507168292429902
-0.44 -0.84 0.10777762416493415
-0.36 -0.84 0.096301503403627059
-0.28 -0.84 0.087896390689391035
-0.2 -0.84 0.081463775607255984
-0.12 -0.84 0.07637591737252615
-0.04 -0.84 0.072247275853258311
0.04 -0.84 0.068827600300827144
0.12 -0.84 0.065947177110962291
0.2 -0.84 0.063486735871278177
0.28 -0.84 0.061359941812900054
0.36 -0.84 0.059502723440820311
0.44 -0.84 0.057866507087168659
0.52 -0.84 0.056413782926650717
0.6 -0.84 0.055115114419705305
0.68 -0.84 0.053947070259325471
0.76 -0.84 0.052890762495536418
0.84 -0.84 0.051930792846838492
0.92 -0.84 0.048715640319393266
1 -0.84 0.045745658519780519
1.08 -0.84 0.04858721238259181
1.16 -0.84 0.051930792846838582
1.24 -0.84 0.052783544833424838
1.32 -0.84 0.053645225318810066
1.4 -0.84 0.054516037305249385
1.48 -0.84 0.055396188266109522
1.56 -0.84 0.056285890352310346
1.64 -0.84 0.057185360603745634
1.72 -0.84 0.058094821166311622
1.8 -0.84 0.05901449951509604
1.88 -0.84 0.059944628684292935
1.96 -0.84 0.060885447504273889
2.04 -0.84 0.06135994181289206
2.12 -0.84 0.06135994181289206
2.2 -0.84 0.06135994181289206
2.28 -0.84 0.06135994181289206
2.36 -0.84 0.06135994181289206
2.44 -0.84 0.06135994181289206
2.52 -0.84 0.06135994181289206
2.6 -0.84 0.06135994181289206
2.68 -0.84 0.06135994181289206
2.76 -0.84 0.06135994181289206
2.84 -0.84 0.06135994181289206
2.92 -0.84 0.06135994181289206
3 -0.84 0.06135994181289206

-3 -0.76 0.091679446626187364
-2.92 -0.76 0.091679446626187364
-2.84 -0.76 0.091679446626187364
-2.76 -0.76 0.091679446626187364
-2.68 -0.76 0.091679446626187433
-2.6 -0.76 0.091679446626187433
-2.52 -0.76 0.091679446626187433
-2.44 -0.76 0.091679446626187433
-2.36 -0.76 0.091679446626187433
-2.28 -0.76 0.091679446626187364
-2.2 -0.76 0.091679446626187364
-2.12 -0.76 0.091679446626187364
-2.04 -0.76 0.091679446626187364
-1.96 -0.76 0.095146083606786419
-1.88 -0.76 0.10309756890631812
-1.8 -0.76 0.11278600744512485
-1.72 -0.76 0.12487095951363003
-1.64 -0.76 0.14247056997564797
-1.56 -0.76 0.17714817698069785
-1.48 -0.76 0.24774221083436482
-1.4 -0.76 0.39310092215831016
-1.32 -0.76 0.69076246722008738
-1.24 -0.76 1.2794626349841598
-1.16 -0.76 2.0676163101115441
-1.08 -0.76 2.0676163101115441
-1 -0.76 2.0676163101115441
-0.92 -0.76 2.0676163101115441
-0.84 -0.76 2.0676163101115441
-0.76 -0.76 2.0676163101115441
-0.68 -0.76 0.78546258317199324
-0.6 -0.76 0.33518388654162212
-0.52 -0.76 0.19148185863526457
-0.44 -0.76 0.13909822870164046
-0.36 -0.76 0.11671301166546091
-0.28 -0.76 0.10390901784176416
-0.2 -0.76 0.094528260628615052
-0.12 -0.76 0.08734706254377958
-0.04 -0.76 0.081665874021473184
0.04 -0.76 0.077054910995084894
0.12 -0.76 0.073235128098012248
0.2 -0.76 0.070017240071511971
0.28 -0.76 0.067268195465530187
0.36 -0.76 0.064891667212232357
0.44 -0.76 0.062816157243378357
0.52 -0.76 0.060987454243809205
0.6 -0.76 0.059363689685429114
0.68 -0.76 0.057912002777169493
0.76 -0.76 0.05660623385487433
0.84 -0.76 0.052890762495549387
0.92 -0.76 0.049486686054348694
1 -0.76 0.04635417529757458
1.08 -0.76 0.049215769263824143
1.16 -0.76 0.05258301852705926
1.24 -0.76 0.056606233854873601
1.32 -0.76 0.057723744181308087
1.4 -0.76 0.058862086027272539
1.48 -0.76 0.060021954334307862
1.56 -0.76 0.06120407373340718
1.64 -0.76 0.062409200271719714
1.72 -0.76 0.063638123254284182
1.8 -0.76 0.06489166721223262
1.88 -0.76 0.066170694007178912
1.96 -0.76 0.067476105083825094
2.04 -0.76 0.068138997843200211
2.12 -0.76 0.068138997843200211
2.2 -0.76 0.068138997843200211
2.28 -0.76 0.068138997843200211
2.36 -0.76 0.068138997843200211
2.44 -0.76 0.068138997843200211
2.52 -0.76 0.068138997843200211
2.6 -0.76 0.068138997843200211
2.68 -0.76 0.068138997843200211
2.76 -0.76 0.068138997843200211
2.84 -0.76 0.068138997843200211
2.92 -0.76 0.068138997843200211
3 -0.76 0.068138997843200211

-3 -0.68 0.099423005227280051
-2.92 -0.68 0.099423005227280051
-2.84 -0.68 0.099423005227280051
-2.76 -0.68 0.099423005227280051
-2.68 -0.68 0.09942300522728012
-2.6 -0.68 0.09942300522728012
-2.52 -0.68 0.09942300522728012
-2.44 -0.68 0.09942300522728012
-2.36 -0.68 0.09942300522728012
-2.28 -0.68 0.099423005227280051
-2.2 -0.68 0.099423005227280051
-2.12 -0.68 0.099423005227280051
-2.04 -0.68 0.099423005227280051
-1.96 -0.68 0.1034514413404178
-1.88 -0.68 0.11278077086812149
-1.8 -0.68 0.12432140383412897
-1.72 -0.68 0.14173008676433557
-1.64 -0.68 0.17495893660487449
-1.56 -0.68 0.23976220591624403
-1.48 -0.68 0.36758634771358373
-1.4 -0.68 0.61919189705439637
-1.32 -0.68 1.1022590244555843
-1.24 -0.68 1.9749097119651824
-1.16 -0.68 2.178294612915971
-1.08 -0.68 2.178294612915971
-1 -0.68 2.178294612915971
-0.92 -0.68 2.178294612915971
-0.84 -0.68 2.178294612915971
-0.76 -0.68 2.178294612915971
-0.68 -0.68 2.178294612915971
-0.6 -0.68 0.89730201089381378
-0.52 -0.68 0.39689513155098438
-0.44 -0.68 0.22262015914454847
-0.36 -0.68 0.15559034179037318
-0.28 -0.68 0.12627243588282303
-0.2 -0.68 0.11136840108952147
-0.12 -0.68 0.10104145154715445
-0.04 -0.68 0.093132772841640635
0.04 -0.68 0.086873964940135953
0.12 -0.68 0.081792734709507139
0.2 -0.68 0.0775823207546011
0.28 -0.68 0.074034568543126705
0.36 -0.68 0.071003120577595238
0.44 -0.68 0.068381988953233983
0.52 -0.68 0.066092486558916433
0.6 -0.68 0.064074938573096291
0.68 -0.68 0.062283247983366194
0.76 -0.68 0.057912002777173177
0.84 -0.68 0.053947070259324992
0.92 -0.68 0.050331339712207372
1 -0.68 0.047018020029334869
1.08 -0.68 0.049901500531221034
1.16 -0.68 0.05329459641807726
1.24 -0.68 0.057348801950714075
1.32 -0.68 0.062283247983366173
1.4 -0.68 0.063761722933525278
1.48 -0.68 0.065282022817305482
1.56 -0.68 0.066846141528260197
1.64 -0.68 0.068456201593905489
1.72 -0.68 0.070114464976064064
1.8 -0.68 0.071823344978753922
1.88 -0.68 0.073585419399836483
1.96 -0.68 0.075403445082212486
2.04 -0.68 0.076334354051141515
2.12 -0.68 0.07633435405114139
2.2 -0.68 0.076334354051141279
2.28 -0.68 0.076334354051141279
2.36 -0.68 0.076334354051141279
2.44 -0.68 0.076334354051141279
2.52 -0.68 0.076334354051141279
2.6 -0.68 0.076334354051141279
2.68 -0.68 0.076334354051141279
2.76 -0.68 0.076334354051141279
2.84 -0.68 0.076334354051141279
2.92 -0.68 0.076334354051141279
3 -0.68 0.076334354051141279

-3 -0.6 0.10904862237119238
-2.92 -0.6 0.10904862237119219
-2.84 -0.6 0.10904862237119219
-2.76 -0.6 0.10904862237119219
-2.68 -0.6 0.10904862237119227
-2.6 -0.6 0.10904862237119227
-2.52 -0.6 0.10904862237119227
-2.44 -0.6 0.10904862237119227
-2.36 -0.6 0.10904862237119227
-2.28 -0.6 0.10904862237119219
-2.2 -0.6 0.10904862237119219
-2.12 -0.6 0.10904862237119219
-2.04 -0.6 0.10904862237119219
-1.96 -0.6 0.1138432765836698
-1.88 -0.6 0.12518413287852614
-1.8 -0.6 0.14362520118008265
-1.72 -0.6 0.1775370349889295
-1.64 -0.6 0.24101084097585324
-1.56 -0.6 0.36103661218623484
-1.48 -0.6 0.58779017196722583
-1.4 -0.6 1.0079318597897307
-1.32 -0.6 1.7495833186829206
-1.24 -0.6 2.2649529032279547
-1.16 -0.6 2.2649529032279547
-1.08 -0.6 2.2649529032279547
-1 -0.6 2.2649529032279547
-0.92 -0.6 2.2649529032279547
-0.84 -0.6 2.2649529032279547
-0.76 -0.6 2.2649529032279547
-0.68 -0.6 2.2649529032279547
-0.6 -0.6 2.2649529032279547
-0.52 -0.6 1.0011098473530315
-0.44 -0.6 0.4605473428714878
-0.36 -0.6 0.2570159516346095
-0.28 -0.6 0.17451613459075993
-0.2 -0.6 0.13737760285144723
-0.12 -0.6 0.1187356624988187
-0.04 -0.6 0.1074493134543632
0.04 -0.6 0.09883116853277342
0.12 -0.6 0.092008276779302609
0.2 -0.6 0.086467250220680802
0.28 -0.6 0.081874497662695528
0.36 -0.6 0.078003576793463425
0.44 -0.6 0.074695220135779034
0.52 -0.6 0.071834057211568311
0.6 -0.6 0.069334412548746019
0.68 -0.6 0.064074938573097068
0.76 -0.6 0.059363689685432472
0.84 -0.6 0.055115114419705284
0.92 -0.6 0.051260758012734726
1 -0.6 0.047745156705758116
1.08 -0.6 0.05065263770008889
1.16 -0.6 0.054074073299187675
1.24 -0.6 0.058162254063179653
1.32 -0.6 0.063138184177059173
1.4 -0.6 0.069334412548748392
1.48 -0.6 0.0713243054568935
1.56 -0.6 0.073394051040156727
1.64 -0.6 0.075548927805085778
1.72 -0.6 0.077794695894289348
1.8 -0.6 0.080137654140250994
1.88 -0.6 0.082584705483190968
1.96 -0.6 0.085143432228690696
2.04 -0.6 0.086467250220683273
2.12 -0.6 0.086467250220683078
2.2 -0.6 0.086467250220682926
2.28 -0.6 0.086467250220682801
2.36 -0.6 0.086467250220682718
2.44 -0.6 0.086467250220682718
2.52 -0.6 0.086467250220682718
2.6 -0.6 0.086467250220682718
2.68 -0.6 0.086467250220682718
2.76 -0.6 0.086467250220682718
2.84 -0.6 0.086467250220682718
2.92 -0.6 0.086467250220682718
3 -0.6 0.086467250220682718

-3 -0.52 0.12141133356625333
-2.92 -0.52 0.12141133356625333
-2.84 -0.52 0.12141133356625333
-2.76 -0.52 0.12141133356625333
-2.68 -0.52 0.12141133356625344
-2.6 -0.52 0.12141133356625344
-2.52 -0.52 0.12141133356625344
-2.44 -0.52 0.12141133356625344
-2.36 -0.52 0.12141133356625344
-2.28 -0.52 0.12141133356625333
-2.2 -0.52 0.12141133356625333
-2.12 -0.52 0.12141133356625333
-2.04 -0.52 0.12141133356625333
-1.96 -0.52 0.12817697032063377
-1.88 -0.52 0.1489108706207008
-1.8 -0.52 0.18567056255899972
-1.72 -0.52 0.25180688659100653
-1.64 -0.52 0.37179425764158558
-1.56 -0.52 0.58920718026669816
-1.48 -0.52 0.97655237359425828
-1.4 -0.52 1.6390100109483228
-1.32 -0.52 2.334171582229859
-1.24 -0.52 2.334171582229859
-1.16 -0.52 2.334171582229859
-1.08 -0.52 2.334171582229859
-1 -0.52 2.334171582229859
-0.92 -0.52 2.334171582229859
-0.84 -0.52 2.334171582229859
-0.76 -0.52 2.334171582229859
-0.68 -0.52 2.334171582229859
-0.6 -0.52 2.334171582229859
-0.52 -0.52 2.334171582229859
-0.44 -0.52 1.097001355525866
-0.36 -0.52 0.52496094138622029
-0.28 -0.52 0.29410286751271636
-0.2 -0.52 0.19574655167601837
-0.12 -0.52 0.15007749116700464
-0.04 -0.52 0.1268249102027052
0.04 -0.52 0.11376224343543287
0.12 -0.52 0.10445037862462551
0.2 -0.52 0.097075311003562037
0.28 -0.52 0.09108375463995344
0.36 -0.52 0.086116042094343509
0.44 -0.52 0.081927940022542056
0.52 -0.52 0.078347610861014008
0.6 -0.52 0.07183405721156727
0.68 -0.52 0.06609248655891653
0.76 -0.52 0.060987454243805465
0.84 -0.52 0.05641378292665071
0.92 -0.52 0.052288487524893165
1 -0.52 0.048545164616497806
1.08 -0.52 0.051479081968429249
1.16 -0.52 0.054931729680120188
1.24 -0.52 0.0590573244297838
1.32 -0.52 0.064078931137519168
1.4 -0.52 0.070332194232261766
1.48 -0.52 0.078347610861014064
1.56 -0.52 0.08109773510154876
1.64 -0.52 0.084000048445734443
1.72 -0.52 0.087068326746794766
1.8 -0.52 0.090318089460490802
1.88 -0.52 0.093766888188292943
1.96 -0.52 0.097750336495403822
2.04 -0.52 0.10014672478849732
2.12 -0.52 0.10014672478849732
2.2 -0.52 0.10014672478849732
2.28 -0.52 0.10014672478849732
2.36 -0.52 0.10014672478849732
2.44 -0.52 0.10014672478849732
2.52 -0.52 0.10014672478849732
2.6 -0.52 0.10014672478849732
2.68 -0.52 0.10014672478849732
2.76 -0.52 0.10014672478849732
2.84 -0.52 0.10014672478849732
2.92 -0.52 0.10014672478849732
3 -0.52 0.10014672478849732

-3 -0.44 0.14513692065948552
-2.92 -0.44 0.14513692065948552
-2.84 -0.44 0.14513692065948552
-2.76 -0.44 0.14513692065948552
-2.68 -0.44 0.14513692065948575
-2.6 -0.44 0.14513692065948575
-2.52 -0.44 0.14513692065948575
-2.44 -0.44 0.14513692065948575
-2.36 -0.44 0.14513692065948575
-2.28 -0.44 0.14513692065948552
-2.2 -0.44 0.14513692065948552
-2.12 -0.44 0.14513692065948552
-2.04 -0.44 0.14513692065948552
-1.96 -0.44 0.15909188766470878
-1.88 -0.44 0.20129807658278831
-1.8 -0.44 0.27436653276665512
-1.72 -0.44 0.40162406096102155
-1.64 -0.44 0.62266588659296485
-1.56 -0.44 1.0003545065500494
-1.48 -0.44 1.6224001567565063
-1.4 -0.44 2.3903500276412588
-1.32 -0.44 2.3903500276412588
-1.24 -0.44 2.3903500276412588
-1.16 -0.44 2.3903500276412588
-1.08 -0.44 2.3903500276412588
-1 -0.44 2.3903500276412588
-0.92 -0.44 2.3903500276412588
-0.84 -0.44 2.3903500276412588
-0.76 -0.44 2.3903500276412588
-0.68 -0.44 2.3903500276412588
-0.6 -0.44 2.3903500276412588
-0.52 -0.44 2.3903500276412588
-0.44 -0.44 2.3903500276412588
-0.36 -0.44 1.1853741834365457
-0.28 -0.44 0.5892270708585301
-0.2 -0.44 0.33332075165124031
-0.12 -0.44 0.2190914197908298
-0.04 -0.44 0.16436339076794687
0.04 -0.44 0.1359998296885277
0.12 -0.44 0.12009793625876006
0.2 -0.44 0.10999702448365953
0.28 -0.44 0.10208042493076183
0.36 -0.44 0.095646658197463735
0.44 -0.44 0.090310637440120509
0.52 -0.44 0.081927940022541473
0.6 -0.44 0.074695220135779047
0.68 -0.44 0.068381988953234191
0.76 -0.44 0.062816157243376358
0.84 -0.44 0.057866507087168645
0.92 -0.44 0.053431144327543714
1 -0.44 0.049429671952491885
1.08 -0.44 0.052392852410293629
1.16 -0.44 0.055880045169219759
1.24 -0.44 0.060047043474542157
1.32 -0.44 0.065119190133871435
1.4 -0.44 0.071435550867721728
1.48 -0.44 0.079532369978861858
1.56 -0.44 0.090310637440120536
1.64 -0.44 0.094263851588509751
1.72 -0.44 0.098581984294899061
1.8 -0.44 0.10413953816260296
1.88 -0.44 0.11151787003388901
1.96 -0.44 0.12119390775392995
2.04 -0.44 0.12706963271369764
2.12 -0.44 0.12706963271369764
2.2 -0.44 0.12706963271369764
2.28 -0.44 0.12706963271369764
2.36 -0.44 0.12706963271369764
2.44 -0.44 0.12706963271369764
2.52 -0.44 0.12706963271369764
2.6 -0.44 0.12706963271369764
2.68 -0.44 0.12706963271369764
2.76 -0.44 0.12706963271369764
2.84 -0.44 0.12706963271369764
2.92 -0.44 0.12706963271369764
3 -0.44 0.12706963271369764

-3 -0.36 0.19925666649049423
-2.92 -0.36 0.19925666649049423
-2.84 -0.36 0.19925666649049423
-2.76 -0.36 0.19925666649049423
-2.68 -0.36 0.19925666649049473
-2.6 -0.36 0.19925666649049473
-2.52 -0.36 0.19925666649049473
-2.44 -0.36 0.19925666649049473
-2.36 -0.36 0.19925666649049473
-2.28 -0.36 0.19925666649049423
-2.2 -0.36 0.19925666649049423
-2.12 -0.36 0.19925666649049423
-2.04 -0.36 0.19925666649049423
-1.96 -0.36 0.22806870651024397
-1.88 -0.36 0.31335396682010408
-1.8 -0.36 0.45595065850508509
-1.72 -0.36 0.69319020539431198
-1.64 -0.36 1.0810543701463773
-1.56 -0.36 1.6933106159626437
-1.48 -0.36 2.4365593568813826
-1.4 -0.36 2.4365593568813826
-1.32 -0.36 2.4365593568813826
-1.24 -0.36 2.4365593568813826
-1.16 -0.36 2.4365593568813826
-1.08 -0.36 2.4365593568813826
-1 -0.36 2.4365593568813826
-0.92 -0.36 2.4365593568813826
-0.84 -0.36 2.4365593568813826
-0.76 -0.36 2.4365593568813826
-0.68 -0.36 2.4365593568813826
-0.6 -0.36 2.4365593568813826
-0.52 -0.36 2.4365593568813826
-0.44 -0.36 2.4365593568813826
-0.36 -0.36 2.4365593568813826
-0.28 -0.36 1.2667580162589098
-0.2 -0.36 0.65266924547135929
-0.12 -0.36 0.37414692617216394
-0.04 -0.36 0.24432556375687783
0.04 -0.36 0.18018411639058232
0.12 -0.36 0.14628698889984787
0.2 -0.36 0.12710393828944069
0.28 -0.36 0.11547661887477925
0.36 -0.36 0.10702812046805234
0.44 -0.36 0.095646658197463943
0.52 -0.36 0.086116042094343509
0.6 -0.36 0.078003576793463369
0.68 -0.36 0.071003120577594725
0.76 -0.36 0.064891667212232829
0.84 -0.36 0.059502723440820325
0.92 -0.36 0.054709340697067226
1 -0.36 0.050412937644142612
1.08 -0.36 0.053408687381515288
1.16 -0.36 0.056934322909812728
1.24 -0.36 0.061147389755172754
1.32 -0.36 0.066275762193069368
1.4 -0.36 0.072662307581610353
1.48 -0.36 0.080879749903971149
1.56 -0.36 0.097578137521199135
1.64 -0.36 0.10838029753304183
1.72 -0.36 0.11772479245396655
1.8 -0.36 0.13046341991055152
1.88 -0.36 0.14760601743475057
1.96 -0.36 0.17040150743325205
2.04 -0.36 0.18438311749422601
2.12 -0.36 0.18438311749422601
2.2 -0.36 0.18438311749422601
2.28 -0.36 0.18438311749422601
2.36 -0.36 0.18438311749422601
2.44 -0.36 0.18438311749422601
2.52 -0.36 0.18438311749422601
2.6 -0.36 0.18438311749422601
2.68 -0.36 0.18438311749422601
2.76 -0.36 0.18438311749422601
2.84 -0.36 0.18438311749422601
2.92 -0.36 0.18438311749422601
3 -0.36 0.18438311749422601

-3 -0.28 0.31863944236254282
-2.92 -0.28 0.31863944236254282
-2.84 -0.28 0.31863944236254282
-2.76 -0.28 0.31863944236254282
-2.68 -0.28 0.31863944236254382
-2.6 -0.28 0.31863944236254382
-2.52 -0.28 0.31863944236254382
-2.44 -0.28 0.31863944236254382
-2.36 -0.28 0.31863944236254382
-2.28 -0.28 0.31863944236254282
-2.2 -0.28 0.31863944236254282
-2.12 -0.28 0.31863944236254282
-2.04 -0.28 0.31863944236254282
-1.96 -0.28 0.37715601711099461
-1.88 -0.28 0.54508452299792454
-1.8 -0.28 0.8122892720759487
-1.72 -0.28 1.2291837400360053
-1.64 -0.28 1.8572471599974067
-1.56 -0.28 2.4750099922814814
-1.48 -0.28 2.4750099922814814
-1.4 -0.28 2.4750099922814814
-1.32 -0.28 2.4750099922814814
-1.24 -0.28 2.4750099922814814
-1.16 -0.28 2.4750099922814814
-1.08 -0.28 2.4750099922814814
-1 -0.28 2.4750099922814814
-0.92 -0.28 2.4750099922814814
-0.84 -0.28 2.4750099922814814
-0.76 -0.28 2.4750099922814814
-0.68 -0.28 2.4750099922814814
-0.6 -0.28 2.4750099922814814
-0.52 -0.28 2.4750099922814814
-0.44 -0.28 2.4750099922814814
-0.36 -0.28 2.4750099922814814
-0.28 -0.28 2.4750099922814814
-0.2 -0.28 1.3417276078448965
-0.12 -0.28 0.71480035528608887
-0.04 -0.28 0.41611213684954435
0.04 -0.28 0.27120793612661448
0.12 -0.28 0.19745785117530873
0.2 -0.28 0.15768565980930979
0.28 -0.28 0.13491208794186232
0.36 -0.28 0.11547661887477689
0.44 -0.28 0.10208042493076255
0.52 -0.28 0.091083754639952705
0.6 -0.28 0.08187449766269729
0.68 -0.28 0.074034568543119184
0.76 -0.28 0.067268195465530811
0.84 -0.28 0.061359941812892047
0.92 -0.28 0.05614897074353515
1 -0.28 0.051512644366614305
1.08 -0.28 0.054544864174154918
1.16 -0.28 0.058113540594488991
1.24 -0.28 0.062378178436360482
1.32 -0.28 0.067569482121131647
1.4 -0.28 0.074034568543119211
1.48 -0.28 0.082446594076338614
1.56 -0.28 0.10029958019966786
1.64 -0.28 0.13450551039161818
1.72 -0.28 0.15507024267102551
1.8 -0.28 0.1835230994988874
1.88 -0.28 0.22235502228803639
1.96 -0.28 0.27463773735743052
2.04 -0.28 0.30695196672896424
2.12 -0.28 0.30695196672896424
2.2 -0.28 0.30695196672896424
2.28 -0.28 0.30695196672896424
2.36 -0.28 0.30695196672896424
2.44 -0.28 0.30695196672896424
2.52 -0.28 0.30695196672896424
2.6 -0.28 0.30695196672896424
2.68 -0.28 0.30695196672896424
2.76 -0.28 0.30695196672896424
2.84 -0.28 0.30695196672896424
2.92 -0.28 0.30695196672896424
3 -0.28 0.30695196672896424

-3 -0.2 0.57245300343562833
-2.92 -0.2 0.57245300343562833
-2.84 -0.2 0.57245300343562833
-2.76 -0.2 0.57245300343562833
-2.68 -0.2 0.57245300343563044
-2.6 -0.2 0.57245300343563044
-2.52 -0.2 0.57245300343563044
-2.44 -0.2 0.57245300343563044
-2.36 -0.2 0.57245300343563044
-2.28 -0.2 0.57245300343562833
-2.2 -0.2 0.57245300343562833
-2.12 -0.2 0.57245300343562833
-2.04 -0.2 0.57245300343562833
-1.96 -0.2 0.68656709033527386
-1.88 -0.2 0.99983451185234595
-1.8 -0.2 1.464734691753441
-1.72 -0.2 2.1304260201059249
-1.64 -0.2 2.5073307940743561
-1.56 -0.2 2.5073307940743561
-1.48 -0.2 2.5073307940743561
-1.4 -0.2 2.5073307940743561
-1.32 -0.2 2.5073307940743561
-1.24 -0.2 2.5073307940743561
-1.16 -0.2 2.5073307940743561
-1.08 -0.2 2.5073307940743561
-1 -0.2 2.5073307940743561
-0.92 -0.2 2.5073307940743561
-0.84 -0.2 2.5073307940743561
-0.76 -0.2 2.5073307940743561
-0.68 -0.2 2.5073307940743561
-0.6 -0.2 2.5073307940743561
-0.52 -0.2 2.5073307940743561
-0.44 -0.2 2.5073307940743561
-0.36 -0.2 2.5073307940743561
-0.28 -0.2 2.5073307940743561
-0.2 -0.2 2.5073307940743561
-0.12 -0.2 1.7845892976589328
-0.04 -0.2 0.77528269281706286
0.04 -0.2 0.4588066506716979
0.12 -0.2 0.29949528979518913
0.2 -0.2 0.2160817562543447
0.28 -0.2 0.15768565980930999
0.36 -0.2 0.12710393828944086
0.44 -0.2 0.10999702448366022
0.52 -0.2 0.097075311003564396
0.6 -0.2 0.086467250220684161
0.68 -0.2 0.077582320754601128
0.76 -0.2 0.070017240071518674
0.84 -0.2 0.063486735871257527
0.92 -0.2 0.05778302909295293
1 -0.2 0.052750998255766207
1.08 -0.2 0.05582433565419305
1.16 -0.2 0.059441530546657899
1.24 -0.2 0.063764293250396814
1.32 -0.2 0.069026513540234383
1.4 -0.2 0.075580090388746093
1.48 -0.2 0.084289160122563711
1.56 -0.2 0.10348815325435641
1.64 -0.2 0.14965921753116773
1.72 -0.2 0.2290660932202262
1.8 -0.2 0.29111776662050759
1.88 -0.2 0.37663091943359506
1.96 -0.2 0.49236945777996471
2.04 -0.2 0.56393487466545555
2.12 -0.2 0.56393487466545555
2.2 -0.2 0.56393487466545555
2.28 -0.2 0.56393487466545555
2.36 -0.2 0.56393487466545555
2.44 -0.2 0.56393487466545555
2.52 -0.2 0.56393487466545555
2.6 -0.2 0.56393487466545555
2.68 -0.2 0.56393487466545555
2.76 -0.2 0.56393487466545555
2.84 -0.2 0.56393487466545555
2.92 -0.2 0.56393487466545555
3 -0.2 0.56393487466545555

-3 -0.12 1.0809136956575516
-2.92 -0.12 1.0809136956575516
-2.84 -0.12 1.0809136956575516
-2.76 -0.12 1.0809136956575516
-2.68 -0.12 1.0809136956575558
-2.6 -0.12 1.0809136956575558
-2.52 -0.12 1.0809136956575558
-2.44 -0.12 1.0809136956575558
-2.36 -0.12 1.0809136956575558
-2.28 -0.12 1.0809136956575516
-2.2 -0.12 1.0809136956575516
-2.12 -0.12 1.0809136956575516
-2.04 -0.12 1.0809136956575516
-1.96 -0.12 1.2866829880660351
-1.88 -0.12 1.8180972697976612
-1.8 -0.12 2.5347453173344339
-1.72 -0.12 2.5347453173344339
-1.64 -0.12 2.5347453173344339
-1.56 -0.12 2.5347453173344339
-1.48 -0.12 2.5347453173344339
-1.4 -0.12 2.5347453173344339
-1.32 -0.12 2.5347453173344339
-1.24 -0.12 2.5347453173344339
-1.16 -0.12 2.5347453173344339
-1.08 -0.12 2.5347453173344339
-1 -0.12 2.5347453173344339
-0.92 -0.12 2.5347453173344339
-0.84 -0.12 2.5347453173344339
-0.76 -0.12 2.5347453173344339
-0.68 -0.12 2.5347453173344339
-0.6 -0.12 2.5347453173344339
-0.52 -0.12 2.5347453173344339
-0.44 -0.12 2.5347453173344339
-0.36 -0.12 2.5347453173344339
-0.28 -0.12 2.5347453173344339
-0.2 -0.12 2.5347453173344339
-0.12 -0.12 2.5347453173344339
-0.04 -0.12 1.8892619165714439
0.04 -0.12 0.83389378780564938
0.12 -0.12 0.50188030403528183
0.2 -0.12 0.29949528979518797
0.28 -0.12 0.19745785117530862
0.36 -0.12 0.14628698889984779
0.44 -0.12 0.12009793625876006
0.52 -0.12 0.10445037862462761
0.6 -0.12 0.092008276779302609
0.68 -0.12 0.081792734709519199
0.76 -0.12 0.073235128098012192
0.84 -0.12 0.065947177110956531
0.92 -0.12 0.059654240764869103
1 -0.12 0.054156283881031386
1.08 -0.12 0.057276337381144259
1.16 -0.12 0.060948648188341698
1.24 -0.12 0.0653374282177141
1.32 -0.12 0.070680179643036731
1.4 -0.12 0.077334223599140314
1.48 -0.12 0.086483690050927209
1.56 -0.12 0.10726626811473285
1.64 -0.12 0.1562664972163374
1.72 -0.12 0.26791806291278053
1.8 -0.12 0.50626177428268604
1.88 -0.12 0.6866104348123222
1.96 -0.12 0.92820161382862032
2.04 -0.12 1.075529091508836
2.12 -0.12 1.075529091508836
2.2 -0.12 1.075529091508836
2.28 -0.12 1.075529091508836
2.36 -0.12 1.075529091508836
2.44 -0.12 1.075529091508836
2.52 -0.12 1.075529091508836
2.6 -0.12 1.075529091508836
2.68 -0.12 1.075529091508836
2.76 -0.12 1.075529091508836
2.84 -0.12 1.075529091508836
2.92 -0.12 1.075529091508836
3 -0.12 1.075529091508836

-3 -0.04 2.0026077524234411
-2.92 -0.04 2.0026077524234411
-2.84 -0.04 2.0026077524234411
-2.76 -0.04 2.0026077524234411
-2.68 -0.04 2.0026077524234447
-2.6 -0.04 2.0026077524234447
-2.52 -0.04 2.0026077524234447
-2.44 -0.04 2.0026077524234447
-2.36 -0.04 2.0026077524234447
-2.28 -0.04 2.0026077524234411
-2.2 -0.04 2.0026077524234411
-2.12 -0.04 2.0026077524234411
-2.04 -0.04 2.0026077524234411
-1.96 -0.04 2.3293709495830361
-1.88 -0.04 2.5581876823131382
-1.8 -0.04 2.5581876823131382
-1.72 -0.04 2.5581876823131382
-1.64 -0.04 2.5581876823131382
-1.56 -0.04 2.5581876823131382
-1.48 -0.04 2.5581876823131382
-1.4 -0.04 2.5581876823131382
-1.32 -0.04 2.5581876823131382
-1.24 -0.04 2.5581876823131382
-1.16 -0.04 2.5581876823131382
-1.08 -0.04 2.5581876823131382
-1 -0.04 2.5581876823131382
-0.92 -0.04 2.5581876823131382
-0.84 -0.04 2.5581876823131382
-0.76 -0.04 2.5581876823131382
-0.68 -0.04 2.5581876823131382
-0.6 -0.04 2.5581876823131382
-0.52 -0.04 2.5581876823131382
-0.44 -0.04 2.5581876823131382
-0.36 -0.04 2.5581876823131382
-0.28 -0.04 2.5581876823131382
-0.2 -0.04 2.5581876823131382
-0.12 -0.04 2.5581876823131382
-0.04 -0.04 2.5581876823131382
0.04 -0.04 1.9612091231883277
0.12 -0.04 0.83389378780565071
0.2 -0.04 0.45880665067169585
0.28 -0.04 0.27120793612661398
0.36 -0.04 0.18018411639058246
0.44 -0.04 0.13599982968852767
0.52 -0.04 0.11376224343543284
0.6 -0.04 0.098831168532772851
0.68 -0.04 0.086873964940136036
0.76 -0.04 0.07705491099508037
0.84 -0.04 0.068827600300827727
0.92 -0.04 0.061818960299777757
1 -0.04 0.055765111679863151
1.08 -0.04 0.058938710305996088
1.16 -0.04 0.062674183267386149
1.24 -0.04 0.067138604556580911
1.32 -0.04 0.072573608532736533
1.4 -0.04 0.079342717359761866
1.48 -0.04 0.089135632379845953
1.56 -0.04 0.11180019705497969
1.64 -0.04 0.1640798489270725
1.72 -0.04 0.2807148735739029
1.8 -0.04 0.53155462307579393
1.88 -0.04 1.039832158975577
1.96 -0.04 1.7310927889919725
2.04 -0.04 2.0002836735698923
2.12 -0.04 2.0002836735698923
2.2 -0.04 2.0002836735698923
2.28 -0.04 2.0002836735698923
2.36 -0.04 2.0002836735698923
2.44 -0.04 2.0002836735698923
2.52 -0.04 2.0002836735698923
2.6 -0.04 2.0002836735698923
2.68 -0.04 2.0002836735698923
2.76 -0.04 2.0002836735698923
2.84 -0.04 2.0002836735698923
2.92 -0.04 2.0002836735698923
3 -0.04 2.0002836735698923

-3 0.04 2.5682330153654167
-2.92 0.04 2.5682330153654167
-2.84 0.04 2.5682330153654167
-2.76 0.04 2.5682330153654167
-2.68 0.04 2.5682330153654167
-2.6 0.04 2.5682330153654167
-2.52 0.04 2.5682330153654167
-2.44 0.04 2.5682330153654167
-2.36 0.04 2.5682330153654167
-2.28 0.04 2.5682330153654167
-2.2 0.04 2.5682330153654167
-2.12 0.04 2.5682330153654167
-2.04 0.04 2.5682330153654167
-1.96 0.04 2.5733034011563838
-1.88 0.04 2.578381131314528
-1.8 0.04 2.578381131314528
-1.72 0.04 2.5783811313145275
-1.64 0.04 2.5783811313145275
-1.56 0.04 2.5783811313145275
-1.48 0.04 2.5783811313145275
-1.4 0.04 2.5783811313145275
-1.32 0.04 2.5783811313145275
-1.24 0.04 2.5783811313145275
-1.16 0.04 2.5783811313145275
-1.08 0.04 2.5783811313145275
-1 0.04 2.5783811313145275
-0.92 0.04 2.5783811313145275
-0.84 0.04 2.5783811313145275
-0.76 0.04 2.5783811313145275
-0.68 0.04 2.5783811313145275
-0.6 0.04 2.5783811313145275
-0.52 0.04 2.5783811313145275
-0.44 0.04 2.5783811313145275
-0.36 0.04 2.5783811313145275
-0.28 0.04 2.5783811313145275
-0.2 0.04 2.5783811313145275
-0.12 0.04 2.5783811313145275
-0.04 0.04 2.5783811313145275
0.04 0.04 2.5581876823131378
0.12 0.04 1.4746819436690835
0.2 0.04 0.77528269281705886
0.28 0.04 0.4161121368495439
0.36 0.04 0.24432556375687792
0.44 0.04 0.16436339076794695
0.52 0.04 0.1268249102027052
0.6 0.04 0.10744931345436316
0.68 0.04 0.093132772841640524
0.76 0.04 0.081665874021474003
0.84 0.04 0.072247275853258436
0.92 0.04 0.064353121000424909
1 0.04 0.057625748260012113
1.08 0.04 0.060861342411346303
1.16 0.04 0.064669932435256136
1.24 0.04 0.069221899536554263
1.32 0.04 0.074763651936039177
1.4 0.04 0.081665874021473739
1.48 0.04 0.092394191306303511
1.56 0.04 0.11732037082730309
1.64 0.04 0.17343272620679645
1.72 0.04 0.29570650340721411
1.8 0.04 0.55251016937957032
1.88 0.04 1.0607807152893445
1.96 0.04 1.97216334828453
2.04 0.04 2.578381131314528
2.12 0.04 2.578381131314528
2.2 0.04 2.578381131314528
2.28 0.04 2.578381131314528
2.36 0.04 2.578381131314528
2.44 0.04 2.578381131314528
2.52 0.04 2.578381131314528
2.6 0.04 2.578381131314528
2.68 0.04 2.578381131314528
2.76 0.04 2.578381131314528
2.84 0.04 2.578381131314528
2.92 0.04 2.578381131314528
3 0.04 2.578381131314528

-3 0.12 2.5682330153654167
-2.92 0.12 2.5682330153654167
-2.84 0.12 2.5682330153654167
-2.76 0.12 2.5682330153654167
-2.68 0.12 2.5682330153654167
-2.6 0.12 2.5682330153654167
-2.52 0.12 2.5682330153654167
-2.44 0.12 2.5682330153654167
-2.36 0.12 2.5682330153654167
-2.28 0.12 2.5682330153654167
-2.2 0.12 2.5682330153654167
-2.12 0.12 2.5682330153654167
-2.04 0.12 2.5682330153654167
-1.96 0.12 2.5733034011563842
-1.88 0.12 2.5834933608559481
-1.8 0.12 2.5937397830322668
-1.72 0.12 2.5958926226070518
-1.64 0.12 2.5958926226070518
-1.56 0.12 2.5958926226070518
-1.48 0.12 2.5958926226070518
-1.4 0.12 2.5958926226070518
-1.32 0.12 2.5958926226070518
-1.24 0.12 2.5958926226070518
-1.16 0.12 2.5958926226070518
-1.08 0.12 2.5958926226070518
-1 0.12 2.5958926226070518
-0.92 0.12 2.5958926226070518
-0.84 0.12 2.5958926226070518
-0.76 0.12 2.5958926226070518
-0.68 0.12 2.5958926226070518
-0.6 0.12 2.5958926226070518
-0.52 0.12 2.5958926226070518
-0.44 0.12 2.5958926226070518
-0.36 0.12 2.5958926226070518
-0.28 0.12 2.5958926226070518
-0.2 0.12 2.5958926226070518
-0.12 0.12 2.5958926226070518
-0.04 0.12 2.578381131314528
0.04 0.12 2.5581876823131378
0.12 0.12 2.5347453173344339
0.2 0.12 1.4108545377704402
0.28 0.12 0.7148003552860871
0.36 0.12 0.37414692617216344
0.44 0.12 0.21909141979082974
0.52 0.12 0.15007749116700478
0.6 0.12 0.1187356624988187
0.68 0.12 0.10104145154715177
0.76 0.12 0.087347062543779608
0.84 0.12 0.07637591737252622
0.92 0.12 0.067361619640323459
1 0.12 0.059803194700635373
1.08 0.12 0.063111416438670576
1.16 0.12 0.067005646184451789
1.24 0.12 0.071660131117727732
1.32 0.12 0.077326858540320162
1.4 0.12 0.084384880784850097
1.48 0.12 0.09647596665393951
1.56 0.12 0.12415340000876235
1.64 0.12 0.18478430101706961
1.72 0.12 0.31346356142382997
1.8 0.12 0.57664039072113893
1.88 0.12 1.084058276647621
1.96 0.12 1.9728415109922666
2.04 0.12 2.5958926226070513
2.12 0.12 2.5958926226070513
2.2 0.12 2.5958926226070513
2.28 0.12 2.5958926226070513
2.36 0.12 2.5958926226070513
2.44 0.12 2.5958926226070513
2.52 0.12 2.5958926226070513
2.6 0.12 2.5958926226070513
2.68 0.12 2.5958926226070513
2.76 0.12 2.5958926226070513
2.84 0.12 2.5958926226070513
2.92 0.12 2.5958926226070513
3 0.12 2.5958926226070513

-3 0.2 2.5682330153654167
-2.92 0.2 2.5682330153654167
-2.84 0.2 2.5682330153654167
-2.76 0.2 2.5682330153654167
-2.68 0.2 2.5682330153654167
-2.6 0.2 2.5682330153654167
-2.52 0.2 2.5682330153654167
-2.44 0.2 2.5682330153654167
-2.36 0.2 2.5682330153654167
-2.28 0.2 2.5682330153654167
-2.2 0.2 2.5682330153654167
-2.12 0.2 2.5682330153654167
-2.04 0.2 2.5682330153654167
-1.96 0.2 2.5733034011563842
-1.88 0.2 2.5834933608559481
-1.8 0.2 2.5937397830322668
-1.72 0.2 2.6040302218096887
-1.64 0.2 2.6111715607123211
-1.56 0.2 2.6111715607123211
-1.48 0.2 2.6111715607123211
-1.4 0.2 2.6111715607123211
-1.32 0.2 2.6111715607123211
-1.24 0.2 2.6111715607123211
-1.16 0.2 2.6111715607123211
-1.08 0.2 2.6111715607123211
-1 0.2 2.6111715607123211
-0.92 0.2 2.6111715607123211
-0.84 0.2 2.6111715607123211
-0.76 0.2 2.6111715607123211
-0.68 0.2 2.6111715607123211
-0.6 0.2 2.6111715607123211
-0.52 0.2 2.6111715607123211
-0.44 0.2 2.6111715607123211
-0.36 0.2 2.6111715607123211
-0.28 0.2 2.6111715607123211
-0.2 0.2 2.6111715607123211
-0.12 0.2 2.5958926226070518
-0.04 0.2 2.578381131314528
0.04 0.2 2.5581876823131378
0.12 0.2 2.5347453173344339
0.2 0.2 2.5073307940743552
0.28 0.2 1.3417276078448983
0.36 0.2 0.65266924547136229
0.44 0.2 0.33332075165124148
0.52 0.2 0.19574655167601873
0.6 0.2 0.13737760285144734
0.68 0.2 0.11136840108952166
0.76 0.2 0.094528260628615468
0.84 0.2 0.081463775607268973
0.92 0.2 0.070993711623715233
1 0.2 0.06238719208114285
1.08 0.2 0.065781681832434727
1.16 0.2 0.069777613967641081
1.24 0.2 0.074553816651738131
1.32 0.2 0.0803688862741892
1.4 0.2 0.087671196648445832
1.48 0.2 0.10170465148217582
1.56 0.2 0.13277408069303198
1.64 0.2 0.19878054639514892
1.72 0.2 0.33475806347925902
1.8 0.2 0.60466924547135936
1.88 0.2 1.1100259311408145
1.96 0.2 1.9728592957959525
2.04 0.2 2.6111715607123216
2.12 0.2 2.6111715607123216
2.2 0.2 2.6111715607123216
2.28 0.2 2.6111715607123216
2.36 0.2 2.6111715607123216
2.44 0.2 2.6111715607123216
2.52 0.2 2.6111715607123216
2.6 0.2 2.6111715607123216
2.68 0.2 2.6111715607123216
2.76 0.2 2.6111715607123216
2.84 0.2 2.6111715607123216
2.92 0.2 2.6111715607123216
3 0.2 2.6111715607123216

-3 0.28 2.5682330153654167
-2.92 0.28 2.5682330153654167
-2.84 0.28 2.5682330153654167
-2.76 0.28 2.5682330153654167
-2.68 0.28 2.5682330153654167
-2.6 0.28 2.5682330153654167
-2.52 0.28 2.5682330153654167
-2.44 0.28 2.5682330153654167
-2.36 0.28 2.5682330153654167
-2.28 0.28 2.5682330153654167
-2.2 0.28 2.5682330153654167
-2.12 0.28 2.5682330153654167
-2.04 0.28 2.5682330153654167
-1.96 0.28 2.5733034011563838
-1.88 0.28 2.5834933608559485
-1.8 0.28 2.5937397830322668
-1.72 0.28 2.6040302218096887
-1.64 0.28 2.6143503201110629
-1.56 0.28 2.6245777610500953
-1.48 0.28 2.6245777610500953
-1.4 0.28 2.6245777610500953
-1.32 0.28 2.6245777610500953
-1.24 0.28 2.6245777610500953
-1.16 0.28 2.6245777610500953
-1.08 0.28 2.6245777610500953
-1 0.28 2.6245777610500953
-0.92 0.28 2.6245777610500953
-0.84 0.28 2.6245777610500953
-0.76 0.28 2.6245777610500953
-0.68 0.28 2.6245777610500953
-0.6 0.28 2.6245777610500953
-0.52 0.28 2.6245777610500953
-0.44 0.28 2.6245777610500953
-0.36 0.28 2.6245777610500953
-0.28 0.28 2.6245777610500949
-0.2 0.28 2.6111715607123211
-0.12 0.28 2.5958926226070522
-0.04 0.28 2.578381131314528
0.04 0.28 2.5581876823131378
0.12 0.28 2.5347453173344339
0.2 0.28 2.5073307940743557
0.28 0.28 2.4750099922814814
0.36 0.28 1.2667580162589152
0.44 0.28 0.58922707085853343
0.52 0.28 0.2941028675127173
0.6 0.28 0.17451613459076015
0.68 0.28 0.1262724358828235
0.76 0.28 0.10390901784176408
0.84 0.28 0.087896390689389148
0.92 0.28 0.075469474210848139
1 0.28 0.065505344453382089
1.08 0.28 0.069004013087062166
1.16 0.28 0.073122734194361133
1.24 0.28 0.078045853021400963
1.32 0.28 0.084039922958259058
1.4 0.28 0.091999619458900478
1.48 0.28 0.10858020530645
1.56 0.28 0.14389262554856691
1.64 0.28 0.21635218175635323
1.72 0.28 0.36065398211812599
1.8 0.28 0.63753945992988226
1.88 0.28 1.1391035620785437
1.96 0.28 1.9728592957959525
2.04 0.28 2.6245777610500949
2.12 0.28 2.6245777610500949
2.2 0.28 2.6245777610500949
2.28 0.28 2.6245777610500949
2.36 0.28 2.6245777610500949
2.44 0.28 2.6245777610500949
2.52 0.28 2.6245777610500949
2.6 0.28 2.6245777610500949
2.68 0.28 2.6245777610500949
2.76 0.28 2.6245777610500949
2.84 0.28 2.6245777610500949
2.92 0.28 2.6245777610500949
3 0.28 2.6245777610500949

-3 0.36 2.5682330153654167
-2.92 0.36 2.5682330153654167
-2.84 0.36 2.5682330153654167
-2.76 0.36 2.5682330153654167
-2.68 0.36 2.5682330153654167
-2.6 0.36 2.5682330153654167
-2.52 0.36 2.5682330153654167
-2.44 0.36 2.5682330153654167
-2.36 0.36 2.5682330153654167
-2.28 0.36 2.5682330153654167
-2.2 0.36 2.5682330153654167
-2.12 0.36 2.5682330153654167
-2.04 0.36 2.5682330153654167
-1.96 0.36 2.5733034011563838
-1.88 0.36 2.5834933608559485
-1.8 0.36 2.5937397830322668
-1.72 0.36 2.6040302218096887
-1.64 0.36 2.6143503201110629
-1.56 0.36 2.6246835659600807
-1.48 0.36 2.6350110189696867
-1.4 0.36 2.6364019544622677
-1.32 0.36 2.6364019544622677
-1.24 0.36 2.6364019544622677
-1.16 0.36 2.6364019544622677
-1.08 0.36 2.6364019544622677
-1 0.36 2.6364019544622677
-0.92 0.36 2.6364019544622677
-0.84 0.36 2.6364019544622677
-0.76 0.36 2.6364019544622677
-0.68 0.36 2.6364019544622677
-0.6 0.36 2.6364019544622677
-0.52 0.36 2.6364019544622677
-0.44 0.36 2.6364019544622677
-0.36 0.36 2.6364019544622677
-0.28 0.36 2.6245777610500949
-0.2 0.36 2.6111715607123229
-0.12 0.36 2.5958926226070527
-0.04 0.36 2.578381131314528
0.04 0.36 2.5581876823131378
0.12 0.36 2.5347453173344339
0.2 0.36 2.5073307940743557
0.28 0.36 2.4750099922814814
0.36 0.36 2.4365593568813826
0.44 0.36 1.1853741834365472
0.52 0.36 0.52496094138622129
0.6 0.36 0.25701595163460955
0.68 0.36 0.15559034179037243
0.76 0.36 0.11671301166546237
0.84 0.36 0.096301503403627489
0.92 0.36 0.081127954495971127
1 0.36 0.069345657542968966
1.08 0.36 0.072972693366128161
1.16 0.36 0.077242672993650424
1.24 0.36 0.08234671862043029
1.32 0.36 0.088561153829518888
1.4 0.36 0.097941938775909038
1.48 0.36 0.11790450876035108
1.56 0.36 0.15860630964726255
1.64 0.36 0.23887631513011784
1.72 0.36 0.39264715812008333
1.8 0.36 0.6764921503469612
1.88 0.36 1.1717698412339703
1.96 0.36 1.9728592957959525
2.04 0.36 2.6364019544622677
2.12 0.36 2.6364019544622677
2.2 0.36 2.6364019544622677
2.28 0.36 2.6364019544622677
2.36 0.36 2.6364019544622677
2.44 0.36 2.6364019544622677
2.52 0.36 2.6364019544622677
2.6 0.36 2.6364019544622677
2.68 0.36 2.6364019544622677
2.76 0.36 2.6364019544622677
2.84 0.36 2.6364019544622677
2.92 0.36 2.6364019544622677
3 0.36 2.6364019544622677

-3 0.44 2.5682330153654163
-2.92 0.44 2.5682330153654163
-2.84 0.44 2.5682330153654163
-2.76 0.44 2.5682330153654163
-2.68 0.44 2.5682330153654163
-2.6 0.44 2.5682330153654163
-2.52 0.44 2.5682330153654163
-2.44 0.44 2.5682330153654163
-2.36 0.44 2.5682330153654163
-2.28 0.44 2.5682330153654163
-2.2 0.44 2.5682330153654163
-2.12 0.44 2.5682330153654163
-2.04 0.44 2.5682330153654163
-1.96 0.44 2.5733034011563838
-1.88 0.44 2.5834933608559485
-1.8 0.44 2.5937397830322668
-1.72 0.44 2.6040302218096887
-1.64 0.44 2.6143503201110629
-1.56 0.44 2.6246835659600807
-1.48 0.44 2.6350110189696867
-1.4 0.44 2.6453110037334597
-1.32 0.44 2.6468810283918982
-1.24 0.44 2.6468810283918982
-1.16 0.44 2.6468810283918982
-1.08 0.44 2.6468810283918982
-1 0.44 2.6468810283918982
-0.92 0.44 2.6468810283918982
-0.84 0.44 2.6468810283918982
-0.76 0.44 2.6468810283918982
-0.68 0.44 2.6468810283918982
-0.6 0.44 2.6468810283918982
-0.52 0.44 2.6468810283918982
-0.44 0.44 2.6468810283918982
-0.36 0.44 2.6364019544622677
-0.28 0.44 2.6245777610500949
-0.2 0.44 2.6111715607123229
-0.12 0.44 2.5958926226070527
-0.04 0.44 2.578381131314528
0.04 0.44 2.5581876823131378
0.12 0.44 2.5347453173344339
0.2 0.44 2.5073307940743557
0.28 0.44 2.4750099922814814
0.36 0.44 2.4365593568813826
0.44 0.44 2.3903500276412588
0.52 0.44 1.0970013555258646
0.6 0.44 0.46054734287148769
0.68 0.44 0.22262015914454858
0.76 0.44 0.13909822870164013
0.84 0.44 0.10777762416493421
0.92 0.44 0.088521190091818303
1 0.44 0.074197507435671328
1.08 0.44 0.077986730809752436
1.16 0.44 0.082447763129012225
1.24 0.44 0.087780257969595904
1.32 0.44 0.094360166479320731
1.4 0.44 0.10646491416254775
1.48 0.44 0.13102056506030918
1.56 0.44 0.1786737110928393
1.64 0.44 0.2684514672628675
1.72 0.44 0.43288545428316078
1.8 0.44 0.72317689814932551
1.88 0.44 1.2085483766419278
1.96 0.44 1.9728592957959525
2.04 0.44 2.6468810283918986
2.12 0.44 2.6468810283918986
2.2 0.44 2.6468810283918986
2.28 0.44 2.6468810283918986
2.36 0.44 2.6468810283918986
2.44 0.44 2.6468810283918986
2.52 0.44 2.6468810283918986
2.6 0.44 2.6468810283918986
2.68 0.44 2.6468810283918986
2.76 0.44 2.6468810283918986
2.84 0.44 2.6468810283918986
2.92 0.44 2.6468810283918986
3 0.44 2.6468810283918986

-3 0.52 2.5682330153654167
-2.92 0.52 2.5682330153654167
-2.84 0.52 2.5682330153654167
-2.76 0.52 2.5682330153654167
-2.68 0.52 2.5682330153654167
-2.6 0.52 2.5682330153654167
-2.52 0.52 2.5682330153654167
-2.44 0.52 2.5682330153654167
-2.36 0.52 2.5682330153654167
-2.28 0.52 2.5682330153654167
-2.2 0.52 2.5682330153654167
-2.12 0.52 2.5682330153654167
-2.04 0.52 2.5682330153654167
-1.96 0.52 2.5733034011563838
-1.88 0.52 2.5834933608559485
-1.8 0.52 2.5937397830322668
-1.72 0.52 2.6040302218096887
-1.64 0.52 2.6143503201110629
-1.56 0.52 2.6246835659600807
-1.48 0.52 2.6350110189696867
-1.4 0.52 2.6453110037334597
-1.32 0.52 2.6555587666225704
-1.24 0.52 2.6562094955675519
-1.16 0.52 2.6562094955675519
-1.08 0.52 2.6562094955675519
-1 0.52 2.6562094955675519
-0.92 0.52 2.6562094955675519
-0.84 0.52 2.6562094955675519
-0.76 0.52 2.6562094955675519
-0.68 0.52 2.6562094955675519
-0.6 0.52 2.6562094955675519
-0.52 0.52 2.6562094955675515
-0.44 0.52 2.6468810283918986
-0.36 0.52 2.6364019544622677
-0.28 0.52 2.6245777610500949
-0.2 0.52 2.6111715607123229
-0.12 0.52 2.5958926226070527
-0.04 0.52 2.578381131314528
0.04 0.52 2.5581876823131378
0.12 0.52 2.5347453173344339
0.2 0.52 2.5073307940743557
0.28 0.52 2.4750099922814814
0.36 0.52 2.4365593568813826
0.44 0.52 2.3903500276412588
0.52 0.52 2.3341715822298594
0.6 0.52 1.0011098473530331
0.68 0.52 0.39689513155098438
0.76 0.52 0.1914818586352639
0.84 0.52 0.12507168292429904
0.92 0.52 0.09861523723556255
1 0.52 0.080531554305611458
1.08 0.52 0.084532385098107884
1.16 0.52 0.089242597571934645
1.24 0.52 0.094872927665830664
1.32 0.52 0.10305748977991683
1.4 0.52 0.11935153063326823
1.48 0.52 0.15029241367029633
1.56 0.52 0.20703239053295494
1.64 0.52 0.30838023533209941
1.72 0.52 0.48452006119958113
1.8 0.52 0.77979929071863607
1.88 0.52 1.2499610041144018
1.96 0.52 1.9728592957959525
2.04 0.52 2.6562094955675515
2.12 0.52 2.6562094955675515
2.2 0.52 2.6562094955675515
2.28 0.52 2.6562094955675515
2.36 0.52 2.6562094955675515
2.44 0.52 2.6562094955675515
2.52 0.52 2.6562094955675515
2.6 0.52 2.6562094955675515
2.68 0.52 2.6562094955675515
2.76 0.52 2.6562094955675515
2.84 0.52 2.6562094955675515
2.92 0.52 2.6562094955675515
3 0.52 2.6562094955675515

-3 0.6 2.5682330153654163
-2.92 0.6 2.5682330153654163
-2.84 0.6 2.5682330153654163
-2.76 0.6 2.5682330153654163
-2.68 0.6 2.5682330153654163
-2.6 0.6 2.5682330153654163
-2.52 0.6 2.5682330153654163
-2.44 0.6 2.5682330153654163
-2.36 0.6 2.5682330153654163
-2.28 0.6 2.5682330153654163
-2.2 0.6 2.5682330153654163
-2.12 0.6 2.5682330153654163
-2.04 0.6 2.5682330153654163
-1.96 0.6 2.5733034011563838
-1.88 0.6 2.5834933608559485
-1.8 0.6 2.5937397830322668
-1.72 0.6 2.6040302218096887
-1.64 0.6 2.6143503201110629
-1.56 0.6 2.6246835659600807
-1.48 0.6 2.6350110189696867
-1.4 0.6 2.6453110037334597
-1.32 0.6 2.6555587666225704
-1.24 0.6 2.6645482205262128
-1.16 0.6 2.6645482205262128
-1.08 0.6 2.6645482205262128
-1 0.6 2.6645482205262128
-0.92 0.6 2.6645482205262128
-0.84 0.6 2.6645482205262128
-0.76 0.6 2.6645482205262128
-0.68 0.6 2.6645482205262128
-0.6 0.6 2.6645482205262128
-0.52 0.6 2.6562094955675515
-0.44 0.6 2.6468810283918986
-0.36 0.6 2.6364019544622677
-0.28 0.6 2.6245777610500949
-0.2 0.6 2.6111715607123229
-0.12 0.6 2.5958926226070527
-0.04 0.6 2.578381131314528
0.04 0.6 2.5581876823131378
0.12 0.6 2.5347453173344343
0.2 0.6 2.5073307940743557
0.28 0.6 2.4750099922814814
0.36 0.6 2.436559356881383
0.44 0.6 2.3903500276412588
0.52 0.6 2.3341715822298594
0.6 0.6 2.2649529032279547
0.68 0.6 0.8973020108938139
0.76 0.6 0.33518388654162035
0.84 0.6 0.16411908405148368
0.92 0.6 0.11327536887331992
1 0.6 0.089170387724732472
1.08 0.6 0.093459348280373764
1.16 0.6 0.098508704231808478
1.24 0.6 0.10509326373135008
1.32 0.6 0.11744276282274643
1.4 0.6 0.14011908405148363
1.48 0.6 0.18012547596847839
1.56 0.6 0.24882097434817196
1.64 0.6 0.36404077344254476
1.72 0.6 0.55226790707848861
1.8 0.6 0.84930201089381518
1.88 0.6 1.2964046423714966
1.96 0.6 1.9728592957959525
2.04 0.6 2.6645482205262132
2.12 0.6 2.6645482205262132
2.2 0.6 2.6645482205262132
2.28 0.6 2.6645482205262132
2.36 0.6 2.6645482205262132
2.44 0.6 2.6645482205262132
2.52 0.6 2.6645482205262132
2.6 0.6 2.6645482205262132
2.68 0.6 2.6645482205262132
2.76 0.6 2.6645482205262132
2.84 0.6 2.6645482205262132
2.92 0.6 2.6645482205262132
3 0.6 2.6645482205262132

-3 0.68 2.5682330153654167
-2.92 0.68 2.5682330153654167
-2.84 0.68 2.5682330153654167
-2.76 0.68 2.5682330153654167
-2.68 0.68 2.5682330153654167
-2.6 0.68 2.5682330153654167
-2.52 0.68 2.5682330153654167
-2.44 0.68 2.5682330153654167
-2.36 0.68 2.5682330153654167
-2.28 0.68 2.5682330153654167
-2.2 0.68 2.5682330153654167
-2.12 0.68 2.5682330153654167
-2.04 0.68 2.5682330153654167
-1.96 0.68 2.5733034011563838
-1.88 0.68 2.5834933608559485
-1.8 0.68 2.5937397830322668
-1.72 0.68 2.6040302218096887
-1.64 0.68 2.6143503201110629
-1.56 0.68 2.6246835659600807
-1.48 0.68 2.6350110189696867
-1.4 0.68 2.6453110037334597
-1.32 0.68 2.6555587666225704
-1.24 0.68 2.6657260923194053
-1.16 0.68 2.6720311275453197
-1.08 0.68 2.6720311275453197
-1 0.68 2.6720311275453197
-0.92 0.68 2.6720311275453197
-0.84 0.68 2.6720311275453197
-0.76 0.68 2.6720311275453197
-0.68 0.68 2.6720311275453197
-0.6 0.68 2.6645482205262132
-0.52 0.68 2.6562094955675515
-0.44 0.68 2.6468810283918986
-0.36 0.68 2.6364019544622677
-0.28 0.68 2.6245777610500949
-0.2 0.68 2.6111715607123229
-0.12 0.68 2.5958926226070527
-0.04 0.68 2.578381131314528
0.04 0.68 2.5581876823131378
0.12 0.68 2.5347453173344339
0.2 0.68 2.5073307940743557
0.28 0.68 2.4750099922814814
0.36 0.68 2.436559356881383
0.44 0.68 2.3903500276412588
0.52 0.68 2.3341715822298594
0.6 0.68 2.2649529032279547
0.68 0.68 2.1782946129159706
0.76 0.68 0.78546258317198692
0.84 0.68 0.27688003998782895
0.92 0.68 0.14091000974001719
1 0.68 0.1016997504826159
1.08 0.68 0.10640516610393197
1.16 0.68 0.11266653443299192
1.24 0.68 0.12399051939991243
1.32 0.68 0.14360139132021671
1.4 0.68 0.17626719708546396
1.48 0.68 0.22927267583627106
1.56 0.68 0.31348455366988215
1.64 0.68 0.44448907045126551
1.72 0.68 0.64329049433637475
1.8 0.68 0.93552916338241243
1.88 0.68 1.3478471301862576
1.96 0.68 1.9728592957959525
2.04 0.68 2.6720311275453192
2.12 0.68 2.6720311275453192
2.2 0.68 2.6720311275453192
2.28 0.68 2.6720311275453192
2.36 0.68 2.6720311275453192
2.44 0.68 2.6720311275453192
2.52 0.68 2.6720311275453192
2.6 0.68 2.6720311275453192
2.68 0.68 2.6720311275453192
2.76 0.68 2.6720311275453192
2.84 0.68 2.6720311275453192
2.92 0.68 2.6720311275453192
3 0.68 2.6720311275453192

-3 0.76 2.5682330153654167
-2.92 0.76 2.5682330153654167
-2.84 0.76 2.5682330153654167
-2.76 0.76 2.5682330153654167
-2.68 0.76 2.5682330153654167
-2.6 0.76 2.5682330153654167
-2.52 0.76 2.5682330153654167
-2.44 0.76 2.5682330153654167
-2.36 0.76 2.5682330153654167
-2.28 0.76 2.5682330153654167
-2.2 0.76 2.5682330153654167
-2.12 0.76 2.5682330153654167
-2.04 0.76 2.5682330153654167
-1.96 0.76 2.5733034011563838
-1.88 0.76 2.5834933608559481
-1.8 0.76 2.5937397830322668
-1.72 0.76 2.6040302218096887
-1.64 0.76 2.6143503201110629
-1.56 0.76 2.6246835659600807
-1.48 0.76 2.6350110189696867
-1.4 0.76 2.6453110037334597
-1.32 0.76 2.6555587666225704
-1.24 0.76 2.6657260923194053
-1.16 0.76 2.6757808763161099
-1.08 0.76 2.6787704054495451
-1 0.76 2.6787704054495451
-0.92 0.76 2.6787704054495451
-0.84 0.76 2.6787704054495451
-0.76 0.76 2.6787704054495451
-0.68 0.76 2.6720311275453197
-0.6 0.76 2.6645482205262132
-0.52 0.76 2.6562094955675515
-0.44 0.76 2.6468810283918986
-0.36 0.76 2.6364019544622677
-0.28 0.76 2.6245777610500949
-0.2 0.76 2.6111715607123229
-0.12 0.76 2.5958926226070527
-0.04 0.76 2.578381131314528
0.04 0.76 2.5581876823131378
0.12 0.76 2.5347453173344339
0.2 0.76 2.5073307940743557
0.28 0.76 2.4750099922814814
0.36 0.76 2.436559356881383
0.44 0.76 2.3903500276412588
0.52 0.76 2.3341715822298594
0.6 0.76 2.2649529032279547
0.68 0.76 2.1782946129159706
0.76 0.76 2.0676163101115437
0.84 0.76 0.66600569508798746
0.92 0.76 0.22369235712809232
1 0.76 0.12192180081185808
1.08 0.76 0.13009057109877262
1.16 0.76 0.14351480471903311
1.24 0.76 0.16463043560327445
1.32 0.76 0.19690892891293565
1.4 0.76 0.24523566933031349
1.48 0.76 0.31634424090822955
1.56 0.76 0.41922954238385629
1.64 0.76 0.5653656828723983
1.72 0.76 0.76842952654482033
1.8 0.76 1.0431533969874514
1.88 0.76 1.4030697670501941
1.96 0.76 1.9728592957959525
2.04 0.76 2.6787704054495456
2.12 0.76 2.6787704054495456
2.2 0.76 2.6787704054495456
2.28 0.76 2.6787704054495456
2.36 0.76 2.6787704054495456
2.44 0.76 2.6787704054495456
2.52 0.76 2.6787704054495456
2.6 0.76 2.6787704054495456
2.68 0.76 2.6787704054495456
2.76 0.76 2.6787704054495456
2.84 0.76 2.6787704054495456
2.92 0.76 2.6787704054495456
3 0.76 2.6787704054495456

-3 0.84 2.5682330153654167
-2.92 0.84 2.5682330153654167
-2.84 0.84 2.5682330153654167
-2.76 0.84 2.5682330153654167
-2.68 0.84 2.5682330153654167
-2.6 0.84 2.5682330153654167
-2.52 0.84 2.5682330153654167
-2.44 0.84 2.5682330153654167
-2.36 0.84 2.5682330153654167
-2.28 0.84 2.5682330153654167
-2.2 0.84 2.5682330153654167
-2.12 0.84 2.5682330153654167
-2.04 0.84 2.5682330153654167
-1.96 0.84 2.5733034011563838
-1.88 0.84 2.5834933608559485
-1.8 0.84 2.5937397830322668
-1.72 0.84 2.6040302218096887
-1.64 0.84 2.6143503201110629
-1.56 0.84 2.6246835659600807
-1.48 0.84 2.6350110189696867
-1.4 0.84 2.6453110037334597
-1.32 0.84 2.6555587666225704
-1.24 0.84 2.6657260923194053
-1.16 0.84 2.6757808763161099
-1.08 0.84 2.6848605812815141
-1 0.84 2.6848605812815136
-0.92 0.84 2.6848605812815136
-0.84 0.84 2.6848605812815136
-0.76 0.84 2.6787704054495456
-0.68 0.84 2.6720311275453197
-0.6 0.84 2.6645482205262132
-0.52 0.84 2.6562094955675515
-0.44 0.84 2.6468810283918986
-0.36 0.84 2.6364019544622677
-0.28 0.84 2.6245777610500949
-0.2 0.84 2.6111715607123229
-0.12 0.84 2.5958926226070527
-0.04 0.84 2.578381131314528
0.04 0.84 2.5581876823131378
0.12 0.84 2.5347453173344343
0.2 0.84 2.5073307940743557
0.28 0.84 2.4750099922814814
0.36 0.84 2.436559356881383
0.44 0.84 2.3903500276412588
0.52 0.84 2.3341715822298594
0.6 0.84 2.2649529032279547
0.68 0.84 2.1782946129159706
0.76 0.84 2.0676163101115437
0.84 0.84 1.9223594006776592
0.92 0.84 0.54023407937474688
1 0.84 0.17737201260965793
1.08 0.84 0.19862856341602886
1.16 0.84 0.2278890892404368
1.24 0.84 0.26758173077231961
1.32 0.84 0.32075277930755774
1.4 0.84 0.39114530000925685
1.48 0.84 0.48323208255264172
1.56 0.84 0.60216255951493058
1.64 0.84 0.75357592084073599
1.72 0.84 0.94323954763874973
1.8 0.84 1.1765046047162291
1.88 0.84 1.4576339374771081
1.96 0.84 1.9728592957959525
2.04 0.84 2.6848605812815141
2.12 0.84 2.6848605812815141
2.2 0.84 2.6848605812815141
2.28 0.84 2.6848605812815141
2.36 0.84 2.6848605812815141
2.44 0.84 2.6848605812815141
2.52 0.84 2.6848605812815141
2.6 0.84 2.6848605812815141
2.68 0.84 2.6848605812815141
2.76 0.84 2.6848605812815141
2.84 0.84 2.6848605812815141
2.92 0.84 2.6848605812815141
3 0.84 2.6848605812815141

-3 0.92 2.5682330153654167
-2.92 0.92 2.5682330153654167
-2.84 0.92 2.5682330153654167
-2.76 0.92 2.5682330153654167
-2.68 0.92 2.5682330153654167
-2.6 0.92 2.5682330153654167
-2.52 0.92 2.5682330153654167
-2.44 0.92 2.5682330153654167
-2.36 0.92 2.5682330153654167
-2.28 0.92 2.5682330153654167
-2.2 0.92 2.5682330153654167
-2.12 0.92 2.5682330153654167
-2.04 0.92 2.5682330153654167
-1.96 0.92 2.5733034011563838
-1.88 0.92 2.5834933608559485
-1.8 0.92 2.5937397830322668
-1.72 0.92 2.6040302218096887
-1.64 0.92 2.6143503201110629
-1.56 0.92 2.6246835659600807
-1.48 0.92 2.6350110189696867
-1.4 0.92 2.6453110037334597
-1.32 0.92 2.6555587666225704
-1.24 0.92 2.6657260923194053
-1.16 0.92 2.6757808763161095
-1.08 0.92 2.685686649606271
-1 0.92 2.690381734463211
-0.92 0.92 2.690381734463211
-0.84 0.92 2.6848605812815141
-0.76 0.92 2.678770405449546
-0.68 0.92 2.6720311275453197
-0.6 0.92 2.6645482205262132
-0.52 0.92 2.6562094955675515
-0.44 0.92 2.6468810283918986
-0.36 0.92 2.6364019544622677
-0.28 0.92 2.6245777610500949
-0.2 0.92 2.6111715607123229
-0.12 0.92 2.5958926226070527
-0.04 0.92 2.578381131314528
0.04 0.92 2.5581876823131378
0.12 0.92 2.5347453173344343
0.2 0.92 2.5073307940743557
0.28 0.92 2.4750099922814814
0.36 0.92 2.436559356881383
0.44 0.92 2.3903500276412588
0.52 0.92 2.3341715822298594
0.6 0.92 2.2649529032279547
0.68 0.92 2.1782946129159706
0.76 0.92 2.0676163101115437
0.84 0.92 1.9223594006776594
0.92 0.92 1.7229266656440299
1 0.92 0.41055591759327914
1.08 0.92 0.45699953362486867
1.16 0.92 0.51113134857658993
1.24 0.92 0.57387787670530843
1.32 0.92 0.64620239894958553
1.4 0.92 0.72908378323244361
1.48 0.92 0.82348956745370616
1.56 0.92 0.93034391564429064
1.64 0.92 1.0504918348945957
1.72 0.92 1.1846618613737787
1.8 0.92 1.3334301353025944
1.88 0.92 1.4971892047225333
1.96 0.92 1.9728592957959525
2.04 0.92 2.690381734463211
2.12 0.92 2.690381734463211
2.2 0.92 2.690381734463211
2.28 0.92 2.690381734463211
2.36 0.92 2.690381734463211
2.44 0.92 2.690381734463211
2.52 0.92 2.690381734463211
2.6 0.92 2.690381734463211
2.68 0.92 2.690381734463211
2.76 0.92 2.690381734463211
2.84 0.92 2.690381734463211
2.92 0.92 2.690381734463211
3 0.92 2.690381734463211

-3 1 2.5682330153654163
-2.92 1 2.5682330153654163
-2.84 1 2.5682330153654163
-2.76 1 2.5682330153654163
-2.68 1 2.5682330153654163
-2.6 1 2.5682330153654163
-2.52 1 2.5682330153654163
-2.44 1 2.5682330153654163
-2.36 1 2.5682330153654163
-2.28 1 2.5682330153654163
-2.2 1 2.5682330153654163
-2.12 1 2.5682330153654163
-2.04 1 2.5682330153654163
-1.96 1 2.5733034011563838
-1.88 1 2.5834933608559481
-1.8 1 2.5937397830322668
-1.72 1 2.6040302218096887
-1.64 1 2.6143503201110629
-1.56 1 2.6246835659600807
-1.48 1 2.6350110189696867
-1.4 1 2.6453110037334597
-1.32 1 2.6555587666225704
-1.24 1 2.6657260923194053
-1.16 1 2.6757808763161095
-1.08 1 2.685686649606271
-1 1 2.6954020519441726
-0.92 1 2.690381734463211
-0.84 1 2.6848605812815141
-0.76 1 2.678770405449546
-0.68 1 2.6720311275453197
-0.6 1 2.6645482205262132
-0.52 1 2.6562094955675515
-0.44 1 2.6468810283918986
-0.36 1 2.6364019544622677
-0.28 1 2.6245777610500949
-0.2 1 2.6111715607123229
-0.12 1 2.5958926226070527
-0.04 1 2.578381131314528
0.04 1 2.5581876823131378
0.12 1 2.5347453173344339
0.2 1 2.5073307940743557
0.28 1 2.4750099922814814
0.36 1 2.436559356881383
0.44 1 2.3903500276412588
0.52 1 2.334171582229859
0.6 1 2.2649529032279547
0.68 1 2.178294612915971
0.76 1 2.0676163101115437
0.84 1 1.9223594006776594
0.92 1 1.7229266656440301
1 1 1.4021088713443557
1.08 1 1.4033026871954615
1.16 1 1.404705804970833
1.24 1 1.4063803091456883
1.32 1 1.4084159997767991
1.4 1 1.4109480139816695
1.48 1 1.4141900021050824
1.56 1 1.4185018043081463
1.64 1 1.4245427714241345
1.72 1 1.4336729451143826
1.8 1 1.4492524930142268
1.88 1 1.5002085471363065
1.96 1 1.9728592957959525
2.04 1 2.695402051944173
2.12 1 2.695402051944173
2.2 1 2.695402051944173
2.28 1 2.695402051944173
2.36 1 2.695402051944173
2.44 1 2.695402051944173
2.52 1 2.695402051944173
2.6 1 2.695402051944173
2.68 1 2.695402051944173
2.76 1 2.695402051944173
2.84 1 2.695402051944173
2.92 1 2.695402051944173
3 1 2.695402051944173

-3 1.08 2.5682330153654163
-2.92 1.08 2.5682330153654163
-2.84 1.08 2.5682330153654163
-2.76 1.08 2.5682330153654163
-2.68 1.08 2.5682330153654167
-2.6 1.08 2.5682330153654167
-2.52 1.08 2.5682330153654167
-2.44 1.08 2.5682330153654167
-2.36 1.08 2.5682330153654167
-2.28 1.08 2.5682330153654163
-2.2 1.08 2.5682330153654163
-2.12 1.08 2.5682330153654163
-2.04 1.08 2.5682330153654163
-1.96 1.08 2.5733034011563838
-1.88 1.08 2.5834933608559485
-1.8 1.08 2.5937397830322668
-1.72 1.08 2.6040302218096887
-1.64 1.08 2.6143503201110629
-1.56 1.08 2.6246835659600807
-1.48 1.08 2.6350110189696867
-1.4 1.08 2.6453110037334597
-1.32 1.08 2.6555587666225704
-1.24 1.08 2.6657260923194053
-1.16 1.08 2.6757808763161095
-1.08 1.08 2.685686649606271
-1 1.08 2.685686649606271
-0.92 1.08 2.685686649606271
-0.84 1.08 2.6848605812815141
-0.76 1.08 2.6787704054495456
-0.68 1.08 2.6720311275453197
-0.6 1.08 2.6645482205262132
-0.52 1.08 2.6562094955675515
-0.44 1.08 2.6468810283918986
-0.36 1.08 2.6364019544622677
-0.28 1.08 2.6245777610500949
-0.2 1.08 2.6111715607123229
-0.12 1.08 2.5958926226070527
-0.04 1.08 2.578381131314528
0.04 1.08 2.5581876823131378
0.12 1.08 2.5347453173344339
0.2 1.08 2.5073307940743557
0.28 1.08 2.4750099922814814
0.36 1.08 2.436559356881383
0.44 1.08 2.3903500276412588
0.52 1.08 2.3341715822298594
0.6 1.08 2.2649529032279547
0.68 1.08 2.1782946129159706
0.76 1.08 2.0676163101115437
0.84 1.08 1.9223594006776594
0.92 1.08 1.7229266656440301
1 1.08 1.3982388388370934
1.08 1.08 1.4033026871954615
1.16 1.08 1.404705804970833
1.24 1.08 1.4063803091456883
1.32 1.08 1.4084159997767991
1.4 1.08 1.4109480139816695
1.48 1.08 1.4141900021050824
1.56 1.08 1.4185018043081463
1.64 1.08 1.4245427714241345
1.72 1.08 1.4336729451143826
1.8 1.08 1.4492524930142268
1.88 1.08 1.5002085471363065
1.96 1.08 1.9728592957959525
2.04 1.08 2.685686649606271
2.12 1.08 2.685686649606271
2.2 1.08 2.685686649606271
2.28 1.08 2.685686649606271
2.36 1.08 2.685686649606271
2.44 1.08 2.685686649606271
2.52 1.08 2.685686649606271
2.6 1.08 2.685686649606271
2.68 1.08 2.685686649606271
2.76 1.08 2.685686649606271
2.84 1.08 2.685686649606271
2.92 1.08 2.685686649606271
3 1.08 2.685686649606271

-3 1.16 2.5682330153654163
-2.92 1.16 2.5682330153654163
-2.84 1.16 2.5682330153654163
-2.76 1.16 2.5682330153654163
-2.68 1.16 2.5682330153654163
-2.6 1.16 2.5682330153654163
-2.52 1.16 2.5682330153654163
-2.44 1.16 2.5682330153654163
-2.36 1.16 2.5682330153654163
-2.28 1.16 2.5682330153654163
-2.2 1.16 2.5682330153654163
-2.12 1.16 2.5682330153654163
-2.04 1.16 2.5682330153654163
-1.96 1.16 2.5733034011563838
-1.88 1.16 2.5834933608559481
-1.8 1.16 2.5937397830322668
-1.72 1.16 2.6040302218096887
-1.64 1.16 2.6143503201110629
-1.56 1.16 2.6246835659600807
-1.48 1.16 2.6350110189696867
-1.4 1.16 2.6453110037334597
-1.32 1.16 2.6555587666225704
-1.24 1.16 2.6657260923194053
-1.16 1.16 2.6757808763161095
-1.08 1.16 2.6757808763161099
-1 1.16 2.6757808763161099
-0.92 1.16 2.6757808763161099
-0.84 1.16 2.6757808763161099
-0.76 1.16 2.6757808763161099
-0.68 1.16 2.6720311275453197
-0.6 1.16 2.6645482205262128
-0.52 1.16 2.6562094955675515
-0.44 1.16 2.6468810283918986
-0.36 1.16 2.6364019544622677
-0.28 1.16 2.6245777610500949
-0.2 1.16 2.6111715607123229
-0.12 1.16 2.5958926226070527
-0.04 1.16 2.578381131314528
0.04 1.16 2.5581876823131378
0.12 1.16 2.5347453173344343
0.2 1.16 2.5073307940743557
0.28 1.16 2.4750099922814814
0.36 1.16 2.436559356881383
0.44 1.16 2.3903500276412588
0.52 1.16 2.334171582229859
0.6 1.16 2.2649529032279547
0.68 1.16 2.1782946129159706
0.76 1.16 2.0676163101115437
0.84 1.16 1.5769355072183171
0.92 1.16 1.0361289747832574
1 1.16 0.68124138789378752
1.08 1.16 1.4033026871954615
1.16 1.16 1.404705804970833
1.24 1.16 1.4063803091456883
1.32 1.16 1.4084159997767991
1.4 1.16 1.4109480139816695
1.48 1.16 1.4141900021050824
1.56 1.16 1.4185018043081463
1.64 1.16 1.4245427714241345
1.72 1.16 1.4336729451143824
1.8 1.16 1.4492524930142265
1.88 1.16 1.5002085471363065
1.96 1.16 1.9728592957959525
2.04 1.16 2.6757808763161095
2.12 1.16 2.6757808763161095
2.2 1.16 2.6757808763161095
2.28 1.16 2.6757808763161095
2.36 1.16 2.6757808763161095
2.44 1.16 2.6757808763161095
2.52 1.16 2.6757808763161095
2.6 1.16 2.6757808763161095
2.68 1.16 2.6757808763161095
2.76 1.16 2.6757808763161095
2.84 1.16 2.6757808763161095
2.92 1.16 2.6757808763161095
3 1.16 2.6757808763161095

-3 1.24 2.5682330153654167
-2.92 1.24 2.5682330153654167
-2.84 1.24 2.5682330153654167
-2.76 1.24 2.5682330153654167
-2.68 1.24 2.5682330153654167
-2.6 1.24 2.5682330153654167
-2.52 1.24 2.5682330153654167
-2.44 1.24 2.5682330153654167
-2.36 1.24 2.5682330153654167
-2.28 1.24 2.5682330153654167
-2.2 1.24 2.5682330153654167
-2.12 1.24 2.5682330153654167
-2.04 1.24 2.5682330153654167
-1.96 1.24 2.5733034011563838
-1.88 1.24 2.5834933608559485
-1.8 1.24 2.5937397830322668
-1.72 1.24 2.6040302218096887
-1.64 1.24 2.6143503201110629
-1.56 1.24 2.6246835659600807
-1.48 1.24 2.6350110189696867
-1.4 1.24 2.6453110037334597
-1.32 1.24 2.6555587666225704
-1.24 1.24 2.6657260923194048
-1.16 1.24 2.6657260923194048
-1.08 1.24 2.6657260923194048
-1 1.24 2.6657260923194048
-0.92 1.24 2.6657260923194048
-0.84 1.24 2.6657260923194048
-0.76 1.24 2.6657260923194048
-0.68 1.24 2.6657260923194048
-0.6 1.24 2.6645482205262132
-0.52 1.24 2.6562094955675515
-0.44 1.24 2.6468810283918982
-0.36 1.24 2.6364019544622677
-0.28 1.24 2.6245777610500949
-0.2 1.24 2.6111715607123229
-0.12 1.24 2.5958926226070527
-0.04 1.24 2.578381131314528
0.04 1.24 2.5581876823131378
0.12 1.24 2.5347453173344343
0.2 1.24 2.5073307940743552
0.28 1.24 2.4750099922814814
0.36 1.24 2.436559356881383
0.44 1.24 2.3903500276412588
0.52 1.24 2.3341715822298594
0.6 1.24 2.2649529032279543
0.68 1.24 1.9749097119651799
0.76 1.24 1.2794626349841622
0.84 1.24 0.8191732192764084
0.92 1.24 0.53139849065269085
1 1.24 0.35865155452285941
1.08 1.24 0.6946054242523535
1.16 1.24 1.404705804970833
1.24 1.24 1.4063803091456883
1.32 1.24 1.4084159997767991
1.4 1.24 1.4109480139816695
1.48 1.24 1.4141900021050824
1.56 1.24 1.4185018043081463
1.64 1.24 1.4245427714241345
1.72 1.24 1.4336729451143824
1.8 1.24 1.4492524930142268
1.88 1.24 1.5002085471363065
1.96 1.24 1.9728592957959525
2.04 1.24 2.6657260923194053
2.12 1.24 2.6657260923194053
2.2 1.24 2.6657260923194053
2.28 1.24 2.6657260923194053
2.36 1.24 2.6657260923194053
2.44 1.24 2.6657260923194053
2.52 1.24 2.6657260923194053
2.6 1.24 2.6657260923194053
2.68 1.24 2.6657260923194053
2.76 1.24 2.6657260923194053
2.84 1.24 2.6657260923194053
2.92 1.24 2.6657260923194053
3 1.24 2.6657260923194053

-3 1.32 2.5682330153654163
-2.92 1.32 2.5682330153654163
-2.84 1.32 2.5682330153654163
-2.76 1.32 2.5682330153654163
-2.68 1.32 2.5682330153654167
-2.6 1.32 2.5682330153654167
-2.52 1.32 2.5682330153654167
-2.44 1.32 2.5682330153654167
-2.36 1.32 2.5682330153654167
-2.28 1.32 2.5682330153654163
-2.2 1.32 2.5682330153654163
-2.12 1.32 2.5682330153654163
-2.04 1.32 2.5682330153654163
-1.96 1.32 2.5733034011563838
-1.88 1.32 2.5834933608559485
-1.8 1.32 2.5937397830322668
-1.72 1.32 2.6040302218096887
-1.64 1.32 2.6143503201110629
-1.56 1.32 2.6246835659600807
-1.48 1.32 2.6350110189696867
-1.4 1.32 2.6453110037334597
-1.32 1.32 2.6555587666225704
-1.24 1.32 2.6555587666225704
-1.16 1.32 2.6555587666225704
-1.08 1.32 2.6555587666225704
-1 1.32 2.6555587666225704
-0.92 1.32 2.6555587666225704
-0.84 1.32 2.6555587666225704
-0.76 1.32 2.6555587666225704
-0.68 1.32 2.6555587666225704
-0.6 1.32 2.6555587666225704
-0.52 1.32 2.6555587666225704
-0.44 1.32 2.6468810283918986
-0.36 1.32 2.6364019544622677
-0.28 1.32 2.6245777610500949
-0.2 1.32 2.6111715607123229
-0.12 1.32 2.5958926226070527
-0.04 1.32 2.578381131314528
0.04 1.32 2.5581876823131378
0.12 1.32 2.5347453173344339
0.2 1.32 2.5073307940743557
0.28 1.32 2.4750099922814814
0.36 1.32 2.436559356881383
0.44 1.32 2.3903500276412588
0.52 1.32 2.3341715822298594
0.6 1.32 1.794431235754905
0.68 1.32 1.1022590244555845
0.76 1.32 0.69076246722008616
0.84 1.32 0.44350249209820186
0.92 1.32 0.30057721379991331
1 1.32 0.22014238665362362
1.08 1.32 0.36781395261663397
1.16 1.32 0.70774594010479419
1.24 1.32 1.4063803091456883
1.32 1.32 1.4084159997767991
1.4 1.32 1.4109480139816695
1.48 1.32 1.4141900021050824
1.56 1.32 1.4185018043081463
1.64 1.32 1.4245427714241345
1.72 1.32 1.4336729451143826
1.8 1.32 1.4492524930142268
1.88 1.32 1.5002085471363065
1.96 1.32 1.9728592957959525
2.04 1.32 2.65555876662257
2.12 1.32 2.65555876662257
2.2 1.32 2.65555876662257
2.28 1.32 2.65555876662257
2.36 1.32 2.65555876662257
2.44 1.32 2.65555876662257
2.52 1.32 2.65555876662257
2.6 1.32 2.65555876662257
2.68 1.32 2.65555876662257
2.76 1.32 2.65555876662257
2.84 1.32 2.65555876662257
2.92 1.32 2.65555876662257
3 1.32 2.65555876662257

-3 1.4 2.5682330153654163
-2.92 1.4 2.5682330153654163
-2.84 1.4 2.5682330153654163
-2.76 1.4 2.5682330153654163
-2.68 1.4 2.5682330153654167
-2.6 1.4 2.5682330153654167
-2.52 1.4 2.5682330153654167
-2.44 1.4 2.5682330153654167
-2.36 1.4 2.5682330153654167
-2.28 1.4 2.5682330153654163
-2.2 1.4 2.5682330153654163
-2.12 1.4 2.5682330153654163
-2.04 1.4 2.5682330153654163
-1.96 1.4 2.5733034011563838
-1.88 1.4 2.5834933608559481
-1.8 1.4 2.5937397830322668
-1.72 1.4 2.6040302218096887
-1.64 1.4 2.6143503201110625
-1.56 1.4 2.6246835659600807
-1.48 1.4 2.6350110189696867
-1.4 1.4 2.6453110037334597
-1.32 1.4 2.6453110037334597
-1.24 1.4 2.6453110037334597
-1.16 1.4 2.6453110037334597
-1.08 1.4 2.6453110037334597
-1 1.4 2.6453110037334597
-0.92 1.4 2.6453110037334597
-0.84 1.4 2.6453110037334597
-0.76 1.4 2.6453110037334597
-0.68 1.4 2.6453110037334597
-0.6 1.4 2.6453110037334597
-0.52 1.4 2.6453110037334597
-0.44 1.4 2.6453110037334597
-0.36 1.4 2.6364019544622677
-0.28 1.4 2.6245777610500949
-0.2 1.4 2.6111715607123225
-0.12 1.4 2.5958926226070527
-0.04 1.4 2.578381131314528
0.04 1.4 2.5581876823131378
0.12 1.4 2.5347453173344343
0.2 1.4 2.5073307940743557
0.28 1.4 2.4750099922814814
0.36 1.4 2.436559356881383
0.44 1.4 2.3903500276412588
0.52 1.4 1.6390100109483177
0.6 1.4 1.0079318597897273
0.68 1.4 0.6191918970543957
0.76 1.4 0.39310092215830966
0.84 1.4 0.26657551936078505
0.92 1.4 0.19762531166243821
1 1.4 0.16087925014194546
1.08 1.4 0.22548968596931007
1.16 1.4 0.37698348703941992
1.24 1.4 0.7206622911591285
1.32 1.4 1.4084159997767991
1.4 1.4 1.4109480139816695
1.48 1.4 1.4141900021050824
1.56 1.4 1.4185018043081463
1.64 1.4 1.4245427714241345
1.72 1.4 1.4336729451143824
1.8 1.4 1.4492524930142268
1.88 1.4 1.5002085471363065
1.96 1.4 1.9728592957959525
2.04 1.4 2.6453110037334593
2.12 1.4 2.6453110037334593
2.2 1.4 2.6453110037334593
2.28 1.4 2.6453110037334593
2.36 1.4 2.6453110037334593
2.44 1.4 2.6453110037334593
2.52 1.4 2.6453110037334593
2.6 1.4 2.6453110037334593
2.68 1.4 2.6453110037334593
2.76 1.4 2.6453110037334593
2.84 1.4 2.6453110037334593
2.92 1.4 2.6453110037334593
3 1.4 2.6453110037334593

-3 1.48 2.5682330153654163
-2.92 1.48 2.5682330153654163
-2.84 1.48 2.5682330153654163
-2.76 1.48 2.5682330153654163
-2.68 1.48 2.5682330153654167
-2.6 1.48 2.5682330153654167
-2.52 1.48 2.5682330153654167
-2.44 1.48 2.5682330153654167
-2.36 1.48 2.5682330153654167
-2.28 1.48 2.5682330153654163
-2.2 1.48 2.5682330153654163
-2.12 1.48 2.5682330153654163
-2.04 1.48 2.5682330153654163
-1.96 1.48 2.5733034011563838
-1.88 1.48 2.5834933608559485
-1.8 1.48 2.5937397830322668
-1.72 1.48 2.6040302218096887
-1.64 1.48 2.6143503201110625
-1.56 1.48 2.6246835659600807
-1.48 1.48 2.6350110189696867
-1.4 1.48 2.6350110189696871
-1.32 1.48 2.6350110189696871
-1.24 1.48 2.6350110189696871
-1.16 1.48 2.6350110189696871
-1.08 1.48 2.6350110189696871
-1 1.48 2.6350110189696871
-0.92 1.48 2.6350110189696871
-0.84 1.48 2.6350110189696871
-0.76 1.48 2.6350110189696871
-0.68 1.48 2.6350110189696871
-0.6 1.48 2.6350110189696871
-0.52 1.48 2.6350110189696871
-0.44 1.48 2.6350110189696871
-0.36 1.48 2.6350110189696871
-0.28 1.48 2.6245777610500949
-0.2 1.48 2.611171560712322
-0.12 1.48 2.5958926226070522
-0.04 1.48 2.578381131314528
0.04 1.48 2.5581876823131378
0.12 1.48 2.5347453173344339
0.2 1.48 2.5073307940743552
0.28 1.48 2.4750099922814814
0.36 1.48 2.436559356881383
0.44 1.48 1.6224001567565036
0.52 1.48 0.97655237359425606
0.6 1.48 0.58779017196722494
0.68 1.48 0.36758634771358278
0.76 1.48 0.24774221083436435
0.84 1.48 0.18427863211004386
0.92 1.48 0.15145989777608801
1 1.48 0.13491814617435319
1.08 1.48 0.1638147828738622
1.16 1.48 0.23091930534383026
1.24 1.48 0.38615319428106898
1.32 1.48 0.73335437961098382
1.4 1.48 1.4109480139816695
1.48 1.48 1.4141900021050824
1.56 1.48 1.4185018043081463
1.64 1.48 1.4245427714241345
1.72 1.48 1.4336729451143826
1.8 1.48 1.4492524930142265
1.88 1.48 1.5002085471363065
1.96 1.48 1.9728592957959525
2.04 1.48 2.6350110189696867
2.12 1.48 2.6350110189696867
2.2 1.48 2.6350110189696867
2.28 1.48 2.6350110189696867
2.36 1.48 2.6350110189696867
2.44 1.48 2.6350110189696867
2.52 1.48 2.6350110189696867
2.6 1.48 2.6350110189696867
2.68 1.48 2.6350110189696867
2.76 1.48 2.6350110189696867
2.84 1.48 2.6350110189696867
2.92 1.48 2.6350110189696867
3 1.48 2.6350110189696867

-3 1.56 2.5682330153654163
-2.92 1.56 2.5682330153654163
-2.84 1.56 2.5682330153654163
-2.76 1.56 2.5682330153654163
-2.68 1.56 2.5682330153654167
-2.6 1.56 2.5682330153654167
-2.52 1.56 2.5682330153654167
-2.44 1.56 2.5682330153654167
-2.36 1.56 2.5682330153654167
-2.28 1.56 2.5682330153654163
-2.2 1.56 2.5682330153654163
-2.12 1.56 2.5682330153654163
-2.04 1.56 2.5682330153654163
-1.96 1.56 2.5733034011563838
-1.88 1.56 2.5834933608559485
-1.8 1.56 2.5937397830322668
-1.72 1.56 2.6040302218096887
-1.64 1.56 2.6143503201110625
-1.56 1.56 2.6246835659600807
-1.48 1.56 2.6246835659600802
-1.4 1.56 2.6246835659600802
-1.32 1.56 2.6246835659600802
-1.24 1.56 2.6246835659600802
-1.16 1.56 2.6246835659600802
-1.08 1.56 2.6246835659600802
-1 1.56 2.6246835659600802
-0.92 1.56 2.6246835659600802
-0.84 1.56 2.6246835659600802
-0.76 1.56 2.6246835659600802
-0.68 1.56 2.6246835659600802
-0.6 1.56 2.6246835659600802
-0.52 1.56 2.6246835659600802
-0.44 1.56 2.6246835659600802
-0.36 1.56 2.6246835659600802
-0.28 1.56 2.6245777610500949
-0.2 1.56 2.6111715607123211
-0.12 1.56 2.5958926226070522
-0.04 1.56 2.578381131314528
0.04 1.56 2.5581876823131378
0.12 1.56 2.5347453173344343
0.2 1.56 2.5073307940743552
0.28 1.56 2.4750099922814814
0.36 1.56 2.2546614520367179
0.44 1.56 1.0003545065500445
0.52 1.56 0.58920718026669539
0.6 1.56 0.36103661218623395
0.68 1.56 0.23976220591624381
0.76 1.56 0.17714817698069765
0.84 1.56 0.1456239401348069
0.92 1.56 0.13001879763676655
1 1.56 0.11927101864362463
1.08 1.56 0.13657784973462389
1.16 1.56 0.1668319546192247
1.24 1.56 0.23642653598161778
1.32 1.56 0.39531651592875122
1.4 1.56 0.74582259790617633
1.48 1.56 1.4141900021050824
1.56 1.56 1.4185018043081463
1.64 1.56 1.4245427714241343
1.72 1.56 1.4336729451143826
1.8 1.56 1.4492524930142268
1.88 1.56 1.5002085471363065
1.96 1.56 1.9728592957959525
2.04 1.56 2.6246835659600807
2.12 1.56 2.6246835659600807
2.2 1.56 2.6246835659600807
2.28 1.56 2.6246835659600807
2.36 1.56 2.6246835659600807
2.44 1.56 2.6246835659600807
2.52 1.56 2.6246835659600807
2.6 1.56 2.6246835659600807
2.68 1.56 2.6246835659600807
2.76 1.56 2.6246835659600807
2.84 1.56 2.6246835659600807
2.92 1.56 2.6246835659600807
3 1.56 2.6246835659600807

-3 1.64 2.5682330153654163
-2.92 1.64 2.5682330153654163
-2.84 1.64 2.5682330153654163
-2.76 1.64 2.5682330153654163
-2.68 1.64 2.5682330153654167
-2.6 1.64 2.5682330153654167
-2.52 1.64 2.5682330153654167
-2.44 1.64 2.5682330153654167
-2.36 1.64 2.5682330153654167
-2.28 1.64 2.5682330153654163
-2.2 1.64 2.5682330153654163
-2.12 1.64 2.5682330153654163
-2.04 1.64 2.5682330153654163
-1.96 1.64 2.5733034011563838
-1.88 1.64 2.5834933608559485
-1.8 1.64 2.5937397830322668
-1.72 1.64 2.6040302218096887
-1.64 1.64 2.6143503201110625
-1.56 1.64 2.6143503201110634
-1.48 1.64 2.6143503201110634
-1.4 1.64 2.6143503201110634
-1.32 1.64 2.6143503201110634
-1.24 1.64 2.6143503201110634
-1.16 1.64 2.6143503201110634
-1.08 1.64 2.6143503201110634
-1 1.64 2.6143503201110634
-0.92 1.64 2.6143503201110634
-0.84 1.64 2.6143503201110634
-0.76 1.64 2.6143503201110634
-0.68 1.64 2.6143503201110634
-0.6 1.64 2.6143503201110634
-0.52 1.64 2.6143503201110634
-0.44 1.64 2.6143503201110634
-0.36 1.64 2.6143503201110634
-0.28 1.64 2.6143503201110634
-0.2 1.64 2.6111715607123211
-0.12 1.64 2.5958926226070518
-0.04 1.64 2.578381131314528
0.04 1.64 2.5581876823131378
0.12 1.64 2.5347453173344343
0.2 1.64 2.5073307940743552
0.28 1.64 1.8572471599974048
0.36 1.64 1.0810543701463788
0.44 1.64 0.62266588659296684
0.52 1.64 0.37179425764158691
0.6 1.64 0.24101084097585368
0.68 1.64 0.17495893660487505
0.76 1.64 0.14247056997564819
0.84 1.64 0.12673788012742374
0.92 1.64 0.11595961051414426
1 1.64 0.1072283713075835
1.08 1.64 0.12073446149476061
1.16 1.64 0.13823691942787414
1.24 1.64 0.16992898578126928
1.32 1.64 0.24200673209913609
1.4 1.64 0.40446728687754713
1.48 1.64 0.75806777682717452
1.56 1.64 1.4185018043081463
1.64 1.64 1.4245427714241345
1.72 1.64 1.4336729451143826
1.8 1.64 1.4492524930142268
1.88 1.64 1.5002085471363065
1.96 1.64 1.9728592957959525
2.04 1.64 2.6143503201110629
2.12 1.64 2.6143503201110629
2.2 1.64 2.6143503201110629
2.28 1.64 2.6143503201110629
2.36 1.64 2.6143503201110629
2.44 1.64 2.6143503201110629
2.52 1.64 2.6143503201110629
2.6 1.64 2.6143503201110629
2.68 1.64 2.6143503201110629
2.76 1.64 2.6143503201110629
2.84 1.64 2.6143503201110629
2.92 1.64 2.6143503201110629
3 1.64 2.6143503201110629

-3 1.72 2.5682330153654167
-2.92 1.72 2.5682330153654167
-2.84 1.72 2.5682330153654167
-2.76 1.72 2.5682330153654167
-2.68 1.72 2.5682330153654167
-2.6 1.72 2.5682330153654167
-2.52 1.72 2.5682330153654167
-2.44 1.72 2.5682330153654167
-2.36 1.72 2.5682330153654167
-2.28 1.72 2.5682330153654167
-2.2 1.72 2.5682330153654167
-2.12 1.72 2.5682330153654167
-2.04 1.72 2.5682330153654167
-1.96 1.72 2.5733034011563838
-1.88 1.72 2.5834933608559485
-1.8 1.72 2.5937397830322668
-1.72 1.72 2.6040302218096887
-1.64 1.72 2.6040302218096887
-1.56 1.72 2.6040302218096887
-1.48 1.72 2.6040302218096887
-1.4 1.72 2.6040302218096887
-1.32 1.72 2.6040302218096887
-1.24 1.72 2.6040302218096887
-1.16 1.72 2.6040302218096887
-1.08 1.72 2.6040302218096887
-1 1.72 2.6040302218096887
-0.92 1.72 2.6040302218096887
-0.84 1.72 2.6040302218096887
-0.76 1.72 2.6040302218096887
-0.68 1.72 2.6040302218096887
-0.6 1.72 2.6040302218096887
-0.52 1.72 2.6040302218096887
-0.44 1.72 2.6040302218096887
-0.36 1.72 2.6040302218096887
-0.28 1.72 2.6040302218096887
-0.2 1.72 2.6040302218096887
-0.12 1.72 2.5958926226070513
-0.04 1.72 2.578381131314528
0.04 1.72 2.5581876823131378
0.12 1.72 2.5347453173344339
0.2 1.72 2.1304260201059315
0.28 1.72 1.2291837400360051
0.36 1.72 0.69319020539431364
0.44 1.72 0.40162406096102238
0.52 1.72 0.25180688659100658
0.6 1.72 0.1775370349889297
0.68 1.72 0.14173008676433579
0.76 1.72 0.12487095951367443
0.84 1.72 0.11383312579161045
0.92 1.72 0.1049565982040484
1 1.72 0.097654827458982449
1.08 1.72 0.10853944305598581
1.16 1.72 0.12219105991922244
1.24 1.72 0.13994628359096237
1.32 1.72 0.17310401407297613
1.4 1.72 0.24765532127103507
1.48 1.72 0.41359972279206203
1.56 1.72 0.77009113766558723
1.64 1.72 1.4245427714241345
1.72 1.72 1.4336729451143826
1.8 1.72 1.4492524930142268
1.88 1.72 1.5002085471363065
1.96 1.72 1.9728592957959525
2.04 1.72 2.6040302218096887
2.12 1.72 2.6040302218096887
2.2 1.72 2.6040302218096887
2.28 1.72 2.6040302218096887
2.36 1.72 2.6040302218096887
2.44 1.72 2.6040302218096887
2.52 1.72 2.6040302218096887
2.6 1.72 2.6040302218096887
2.68 1.72 2.6040302218096887
2.76 1.72 2.6040302218096887
2.84 1.72 2.6040302218096887
2.92 1.72 2.6040302218096887
3 1.72 2.6040302218096887

-3 1.8 2.5682330153654167
-2.92 1.8 2.5682330153654167
-2.84 1.8 2.5682330153654167
-2.76 1.8 2.5682330153654167
-2.68 1.8 2.5682330153654167
-2.6 1.8 2.5682330153654167
-2.52 1.8 2.5682330153654167
-2.44 1.8 2.5682330153654167
-2.36 1.8 2.5682330153654167
-2.28 1.8 2.5682330153654167
-2.2 1.8 2.5682330153654167
-2.12 1.8 2.5682330153654167
-2.04 1.8 2.5682330153654167
-1.96 1.8 2.5733034011563838
-1.88 1.8 2.5834933608559485
-1.8 1.8 2.5937397830322668
-1.72 1.8 2.5937397830322668
-1.64 1.8 2.5937397830322668
-1.56 1.8 2.5937397830322668
-1.48 1.8 2.5937397830322668
-1.4 1.8 2.5937397830322668
-1.32 1.8 2.5937397830322668
-1.24 1.8 2.5937397830322668
-1.16 1.8 2.5937397830322668
-1.08 1.8 2.5937397830322668
-1 1.8 2.5937397830322668
-0.92 1.8 2.5937397830322668
-0.84 1.8 2.5937397830322668
-0.76 1.8 2.5937397830322668
-0.68 1.8 2.5937397830322668
-0.6 1.8 2.5937397830322668
-0.52 1.8 2.5937397830322668
-0.44 1.8 2.5937397830322668
-0.36 1.8 2.5937397830322668
-0.28 1.8 2.5937397830322668
-0.2 1.8 2.5937397830322668
-0.12 1.8 2.5937397830322668
-0.04 1.8 2.578381131314528
0.04 1.8 2.5581876823131378
0.12 1.8 2.5347453173344339
0.2 1.8 1.4647346917534407
0.28 1.8 0.81228927207594626
0.36 1.8 0.45595065850508759
0.44 1.8 0.2743665327666564
0.52 1.8 0.18567056255899997
0.6 1.8 0.14362520118008285
0.68 1.8 0.12432140383412901
0.76 1.8 0.11278600744512637
0.84 1.8 0.10359727795101346
0.92 1.8 0.096095884892749422
1 1.8 0.089850087894026043
1.08 1.8 0.098843886446036533
1.16 1.8 0.10984460049164663
1.24 1.8 0.12364097215774837
1.32 1.8 0.14171537425898073
1.4 1.8 0.17635510505791255
1.48 1.8 0.25336781342543113
1.56 1.8 0.42270840700830897
1.64 1.8 0.78189424824236275
1.72 1.8 1.4336729451143826
1.8 1.8 1.4492524930142268
1.88 1.8 1.5002085471363065
1.96 1.8 1.9728592957959525
2.04 1.8 2.5937397830322668
2.12 1.8 2.5937397830322668
2.2 1.8 2.5937397830322668
2.28 1.8 2.5937397830322668
2.36 1.8 2.5937397830322668
2.44 1.8 2.5937397830322668
2.52 1.8 2.5937397830322668
2.6 1.8 2.5937397830322668
2.68 1.8 2.5937397830322668
2.76 1.8 2.5937397830322668
2.84 1.8 2.5937397830322668
2.92 1.8 2.5937397830322668
3 1.8 2.5937397830322668

-3 1.88 2.5682330153654163
-2.92 1.88 2.5682330153654163
-2.84 1.88 2.5682330153654163
-2.76 1.88 2.5682330153654163
-2.68 1.88 2.5682330153654163
-2.6 1.88 2.5682330153654163
-2.52 1.88 2.5682330153654163
-2.44 1.88 2.5682330153654163
-2.36 1.88 2.5682330153654163
-2.28 1.88 2.5682330153654163
-2.2 1.88 2.5682330153654163
-2.12 1.88 2.5682330153654163
-2.04 1.88 2.5682330153654163
-1.96 1.88 2.5733034011563838
-1.88 1.88 2.5834933608559485
-1.8 1.88 2.5834933608559481
-1.72 1.88 2.5834933608559481
-1.64 1.88 2.5834933608559481
-1.56 1.88 2.5834933608559481
-1.48 1.88 2.5834933608559481
-1.4 1.88 2.5834933608559481
-1.32 1.88 2.5834933608559481
-1.24 1.88 2.5834933608559481
-1.16 1.88 2.5834933608559481
-1.08 1.88 2.5834933608559481
-1 1.88 2.5834933608559481
-0.92 1.88 2.5834933608559481
-0.84 1.88 2.5834933608559481
-0.76 1.88 2.5834933608559481
-0.68 1.88 2.5834933608559481
-0.6 1.88 2.5834933608559481
-0.52 1.88 2.5834933608559481
-0.44 1.88 2.5834933608559481
-0.36 1.88 2.5834933608559481
-0.28 1.88 2.5834933608559481
-0.2 1.88 2.5834933608559481
-0.12 1.88 2.5834933608559481
-0.04 1.88 2.578381131314528
0.04 1.88 2.5581876823131378
0.12 1.88 1.8180972697976621
0.2 1.88 0.9998345118523424
0.28 1.88 0.54508452299792176
0.36 1.88 0.31335396682010369
0.44 1.88 0.20129807658278848
0.52 1.88 0.14891087062070069
0.6 1.88 0.12518413287852614
0.68 1.88 0.11278077086812149
0.76 1.88 0.10309756890632311
0.84 1.88 0.095267318766075471
0.92 1.88 0.088797699965175211
1 1.88 0.083357845655315593
1.08 1.88 0.090939058597997807
1.16 1.88 0.10002775219860321
1.24 1.88 0.11114397887371405
1.32 1.88 0.12508434925614201
1.4 1.88 0.14354393424121553
1.48 1.88 0.17968026209244481
1.56 1.88 0.25913980859340746
1.64 1.88 0.43178827704063338
1.72 1.88 0.79347898253975746
1.8 1.88 1.4492524930142268
1.88 1.88 1.5002085471363065
1.96 1.88 1.9728592957959525
2.04 1.88 2.5834933608559485
2.12 1.88 2.5834933608559485
2.2 1.88 2.5834933608559485
2.28 1.88 2.5834933608559485
2.36 1.88 2.5834933608559485
2.44 1.88 2.5834933608559485
2.52 1.88 2.5834933608559485
2.6 1.88 2.5834933608559485
2.68 1.88 2.5834933608559485
2.76 1.88 2.5834933608559485
2.84 1.88 2.5834933608559485
2.92 1.88 2.5834933608559485
3 1.88 2.5834933608559485

-3 1.96 2.5682330153654163
-2.92 1.96 2.5682330153654163
-2.84 1.96 2.5682330153654163
-2.76 1.96 2.5682330153654163
-2.68 1.96 2.5682330153654167
-2.6 1.96 2.5682330153654167
-2.52 1.96 2.5682330153654167
-2.44 1.96 2.5682330153654167
-2.36 1.96 2.5682330153654167
-2.28 1.96 2.5682330153654163
-2.2 1.96 2.5682330153654163
-2.12 1.96 2.5682330153654163
-2.04 1.96 2.5682330153654163
-1.96 1.96 2.5733034011563838
-1.88 1.96 2.5733034011563838
-1.8 1.96 2.5733034011563838
-1.72 1.96 2.5733034011563838
-1.64 1.96 2.5733034011563838
-1.56 1.96 2.5733034011563838
-1.48 1.96 2.5733034011563838
-1.4 1.96 2.5733034011563838
-1.32 1.96 2.5733034011563838
-1.24 1.96 2.5733034011563838
-1.16 1.96 2.5733034011563838
-1.08 1.96 2.5733034011563838
-1 1.96 2.5733034011563838
-0.92 1.96 2.5733034011563838
-0.84 1.96 2.5733034011563838
-0.76 1.96 2.5733034011563838
-0.68 1.96 2.5733034011563838
-0.6 1.96 2.5733034011563838
-0.52 1.96 2.5733034011563838
-0.44 1.96 2.5733034011563838
-0.36 1.96 2.5733034011563838
-0.28 1.96 2.5733034011563838
-0.2 1.96 2.5733034011563838
-0.12 1.96 2.5733034011563838
-0.04 1.96 2.5733034011563838
0.04 1.96 2.3293709495830375
0.12 1.96 1.2866829880660331
0.2 1.96 0.68656709033527186
0.28 1.96 0.37715601711099273
0.36 1.96 0.22806870651024408
0.44 1.96 0.15909188766470866
0.52 1.96 0.1281769703206338
0.6 1.96 0.11384327658366934
0.68 1.96 0.10345144134045438
0.76 1.96 0.095146083606785309
0.84 1.96 0.088348028081374999
0.92 1.96 0.08267580303031756
1 1.96 0.077867557788222228
1.08 1.96 0.0843631091550444
1.16 1.96 0.092023411108402009
1.24 1.96 0.10120654219857753
1.32 1.96 0.11243770738052331
1.4 1.96 0.12652133554509964
1.48 1.96 0.14543161780671296
1.56 1.96 0.18307743567895512
1.64 1.96 0.26496700351301467
1.72 1.96 0.44083461083662973
1.8 1.96 0.80484748371402848
1.88 1.96 1.5002085471363065
1.96 1.96 1.9728592957959525
2.04 1.96 2.5733034011563842
2.12 1.96 2.5733034011563842
2.2 1.96 2.5733034011563842
2.28 1.96 2.5733034011563842
2.36 1.96 2.5733034011563842
2.44 1.96 2.5733034011563842
2.52 1.96 2.5733034011563842
2.6 1.96 2.5733034011563842
2.68 1.96 2.5733034011563842
2.76 1.96 2.5733034011563842
2.84 1.96 2.5733034011563842
2.92 1.96 2.5733034011563842
3 1.96 2.5733034011563842

-3 2.04 2.5682330153654167
-2.92 2.04 2.5682330153654167
-2.84 2.04 2.5682330153654167
-2.76 2.04 2.5682330153654167
-2.68 2.04 2.5682330153654167
-2.6 2.04 2.5682330153654167
-2.52 2.04 2.5682330153654167
-2.44 2.04 2.5682330153654167
-2.36 2.04 2.5682330153654167
-2.28 2.04 2.5682330153654167
-2.2 2.04 2.5682330153654167
-2.12 2.04 2.5682330153654167
-2.04 2.04 2.5682330153654167
-1.96 2.04 2.5682330153654167
-1.88 2.04 2.5682330153654167
-1.8 2.04 2.5682330153654167
-1.72 2.04 2.5682330153654167
-1.64 2.04 2.5682330153654167
-1.56 2.04 2.5682330153654167
-1.48 2.04 2.5682330153654167
-1.4 2.04 2.5682330153654167
-1.32 2.04 2.5682330153654167
-1.24 2.04 2.5682330153654167
-1.16 2.04 2.5682330153654167
-1.08 2.04 2.5682330153654167
-1 2.04 2.5682330153654167
-0.92 2.04 2.5682330153654167
-0.84 2.04 2.5682330153654167
-0.76 2.04 2.5682330153654167
-0.68 2.04 2.5682330153654167
-0.6 2.04 2.5682330153654167
-0.52 2.04 2.5682330153654167
-0.44 2.04 2.5682330153654167
-0.36 2.04 2.5682330153654167
-0.28 2.04 2.5682330153654167
-0.2 2.04 2.5682330153654167
-0.12 2.04 2.5682330153654167
-0.04 2.04 2.5682330153654167
0.04 2.04 2.0026077524234411
0.12 2.04 1.0809136956575514
0.2 2.04 0.57245300343562622
0.28 2.04 0.31863944236254182
0.36 2.04 0.19925666649049423
0.44 2.04 0.14513692065948544
0.52 2.04 0.12141133356625333
0.6 2.04 0.10904862237119363
0.68 2.04 0.09942300522728019
0.76 2.04 0.091679446626187058
0.84 2.04 0.085308008310275907
0.92 2.04 0.079969002216077917
1 2.04 0.075427111581030812
1.08 2.04 0.081471157092054658
1.16 2.04 0.08854825441701418
1.24 2.04 0.096959606140209459
1.32 2.04 0.10713889490482612
1.4 2.04 0.11973534780437906
1.48 2.04 0.13576911446091
1.56 2.04 0.16193692065948542
1.64 2.04 0.21845666649049375
1.72 2.04 0.34023944236254178
1.8 2.04 0.59645300343562824
1.88 2.04 1.1073136956575493
1.96 2.04 1.9728592957959525
2.04 2.04 2.5682330153654171
2.12 2.04 2.5682330153654167
2.2 2.04 2.5682330153654167
2.28 2.04 2.5682330153654167
2.36 2.04 2.5682330153654167
2.44 2.04 2.5682330153654167
2.52 2.04 2.5682330153654167
2.6 2.04 2.5682330153654167
2.68 2.04 2.5682330153654167
2.76 2.04 2.5682330153654167
2.84 2.04 2.5682330153654167
2.92 2.04 2.5682330153654167
3 2.04 2.5682330153654167

-3 2.12 2.5682330153654167
-2.92 2.12 2.5682330153654167
-2.84 2.12 2.5682330153654167
-2.76 2.12 2.5682330153654167
-2.68 2.12 2.5682330153654167
-2.6 2.12 2.5682330153654167
-2.52 2.12 2.5682330153654167
-2.44 2.12 2.5682330153654167
-2.36 2.12 2.5682330153654167
-2.28 2.12 2.5682330153654167
-2.2 2.12 2.5682330153654167
-2.12 2.12 2.5682330153654167
-2.04 2.12 2.5682330153654167
-1.96 2.12 2.5682330153654167
-1.88 2.12 2.5682330153654167
-1.8 2.12 2.5682330153654167
-1.72 2.12 2.5682330153654167
-1.64 2.12 2.5682330153654167
-1.56 2.12 2.5682330153654167
-1.48 2.12 2.5682330153654167
-1.4 2.12 2.5682330153654167
-1.32 2.12 2.5682330153654167
-1.24 2.12 2.5682330153654167
-1.16 2.12 2.5682330153654167
-1.08 2.12 2.5682330153654167
-1 2.12 2.5682330153654167
-0.92 2.12 2.5682330153654167
-0.84 2.12 2.5682330153654167
-0.76 2.12 2.5682330153654167
-0.68 2.12 2.5682330153654167
-0.6 2.12 2.5682330153654167
-0.52 2.12 2.5682330153654167
-0.44 2.12 2.5682330153654167
-0.36 2.12 2.5682330153654167
-0.28 2.12 2.5682330153654167
-0.2 2.12 2.5682330153654167
-0.12 2.12 2.5682330153654167
-0.04 2.12 2.5682330153654167
0.04 2.12 2.0026077524234411
0.12 2.12 1.0809136956575514
0.2 2.12 0.57245300343562622
0.28 2.12 0.31863944236254182
0.36 2.12 0.19925666649049423
0.44 2.12 0.14513692065948544
0.52 2.12 0.12141133356625333
0.6 2.12 0.10904862237119363
0.68 2.12 0.09942300522728019
0.76 2.12 0.091679446626187058
0.84 2.12 0.085308008310275907
0.92 2.12 0.079969002216077917
1 2.12 0.075427111581030812
1.08 2.12 0.081471157092054658
1.16 2.12 0.08854825441701418
1.24 2.12 0.096959606140209459
1.32 2.12 0.10713889490482612
1.4 2.12 0.11973534780437906
1.48 2.12 0.13576911446091
1.56 2.12 0.16193692065948542
1.64 2.12 0.21845666649049375
1.72 2.12 0.34023944236254178
1.8 2.12 0.59645300343562824
1.88 2.12 1.1073136956575493
1.96 2.12 1.9728592957959525
2.04 2.12 2.5682330153654171
2.12 2.12 2.5682330153654167
2.2 2.12 2.5682330153654167
2.28 2.12 2.5682330153654167
2.36 2.12 2.5682330153654167
2.44 2.12 2.5682330153654167
2.52 2.12 2.5682330153654167
2.6 2.12 2.5682330153654167
2.68 2.12 2.5682330153654167
2.76 2.12 2.5682330153654167
2.84 2.12 2.5682330153654167
2.92 2.12 2.5682330153654167
3 2.12 2.5682330153654167

-3 2.2 2.5682330153654167
-2.92 2.2 2.5682330153654167
-2.84 2.2 2.5682330153654167
-2.76 2.2 2.5682330153654167
-2.68 2.2 2.5682330153654167
-2.6 2.2 2.5682330153654167
-2.52 2.2 2.5682330153654167
-2.44 2.2 2.5682330153654167
-2.36 2.2 2.5682330153654167
-2.28 2.2 2.5682330153654167
-2.2 2.2 2.5682330153654167
-2.12 2.2 2.5682330153654167
-2.04 2.2 2.5682330153654167
-1.96 2.2 2.5682330153654167
-1.88 2.2 2.5682330153654167
-1.8 2.2 2.5682330153654167
-1.72 2.2 2.5682330153654167
-1.64 2.2 2.5682330153654167
-1.56 2.2 2.5682330153654167
-1.48 2.2 2.5682330153654167
-1.4 2.2 2.5682330153654167
-1.32 2.2 2.5682330153654167
-1.24 2.2 2.5682330153654167
-1.16 2.2 2.5682330153654167
-1.08 2.2 2.5682330153654167
-1 2.2 2.5682330153654167
-0.92 2.2 2.5682330153654167
-0.84 2.2 2.5682330153654167
-0.76 2.2 2.5682330153654167
-0.68 2.2 2.5682330153654167
-0.6 2.2 2.5682330153654167
-0.52 2.2 2.5682330153654167
-0.44 2.2 2.5682330153654167
-0.36 2.2 2.5682330153654167
-0.28 2.2 2.5682330153654167
-0.2 2.2 2.5682330153654167
-0.12 2.2 2.5682330153654167
-0.04 2.2 2.5682330153654167
0.04 2.2 2.0026077524234411
0.12 2.2 1.0809136956575514
0.2 2.2 0.57245300343562622
0.28 2.2 0.31863944236254182
0.36 2.2 0.19925666649049423
0.44 2.2 0.14513692065948544
0.52 2.2 0.12141133356625333
0.6 2.2 0.10904862237119363
0.68 2.2 0.09942300522728019
0.76 2.2 0.091679446626187058
0.84 2.2 0.085308008310275907
0.92 2.2 0.079969002216077917
1 2.2 0.075427111581030812
1.08 2.2 0.081471157092054658
1.16 2.2 0.08854825441701418
1.24 2.2 0.096959606140209459
1.32 2.2 0.10713889490482612
1.4 2.2 0.11973534780437906
1.48 2.2 0.13576911446091
1.56 2.2 0.16193692065948542
1.64 2.2 0.21845666649049375
1.72 2.2 0.34023944236254178
1.8 2.2 0.59645300343562824
1.88 2.2 1.1073136956575493
1.96 2.2 1.9728592957959525
2.04 2.2 2.5682330153654171
2.12 2.2 2.5682330153654167
2.2 2.2 2.5682330153654167
2.28 2.2 2.5682330153654167
2.36 2.2 2.5682330153654167
2.44 2.2 2.5682330153654167
2.52 2.2 2.5682330153654167
2.6 2.2 2.5682330153654167
2.68 2.2 2.5682330153654167
2.76 2.2 2.5682330153654167
2.84 2.2 2.5682330153654167
2.92 2.2 2.5682330153654167
3 2.2 2.5682330153654167

-3 2.28 2.5682330153654167
-2.92 2.28 2.5682330153654167
-2.84 2.28 2.5682330153654167
-2.76 2.28 2.5682330153654167
-2.68 2.28 2.5682330153654167
-2.6 2.28 2.5682330153654167
-2.52 2.28 2.5682330153654167
-2.44 2.28 2.5682330153654167
-2.36 2.28 2.5682330153654167
-2.28 2.28 2.5682330153654167
-2.2 2.28 2.5682330153654167
-2.12 2.28 2.5682330153654167
-2.04 2.28 2.5682330153654167
-1.96 2.28 2.5682330153654167
-1.88 2.28 2.5682330153654167
-1.8 2.28 2.5682330153654167
-1.72 2.28 2.5682330153654167
-1.64 2.28 2.5682330153654167
-1.56 2.28 2.5682330153654167
-1.48 2.28 2.5682330153654167
-1.4 2.28 2.5682330153654167
-1.32 2.28 2.5682330153654167
-1.24 2.28 2.5682330153654167
-1.16 2.28 2.5682330153654167
-1.08 2.28 2.5682330153654167
-1 2.28 2.5682330153654167
-0.92 2.28 2.5682330153654167
-0.84 2.28 2.5682330153654167
-0.76 2.28 2.5682330153654167
-0.68 2.28 2.5682330153654167
-0.6 2.28 2.5682330153654167
-0.52 2.28 2.5682330153654167
-0.44 2.28 2.5682330153654167
-0.36 2.28 2.5682330153654167
-0.28 2.28 2.5682330153654167
-0.2 2.28 2.5682330153654167
-0.12 2.28 2.5682330153654167
-0.04 2.28 2.5682330153654167
0.04 2.28 2.0026077524234411
0.12 2.28 1.0809136956575514
0.2 2.28 0.57245300343562622
0.28 2.28 0.31863944236254182
0.36 2.28 0.19925666649049423
0.44 2.28 0.14513692065948544
0.52 2.28 0.12141133356625333
0.6 2.28 0.10904862237119363
0.68 2.28 0.09942300522728019
0.76 2.28 0.091679446626187058
0.84 2.28 0.085308008310275907
0.92 2.28 0.079969002216077917
1 2.28 0.075427111581030812
1.08 2.28 0.081471157092054658
1.16 2.28 0.08854825441701418
1.24 2.28 0.096959606140209459
1.32 2.28 0.10713889490482612
1.4 2.28 0.11973534780437906
1.48 2.28 0.13576911446091
1.56 2.28 0.16193692065948542
1.64 2.28 0.21845666649049375
1.72 2.28 0.34023944236254178
1.8 2.28 0.59645300343562824
1.88 2.28 1.1073136956575493
1.96 2.28 1.9728592957959525
2.04 2.28 2.5682330153654171
2.12 2.28 2.5682330153654167
2.2 2.28 2.5682330153654167
2.28 2.28 2.5682330153654167
2.36 2.28 2.5682330153654167
2.44 2.28 2.5682330153654167
2.52 2.28 2.5682330153654167
2.6 2.28 2.5682330153654167
2.68 2.28 2.5682330153654167
2.76 2.28 2.5682330153654167
2.84 2.28 2.5682330153654167
2.92 2.28 2.5682330153654167
3 2.28 2.5682330153654167

-3 2.36 2.5682330153654167
-2.92 2.36 2.5682330153654167
-2.84 2.36 2.5682330153654167
-2.76 2.36 2.5682330153654167
-2.68 2.36 2.5682330153654167
-2.6 2.36 2.5682330153654167
-2.52 2.36 2.5682330153654167
-2.44 2.36 2.5682330153654167
-2.36 2.36 2.5682330153654167
-2.28 2.36 2.5682330153654167
-2.2 2.36 2.5682330153654167
-2.12 2.36 2.5682330153654167
-2.04 2.36 2.5682330153654167
-1.96 2.36 2.5682330153654167
-1.88 2.36 2.5682330153654167
-1.8 2.36 2.5682330153654167
-1.72 2.36 2.5682330153654167
-1.64 2.36 2.5682330153654167
-1.56 2.36 2.5682330153654167
-1.48 2.36 2.5682330153654167
-1.4 2.36 2.5682330153654167
-1.32 2.36 2.5682330153654167
-1.24 2.36 2.5682330153654167
-1.16 2.36 2.5682330153654167
-1.08 2.36 2.5682330153654167
-1 2.36 2.5682330153654167
-0.92 2.36 2.5682330153654167
-0.84 2.36 2.5682330153654167
-0.76 2.36 2.5682330153654167
-0.68 2.36 2.5682330153654167
-0.6 2.36 2.5682330153654167
-0.52 2.36 2.5682330153654167
-0.44 2.36 2.5682330153654167
-0.36 2.36 2.5682330153654167
-0.28 2.36 2.5682330153654167
-0.2 2.36 2.5682330153654167
-0.12 2.36 2.5682330153654167
-0.04 2.36 2.5682330153654167
0.04 2.36 2.0026077524234411
0.12 2.36 1.0809136956575514
0.2 2.36 0.57245300343562622
0.28 2.36 0.31863944236254182
0.36 2.36 0.19925666649049423
0.44 2.36 0.14513692065948544
0.52 2.36 0.12141133356625333
0.6 2.36 0.10904862237119363
0.68 2.36 0.09942300522728019
0.76 2.36 0.091679446626187058
0.84 2.36 0.085308008310275907
0.92 2.36 0.079969002216077917
1 2.36 0.075427111581030812
1.08 2.36 0.081471157092054658
1.16 2.36 0.08854825441701418
1.24 2.36 0.096959606140209459
1.32 2.36 0.10713889490482612
1.4 2.36 0.11973534780437906
1.48 2.36 0.13576911446091
1.56 2.36 0.16193692065948542
1.64 2.36 0.21845666649049375
1.72 2.36 0.34023944236254178
1.8 2.36 0.59645300343562824
1.88 2.36 1.1073136956575493
1.96 2.36 1.9728592957959525
2.04 2.36 2.5682330153654171
2.12 2.36 2.5682330153654167
2.2 2.36 2.5682330153654167
2.28 2.36 2.5682330153654167
2.36 2.36 2.5682330153654167
2.44 2.36 2.5682330153654167
2.52 2.36 2.5682330153654167
2.6 2.36 2.5682330153654167
2.68 2.36 2.5682330153654167
2.76 2.36 2.5682330153654167
2.84 2.36 2.5682330153654167
2.92 2.36 2.5682330153654167
3 2.36 2.5682330153654167

-3 2.44 2.5682330153654167
-2.92 2.44 2.5682330153654167
-2.84 2.44 2.5682330153654167
-2.76 2.44 2.5682330153654167
-2.68 2.44 2.5682330153654167
-2.6 2.44 2.5682330153654167
-2.52 2.44 2.5682330153654167
-2.44 2.44 2.5682330153654167
-2.36 2.44 2.5682330153654167
-2.28 2.44 2.5682330153654167
-2.2 2.44 2.5682330153654167
-2.12 2.44 2.5682330153654167
-2.04 2.44 2.5682330153654167
-1.96 2.44 2.5682330153654167
-1.88 2.44 2.5682330153654167
-1.8 2.44 2.5682330153654167
-1.72 2.44 2.5682330153654167
-1.64 2.44 2.5682330153654167
-1.56 2.44 2.5682330153654167
-1.48 2.44 2.5682330153654167
-1.4 2.44 2.5682330153654167
-1.32 2.44 2.5682330153654167
-1.24 2.44 2.5682330153654167
-1.16 2.44 2.5682330153654167
-1.08 2.44 2.5682330153654167
-1 2.44 2.5682330153654167
-0.92 2.44 2.5682330153654167
-0.84 2.44 2.5682330153654167
-0.76 2.44 2.5682330153654167
-0.68 2.44 2.5682330153654167
-0.6 2.44 2.5682330153654167
-0.52 2.44 2.5682330153654167
-0.44 2.44 2.5682330153654167
-0.36 2.44 2.5682330153654167
-0.28 2.44 2.5682330153654167
-0.2 2.44 2.5682330153654167
-0.12 2.44 2.5682330153654167
-0.04 2.44 2.5682330153654167
0.04 2.44 2.0026077524234411
0.12 2.44 1.0809136956575514
0.2 2.44 0.57245300343562622
0.28 2.44 0.31863944236254182
0.36 2.44 0.19925666649049423
0.44 2.44 0.14513692065948544
0.52 2.44 0.12141133356625333
0.6 2.44 0.10904862237119363
0.68 2.44 0.09942300522728019
0.76 2.44 0.091679446626187058
0.84 2.44 0.085308008310275907
0.92 2.44 0.079969002216077917
1 2.44 0.075427111581030812
1.08 2.44 0.081471157092054658
1.16 2.44 0.08854825441701418
1.24 2.44 0.096959606140209459
1.32 2.44 0.10713889490482612
1.4 2.44 0.11973534780437906
1.48 2.44 0.13576911446091
1.56 2.44 0.16193692065948542
1.64 2.44 0.21845666649049375
1.72 2.44 0.34023944236254178
1.8 2.44 0.59645300343562824
1.88 2.44 1.1073136956575493
1.96 2.44 1.9728592957959525
2.04 2.44 2.5682330153654171
2.12 2.44 2.5682330153654167
2.2 2.44 2.5682330153654167
2.28 2.44 2.5682330153654167
2.36 2.44 2.5682330153654167
2.44 2.44 2.5682330153654167
2.52 2.44 2.5682330153654167
2.6 2.44 2.5682330153654167
2.68 2.44 2.5682330153654167
2.76 2.44 2.5682330153654167
2.84 2.44 2.5682330153654167
2.92 2.44 2.5682330153654167
3 2.44 2.5682330153654167

-3 2.52 2.5682330153654167
-2.92 2.52 2.5682330153654167
-2.84 2.52 2.5682330153654167
-2.76 2.52 2.5682330153654167
-2.68 2.52 2.5682330153654167
-2.6 2.52 2.5682330153654167
-2.52 2.52 2.5682330153654167
-2.44 2.52 2.5682330153654167
-2.36 2.52 2.5682330153654167
-2.28 2.52 2.5682330153654167
-2.2 2.52 2.5682330153654167
-2.12 2.52 2.5682330153654167
-2.04 2.52 2.5682330153654167
-1.96 2.52 2.5682330153654167
-1.88 2.52 2.5682330153654167
-1.8 2.52 2.5682330153654167
-1.72 2.52 2.5682330153654167
-1.64 2.52 2.5682330153654167
-1.56 2.52 2.5682330153654167
-1.48 2.52 2.5682330153654167
-1.4 2.52 2.5682330153654167
-1.32 2.52 2.5682330153654167
-1.24 2.52 2.5682330153654167
-1.16 2.52 2.5682330153654167
-1.08 2.52 2.5682330153654167
-1 2.52 2.5682330153654167
-0.92 2.52 2.5682330153654167
-0.84 2.52 2.5682330153654167
-0.76 2.52 2.5682330153654167
-0.68 2.52 2.5682330153654167
-0.6 2.52 2.5682330153654167
-0.52 2.52 2.5682330153654167
-0.44 2.52 2.5682330153654167
-0.36 2.52 2.5682330153654167
-0.28 2.52 2.5682330153654167
-0.2 2.52 2.5682330153654167
-0.12 2.52 2.5682330153654167
-0.04 2.52 2.5682330153654167
0.04 2.52 2.0026077524234411
0.12 2.52 1.0809136956575514
0.2 2.52 0.57245300343562622
0.28 2.52 0.31863944236254182
0.36 2.52 0.19925666649049423
0.44 2.52 0.14513692065948544
0.52 2.52 0.12141133356625333
0.6 2.52 0.10904862237119363
0.68 2.52 0.09942300522728019
0.76 2.52 0.091679446626187058
0.84 2.52 0.085308008310275907
0.92 2.52 0.079969002216077917
1 2.52 0.075427111581030812
1.08 2.52 0.081471157092054658
1.16 2.52 0.08854825441701418
1.24 2.52 0.096959606140209459
1.32 2.52 0.10713889490482612
1.4 2.52 0.11973534780437906
1.48 2.52 0.13576911446091
1.56 2.52 0.16193692065948542
1.64 2.52 0.21845666649049375
1.72 2.52 0.34023944236254178
1.8 2.52 0.59645300343562824
1.88 2.52 1.1073136956575493
1.96 2.52 1.9728592957959525
2.04 2.52 2.5682330153654171
2.12 2.52 2.5682330153654167
2.2 2.52 2.5682330153654167
2.28 2.52 2.5682330153654167
2.36 2.52 2.5682330153654167
2.44 2.52 2.5682330153654167
2.52 2.52 2.5682330153654167
2.6 2.52 2.5682330153654167
2.68 2.52 2.5682330153654167
2.76 2.52 2.5682330153654167
2.84 2.52 2.5682330153654167
2.92 2.52 2.5682330153654167
3 2.52 2.5682330153654167

-3 2.6 2.5682330153654167
-2.92 2.6 2.5682330153654167
-2.84 2.6 2.5682330153654167
-2.76 2.6 2.5682330153654167
-2.68 2.6 2.5682330153654167
-2.6 2.6 2.5682330153654167
-2.52 2.6 2.5682330153654167
-2.44 2.6 2.5682330153654167
-2.36 2.6 2.5682330153654167
-2.28 2.6 2.5682330153654167
-2.2 2.6 2.5682330153654167
-2.12 2.6 2.5682330153654167
-2.04 2.6 2.5682330153654167
-1.96 2.6 2.5682330153654167
-1.88 2.6 2.5682330153654167
-1.8 2.6 2.5682330153654167
-1.72 2.6 2.5682330153654167
-1.64 2.6 2.5682330153654167
-1.56 2.6 2.5682330153654167
-1.48 2.6 2.5682330153654167
-1.4 2.6 2.5682330153654167
-1.32 2.6 2.5682330153654167
-1.24 2.6 2.5682330153654167
-1.16 2.6 2.5682330153654167
-1.08 2.6 2.5682330153654167
-1 2.6 2.5682330153654167
-0.92 2.6 2.5682330153654167
-0.84 2.6 2.5682330153654167
-0.76 2.6 2.5682330153654167
-0.68 2.6 2.5682330153654167
-0.6 2.6 2.5682330153654167
-0.52 2.6 2.5682330153654167
-0.44 2.6 2.5682330153654167
-0.36 2.6 2.5682330153654167
-0.28 2.6 2.5682330153654167
-0.2 2.6 2.5682330153654167
-0.12 2.6 2.5682330153654167
-0.04 2.6 2.5682330153654167
0.04 2.6 2.0026077524234411
0.12 2.6 1.0809136956575514
0.2 2.6 0.57245300343562622
0.28 2.6 0.31863944236254182
0.36 2.6 0.19925666649049423
0.44 2.6 0.14513692065948544
0.52 2.6 0.12141133356625333
0.6 2.6 0.10904862237119363
0.68 2.6 0.09942300522728019
0.76 2.6 0.091679446626187058
0.84 2.6 0.085308008310275907
0.92 2.6 0.079969002216077917
1 2.6 0.075427111581030812
1.08 2.6 0.081471157092054658
1.16 2.6 0.08854825441701418
1.24 2.6 0.096959606140209459
1.32 2.6 0.10713889490482612
1.4 2.6 0.11973534780437906
1.48 2.6 0.13576911446091
1.56 2.6 0.16193692065948542
1.64 2.6 0.21845666649049375
1.72 2.6 0.34023944236254178
1.8 2.6 0.59645300343562824
1.88 2.6 1.1073136956575493
1.96 2.6 1.9728592957959525
2.04 2.6 2.5682330153654171
2.12 2.6 2.5682330153654167
2.2 2.6 2.5682330153654167
2.28 2.6 2.5682330153654167
2.36 2.6 2.5682330153654167
2.44 2.6 2.5682330153654167
2.52 2.6 2.5682330153654167
2.6 2.6 2.5682330153654167
2.68 2.6 2.5682330153654167
2.76 2.6 2.5682330153654167
2.84 2.6 2.5682330153654167
2.92 2.6 2.5682330153654167
3 2.6 2.5682330153654167

-3 2.68 2.5682330153654167
-2.92 2.68 2.5682330153654167
-2.84 2.68 2.5682330153654167
-2.76 2.68 2.5682330153654167
-2.68 2.68 2.5682330153654167
-2.6 2.68 2.5682330153654167
-2.52 2.68 2.5682330153654167
-2.44 2.68 2.5682330153654167
-2.36 2.68 2.5682330153654167
-2.28 2.68 2.5682330153654167
-2.2 2.68 2.5682330153654167
-2.12 2.68 2.5682330153654167
-2.04 2.68 2.5682330153654167
-1.96 2.68 2.5682330153654167
-1.88 2.68 2.5682330153654167
-1.8 2.68 2.5682330153654167
-1.72 2.68 2.5682330153654167
-1.64 2.68 2.5682330153654167
-1.56 2.68 2.5682330153654167
-1.48 2.68 2.5682330153654167
-1.4 2.68 2.5682330153654167
-1.32 2.68 2.5682330153654167
-1.24 2.68 2.5682330153654167
-1.16 2.68 2.5682330153654167
-1.08 2.68 2.5682330153654167
-1 2.68 2.5682330153654167
-0.92 2.68 2.5682330153654167
-0.84 2.68 2.5682330153654167
-0.76 2.68 2.5682330153654167
-0.68 2.68 2.5682330153654167
-0.6 2.68 2.5682330153654167
-0.52 2.68 2.5682330153654167
-0.44 2.68 2.5682330153654167
-0.36 2.68 2.5682330153654167
-0.28 2.68 2.5682330153654167
-0.2 2.68 2.5682330153654167
-0.12 2.68 2.5682330153654167
-0.04 2.68 2.5682330153654167
0.04 2.68 2.0026077524234411
0.12 2.68 1.0809136956575514
0.2 2.68 0.57245300343562622
0.28 2.68 0.31863944236254182
0.36 2.68 0.19925666649049423
0.44 2.68 0.14513692065948544
0.52 2.68 0.12141133356625333
0.6 2.68 0.10904862237119363
0.68 2.68 0.09942300522728019
0.76 2.68 0.091679446626187058
0.84 2.68 0.085308008310275907
0.92 2.68 0.079969002216077917
1 2.68 0.075427111581030812
1.08 2.68 0.081471157092054658
1.16 2.68 0.08854825441701418
1.24 2.68 0.096959606140209459
1.32 2.68 0.10713889490482612
1.4 2.68 0.11973534780437906
1.48 2.68 0.13576911446091
1.56 2.68 0.16193692065948542
1.64 2.68 0.21845666649049375
1.72 2.68 0.34023944236254178
1.8 2.68 0.59645300343562824
1.88 2.68 1.1073136956575493
1.96 2.68 1.9728592957959525
2.04 2.68 2.5682330153654171
2.12 2.68 2.5682330153654167
2.2 2.68 2.5682330153654167
2.28 2.68 2.5682330153654167
2.36 2.68 2.5682330153654167
2.44 2.68 2.5682330153654167
2.52 2.68 2.5682330153654167
2.6 2.68 2.5682330153654167
2.68 2.68 2.5682330153654167
2.76 2.68 2.5682330153654167
2.84 2.68 2.5682330153654167
2.92 2.68 2.5682330153654167
3 2.68 2.5682330153654167

-3 2.76 2.5682330153654167
-2.92 2.76 2.5682330153654167
-2.84 2.76 2.5682330153654167
-2.76 2.76 2.5682330153654167
-2.68 2.76 2.5682330153654167
-2.6 2.76 2.5682330153654167
-2.52 2.76 2.5682330153654167
-2.44 2.76 2.5682330153654167
-2.36 2.76 2.5682330153654167
-2.28 2.76 2.5682330153654167
-2.2 2.76 2.5682330153654167
-2.12 2.76 2.5682330153654167
-2.04 2.76 2.5682330153654167
-1.96 2.76 2.5682330153654167
-1.88 2.76 2.5682330153654167
-1.8 2.76 2.5682330153654167
-1.72 2.76 2.5682330153654167
-1.64 2.76 2.5682330153654167
-1.56 2.76 2.5682330153654167
-1.48 2.76 2.5682330153654167
-1.4 2.76 2.5682330153654167
-1.32 2.76 2.5682330153654167
-1.24 2.76 2.5682330153654167
-1.16 2.76 2.5682330153654167
-1.08 2.76 2.5682330153654167
-1 2.76 2.5682330153654167
-0.92 2.76 2.5682330153654167
-0.84 2.76 2.5682330153654167
-0.76 2.76 2.5682330153654167
-0.68 2.76 2.5682330153654167
-0.6 2.76 2.5682330153654167
-0.52 2.76 2.5682330153654167
-0.44 2.76 2.5682330153654167
-0.36 2.76 2.5682330153654167
-0.28 2.76 2.5682330153654167
-0.2 2.76 2.5682330153654167
-0.12 2.76 2.5682330153654167
-0.04 2.76 2.5682330153654167
0.04 2.76 2.0026077524234411
0.12 2.76 1.0809136956575514
0.2 2.76 0.57245300343562622
0.28 2.76 0.31863944236254182
0.36 2.76 0.19925666649049423
0.44 2.76 0.14513692065948544
0.52 2.76 0.12141133356625333
0.6 2.76 0.10904862237119363
0.68 2.76 0.09942300522728019
0.76 2.76 0.091679446626187058
0.84 2.76 0.085308008310275907
0.92 2.76 0.079969002216077917
1 2.76 0.075427111581030812
1.08 2.76 0.081471157092054658
1.16 2.76 0.08854825441701418
1.24 2.76 0.096959606140209459
1.32 2.76 0.10713889490482612
1.4 2.76 0.11973534780437906
1.48 2.76 0.13576911446091
1.56 2.76 0.16193692065948542
1.64 2.76 0.21845666649049375
1.72 2.76 0.34023944236254178
1.8 2.76 0.59645300343562824
1.88 2.76 1.1073136956575493
1.96 2.76 1.9728592957959525
2.04 2.76 2.5682330153654171
2.12 2.76 2.5682330153654167
2.2 2.76 2.5682330153654167
2.28 2.76 2.5682330153654167
2.36 2.76 2.5682330153654167
2.44 2.76 2.5682330153654167
2.52 2.76 2.5682330153654167
2.6 2.76 2.5682330153654167
2.68 2.76 2.5682330153654167
2.76 2.76 2.5682330153654167
2.84 2.76 2.5682330153654167
2.92 2.76 2.5682330153654167
3 2.76 2.5682330153654167

-3 2.84 2.5682330153654167
-2.92 2.84 2.5682330153654167
-2.84 2.84 2.5682330153654167
-2.76 2.84 2.5682330153654167
-2.68 2.84 2.5682330153654167
-2.6 2.84 2.5682330153654167
-2.52 2.84 2.5682330153654167
-2.44 2.84 2.5682330153654167
-2.36 2.84 2.5682330153654167
-2.28 2.84 2.5682330153654167
-2.2 2.84 2.5682330153654167
-2.12 2.84 2.5682330153654167
-2.04 2.84 2.5682330153654167
-1.96 2.84 2.5682330153654167
-1.88 2.84 2.5682330153654167
-1.8 2.84 2.5682330153654167
-1.72 2.84 2.5682330153654167
-1.64 2.84 2.5682330153654167
-1.56 2.84 2.5682330153654167
-1.48 2.84 2.5682330153654167
-1.4 2.84 2.5682330153654167
-1.32 2.84 2.5682330153654167
-1.24 2.84 2.5682330153654167
-1.16 2.84 2.5682330153654167
-1.08 2.84 2.5682330153654167
-1 2.84 2.5682330153654167
-0.92 2.84 2.5682330153654167
-0.84 2.84 2.5682330153654167
-0.76 2.84 2.5682330153654167
-0.68 2.84 2.5682330153654167
-0.6 2.84 2.5682330153654167
-0.52 2.84 2.5682330153654167
-0.44 2.84 2.5682330153654167
-0.36 2.84 2.5682330153654167
-0.28 2.84 2.5682330153654167
-0.2 2.84 2.5682330153654167
-0.12 2.84 2.5682330153654167
-0.04 2.84 2.5682330153654167
0.04 2.84 2.0026077524234411
0.12 2.84 1.0809136956575514
0.2 2.84 0.57245300343562622
0.28 2.84 0.31863944236254182
0.36 2.84 0.19925666649049423
0.44 2.84 0.14513692065948544
0.52 2.84 0.12141133356625333
0.6 2.84 0.10904862237119363
0.68 2.84 0.09942300522728019
0.76 2.84 0.091679446626187058
0.84 2.84 0.085308008310275907
0.92 2.84 0.079969002216077917
1 2.84 0.075427111581030812
1.08 2.84 0.081471157092054658
1.16 2.84 0.08854825441701418
1.24 2.84 0.096959606140209459
1.32 2.84 0.10713889490482612
1.4 2.84 0.11973534780437906
1.48 2.84 0.13576911446091
1.56 2.84 0.16193692065948542
1.64 2.84 0.21845666649049375
1.72 2.84 0.34023944236254178
1.8 2.84 0.59645300343562824
1.88 2.84 1.1073136956575493
1.96 2.84 1.9728592957959525
2.04 2.84 2.5682330153654171
2.12 2.84 2.5682330153654167
2.2 2.84 2.5682330153654167
2.28 2.84 2.5682330153654167
2.36 2.84 2.5682330153654167
2.44 2.84 2.5682330153654167
2.52 2.84 2.5682330153654167
2.6 2.84 2.5682330153654167
2.68 2.84 2.5682330153654167
2.76 2.84 2.5682330153654167
2.84 2.84 2.5682330153654167
2.92 2.84 2.5682330153654167
3 2.84 2.5682330153654167

-3 2.92 2.5682330153654167
-2.92 2.92 2.5682330153654167
-2.84 2.92 2.5682330153654167
-2.76 2.92 2.5682330153654167
-2.68 2.92 2.5682330153654167
-2.6 2.92 2.5682330153654167
-2.52 2.92 2.5682330153654167
-2.44 2.92 2.5682330153654167
-2.36 2.92 2.5682330153654167
-2.28 2.92 2.5682330153654167
-2.2 2.92 2.5682330153654167
-2.12 2.92 2.5682330153654167
-2.04 2.92 2.5682330153654167
-1.96 2.92 2.5682330153654167
-1.88 2.92 2.5682330153654167
-1.8 2.92 2.5682330153654167
-1.72 2.92 2.5682330153654167
-1.64 2.92 2.5682330153654167
-1.56 2.92 2.5682330153654167
-1.48 2.92 2.5682330153654167
-1.4 2.92 2.5682330153654167
-1.32 2.92 2.5682330153654167
-1.24 2.92 2.5682330153654167
-1.16 2.92 2.5682330153654167
-1.08 2.92 2.5682330153654167
-1 2.92 2.5682330153654167
-0.92 2.92 2.5682330153654167
-0.84 2.92 2.5682330153654167
-0.76 2.92 2.5682330153654167
-0.68 2.92 2.5682330153654167
-0.6 2.92 2.5682330153654167
-0.52 2.92 2.5682330153654167
-0.44 2.92 2.5682330153654167
-0.36 2.92 2.5682330153654167
-0.28 2.92 2.5682330153654167
-0.2 2.92 2.5682330153654167
-0.12 2.92 2.5682330153654167
-0.04 2.92 2.5682330153654167
0.04 2.92 2.0026077524234411
0.12 2.92 1.0809136956575514
0.2 2.92 0.57245300343562622
0.28 2.92 0.31863944236254182
0.36 2.92 0.19925666649049423
0.44 2.92 0.14513692065948544
0.52 2.92 0.12141133356625333
0.6 2.92 0.10904862237119363
0.68 2.92 0.09942300522728019
0.76 2.92 0.091679446626187058
0.84 2.92 0.085308008310275907
0.92 2.92 0.079969002216077917
1 2.92 0.075427111581030812
1.08 2.92 0.081471157092054658
1.16 2.92 0.08854825441701418
1.24 2.92 0.096959606140209459
1.32 2.92 0.10713889490482612
1.4 2.92 0.11973534780437906
1.48 2.92 0.13576911446091
1.56 2.92 0.16193692065948542
1.64 2.92 0.21845666649049375
1.72 2.92 0.34023944236254178
1.8 2.92 0.59645300343562824
1.88 2.92 1.1073136956575493
1.96 2.92 1.9728592957959525
2.04 2.92 2.5682330153654171
2.12 2.92 2.5682330153654167
2.2 2.92 2.5682330153654167
2.28 2.92 2.5682330153654167
2.36 2.92 2.5682330153654167
2.44 2.92 2.5682330153654167
2.52 2.92 2.5682330153654167
2.6 2.92 2.5682330153654167
2.68 2.92 2.5682330153654167
2.76 2.92 2.5682330153654167
2.84 2.92 2.5682330153654167
2.92 2.92 2.5682330153654167
3 2.92 2.5682330153654167

-3 3 2.5682330153654167
-2.92 3 2.5682330153654167
-2.84 3 2.5682330153654167
-2.76 3 2.5682330153654167
-2.68 3 2.5682330153654167
-2.6 3 2.5682330153654167
-2.52 3 2.5682330153654167
-2.44 3 2.5682330153654167
-2.36 3 2.5682330153654167
-2.28 3 2.5682330153654167
-2.2 3 2.5682330153654167
-2.12 3 2.5682330153654167
-2.04 3 2.5682330153654167
-1.96 3 2.5682330153654167
-1.88 3 2.5682330153654167
-1.8 3 2.5682330153654167
-1.72 3 2.5682330153654167
-1.64 3 2.5682330153654167
-1.56 3 2.5682330153654167
-1.48 3 2.5682330153654167
-1.4 3 2.5682330153654167
-1.32 3 2.5682330153654167
-1.24 3 2.5682330153654167
-1.16 3 2.5682330153654167
-1.08 3 2.5682330153654167
-1 3 2.5682330153654167
-0.92 3 2.5682330153654167
-0.84 3 2.5682330153654167
-0.76 3 2.5682330153654167
-0.68 3 2.5682330153654167
-0.6 3 2.5682330153654167
-0.52 3 2.5682330153654167
-0.44 3 2.5682330153654167
-0.36 3 2.5682330153654167
-0.28 3 2.5682330153654167
-0.2 3 2.5682330153654167
-0.12 3 2.5682330153654167
-0.04 3 2.5682330153654167
0.04 3 2.0026077524234411
0.12 3 1.0809136956575514
0.2 3 0.57245300343562622
0.28 3 0.31863944236254182
0.36 3 0.19925666649049423
0.44 3 0.14513692065948544
0.52 3 0.12141133356625333
0.6 3 0.10904862237119363
0.68 3 0.09942300522728019
0.76 3 0.091679446626187058
0.84 3 0.085308008310275907
0.92 3 0.079969002216077917
1 3 0.075427111581030812
1.08 3 0.081471157092054658
1.16 3 0.08854825441701418
1.24 3 0.096959606140209459
1.32 3 0.10713889490482612
1.4 3 0.11973534780437906
1.48 3 0.13576911446091
1.56 3 0.16193692065948542
1.64 3 0.21845666649049375
1.72 3 0.34023944236254178
1.8 3 0.59645300343562824
1.88 3 1.1073136956575493
1.96 3 1.9728592957959525
2.04 3 2.5682330153654171
2.12 3 2.5682330153654167
2.2 3 2.5682330153654167
2.28 3 2.5682330153654167
2.36 3 2.5682330153654167
2.44 3 2.5682330153654167
2.52 3 2.5682330153654167
2.6 3 2.5682330153654167
2.68 3 2.5682330153654167
2.76 3 2.5682330153654167
2.84 3 2.5682330153654167
2.92 3 2.5682330153654167
3 3 2.5682330153654167



==> plot_dat_tex/obj_reg_opt_a_pq.dat <==
# columns: p q value
# grid: 76 by 76; use mesh/cols=76 in PGFPlots
# no capping; no normalisation; value is the raw optimised regularised objective
# ordering: q-row blocks, p varies fastest, blank line after each q-row
# zmin 0.044668939948816405
# zmax 2.5678136287678539
p q value
-3 -3 2.5678136287678535
-2.92 -3 2.5678136287678535
-2.84 -3 2.5678136287678535
-2.76 -3 2.5678136287678535
-2.68 -3 2.5678136287678535
-2.6 -3 2.5678136287678535
-2.52 -3 2.5678136287678535
-2.44 -3 2.5678136287678535
-2.36 -3 2.5678136287678535
-2.28 -3 2.5678136287678535
-2.2 -3 2.5678136287678535
-2.12 -3 2.5678136287678535
-2.04 -3 2.5678136287678535
-1.96 -3 2.5678136287678535
-1.88 -3 2.5678136287678535
-1.8 -3 2.5678136287678535
-1.72 -3 2.5678136287678535
-1.64 -3 2.5678136287678535
-1.56 -3 2.5678136287678535
-1.48 -3 2.5678136287678535
-1.4 -3 2.5678136287678535
-1.32 -3 2.5678136287678535
-1.24 -3 2.5678136287678535
-1.16 -3 2.5678136287678535
-1.08 -3 2.5678136287678535
-1 -3 2.5678136287678535
-0.92 -3 2.5678136287678535
-0.84 -3 2.5678136287678535
-0.76 -3 2.5678136287678535
-0.68 -3 2.5678136287678535
-0.6 -3 2.5678136287678535
-0.52 -3 2.5678136287678535
-0.44 -3 2.5678136287678535
-0.36 -3 2.5678136287678535
-0.28 -3 2.5678136287678535
-0.2 -3 2.5678136287678535
-0.12 -3 2.5678136287678535
-0.04 -3 2.5678136287678535
0.04 -3 1.9714459654375531
0.12 -3 1.0482217521942887
0.2 -3 0.5381945592986721
0.28 -3 0.28279692020037128
0.36 -3 0.16182243901065613
0.44 -3 0.10610878959998288
0.52 -3 0.080791144137301638
0.6 -3 0.069334412548746158
0.68 -3 0.062283247983366125
0.76 -3 0.056606233854873678
0.84 -3 0.051930792846838533
0.92 -3 0.048008929312329827
1 -3 0.044668939948816405
1.08 -3 0.048008929312333179
1.16 -3 0.051930792846841031
1.24 -3 0.056606233854874483
1.32 -3 0.062283247983366472
1.4 -3 0.069334412548746227
1.48 -3 0.080791144137301735
1.56 -3 0.10610878959998307
1.64 -3 0.16182243901065571
1.72 -3 0.28279692020037112
1.8 -3 0.53819455929867233
1.88 -3 1.0482217521942883
1.96 -3 1.9714459654375538
2.04 -3 2.5678136287678535
2.12 -3 2.5678136287678535
2.2 -3 2.5678136287678535
2.28 -3 2.5678136287678535
2.36 -3 2.5678136287678535
2.44 -3 2.5678136287678535
2.52 -3 2.5678136287678535
2.6 -3 2.5678136287678535
2.68 -3 2.5678136287678535
2.76 -3 2.5678136287678535
2.84 -3 2.5678136287678535
2.92 -3 2.5678136287678535
3 -3 2.5678136287678535

-3 -2.92 2.5678136287678535
-2.92 -2.92 2.5678136287678535
-2.84 -2.92 2.5678136287678535
-2.76 -2.92 2.5678136287678535
-2.68 -2.92 2.5678136287678535
-2.6 -2.92 2.5678136287678535
-2.52 -2.92 2.5678136287678535
-2.44 -2.92 2.5678136287678535
-2.36 -2.92 2.5678136287678535
-2.28 -2.92 2.5678136287678535
-2.2 -2.92 2.5678136287678535
-2.12 -2.92 2.5678136287678535
-2.04 -2.92 2.5678136287678535
-1.96 -2.92 2.5678136287678535
-1.88 -2.92 2.5678136287678535
-1.8 -2.92 2.5678136287678535
-1.72 -2.92 2.5678136287678535
-1.64 -2.92 2.5678136287678535
-1.56 -2.92 2.5678136287678535
-1.48 -2.92 2.5678136287678535
-1.4 -2.92 2.5678136287678535
-1.32 -2.92 2.5678136287678535
-1.24 -2.92 2.5678136287678535
-1.16 -2.92 2.5678136287678535
-1.08 -2.92 2.5678136287678535
-1 -2.92 2.5678136287678535
-0.92 -2.92 2.5678136287678535
-0.84 -2.92 2.5678136287678535
-0.76 -2.92 2.5678136287678535
-0.68 -2.92 2.5678136287678535
-0.6 -2.92 2.5678136287678535
-0.52 -2.92 2.5678136287678535
-0.44 -2.92 2.5678136287678535
-0.36 -2.92 2.5678136287678535
-0.28 -2.92 2.5678136287678535
-0.2 -2.92 2.5678136287678535
-0.12 -2.92 2.5678136287678535
-0.04 -2.92 2.5678136287678535
0.04 -2.92 1.9714459654375531
0.12 -2.92 1.0482217521942887
0.2 -2.92 0.5381945592986721
0.28 -2.92 0.28279692020037128
0.36 -2.92 0.16182243901065613
0.44 -2.92 0.10610878959998288
0.52 -2.92 0.080791144137301638
0.6 -2.92 0.069334412548746158
0.68 -2.92 0.062283247983366125
0.76 -2.92 0.056606233854873678
0.84 -2.92 0.051930792846838533
0.92 -2.92 0.048008929312329827
1 -2.92 0.044668939948816405
1.08 -2.92 0.048008929312333179
1.16 -2.92 0.051930792846841031
1.24 -2.92 0.056606233854874483
1.32 -2.92 0.062283247983366472
1.4 -2.92 0.069334412548746227
1.48 -2.92 0.080791144137301735
1.56 -2.92 0.10610878959998307
1.64 -2.92 0.16182243901065571
1.72 -2.92 0.28279692020037112
1.8 -2.92 0.53819455929867233
1.88 -2.92 1.0482217521942883
1.96 -2.92 1.9714459654375538
2.04 -2.92 2.5678136287678535
2.12 -2.92 2.5678136287678535
2.2 -2.92 2.5678136287678535
2.28 -2.92 2.5678136287678535
2.36 -2.92 2.5678136287678535
2.44 -2.92 2.5678136287678535
2.52 -2.92 2.5678136287678535
2.6 -2.92 2.5678136287678535
2.68 -2.92 2.5678136287678535
2.76 -2.92 2.5678136287678535
2.84 -2.92 2.5678136287678535
2.92 -2.92 2.5678136287678535
3 -2.92 2.5678136287678535

-3 -2.84 2.5678136287678535
-2.92 -2.84 2.5678136287678535
-2.84 -2.84 2.5678136287678535
-2.76 -2.84 2.5678136287678535
-2.68 -2.84 2.5678136287678535
-2.6 -2.84 2.5678136287678535
-2.52 -2.84 2.5678136287678535
-2.44 -2.84 2.5678136287678535
-2.36 -2.84 2.5678136287678535
-2.28 -2.84 2.5678136287678535
-2.2 -2.84 2.5678136287678535
-2.12 -2.84 2.5678136287678535
-2.04 -2.84 2.5678136287678535
-1.96 -2.84 2.5678136287678535
-1.88 -2.84 2.5678136287678535
-1.8 -2.84 2.5678136287678535
-1.72 -2.84 2.5678136287678535
-1.64 -2.84 2.5678136287678535
-1.56 -2.84 2.5678136287678535
-1.48 -2.84 2.5678136287678535
-1.4 -2.84 2.5678136287678535
-1.32 -2.84 2.5678136287678535
-1.24 -2.84 2.5678136287678535
-1.16 -2.84 2.5678136287678535
-1.08 -2.84 2.5678136287678535
-1 -2.84 2.5678136287678535
-0.92 -2.84 2.5678136287678535
-0.84 -2.84 2.5678136287678535
-0.76 -2.84 2.5678136287678535
-0.68 -2.84 2.5678136287678535
-0.6 -2.84 2.5678136287678535
-0.52 -2.84 2.5678136287678535
-0.44 -2.84 2.5678136287678535
-0.36 -2.84 2.5678136287678535
-0.28 -2.84 2.5678136287678535
-0.2 -2.84 2.5678136287678535
-0.12 -2.84 2.5678136287678535
-0.04 -2.84 2.5678136287678535
0.04 -2.84 1.9714459654375531
0.12 -2.84 1.0482217521942887
0.2 -2.84 0.5381945592986721
0.28 -2.84 0.28279692020037128
0.36 -2.84 0.16182243901065613
0.44 -2.84 0.10610878959998288
0.52 -2.84 0.080791144137301638
0.6 -2.84 0.069334412548746158
0.68 -2.84 0.062283247983366125
0.76 -2.84 0.056606233854873678
0.84 -2.84 0.051930792846838533
0.92 -2.84 0.048008929312329827
1 -2.84 0.044668939948816405
1.08 -2.84 0.048008929312333179
1.16 -2.84 0.051930792846841031
1.24 -2.84 0.056606233854874483
1.32 -2.84 0.062283247983366472
1.4 -2.84 0.069334412548746227
1.48 -2.84 0.080791144137301735
1.56 -2.84 0.10610878959998307
1.64 -2.84 0.16182243901065571
1.72 -2.84 0.28279692020037112
1.8 -2.84 0.53819455929867233
1.88 -2.84 1.0482217521942883
1.96 -2.84 1.9714459654375538
2.04 -2.84 2.5678136287678535
2.12 -2.84 2.5678136287678535
2.2 -2.84 2.5678136287678535
2.28 -2.84 2.5678136287678535
2.36 -2.84 2.5678136287678535
2.44 -2.84 2.5678136287678535
2.52 -2.84 2.5678136287678535
2.6 -2.84 2.5678136287678535
2.68 -2.84 2.5678136287678535
2.76 -2.84 2.5678136287678535
2.84 -2.84 2.5678136287678535
2.92 -2.84 2.5678136287678535
3 -2.84 2.5678136287678535

-3 -2.76 2.5678136287678535
-2.92 -2.76 2.5678136287678535
-2.84 -2.76 2.5678136287678535
-2.76 -2.76 2.5678136287678535
-2.68 -2.76 2.5678136287678535
-2.6 -2.76 2.5678136287678535
-2.52 -2.76 2.5678136287678535
-2.44 -2.76 2.5678136287678535
-2.36 -2.76 2.5678136287678535
-2.28 -2.76 2.5678136287678535
-2.2 -2.76 2.5678136287678535
-2.12 -2.76 2.5678136287678535
-2.04 -2.76 2.5678136287678535
-1.96 -2.76 2.5678136287678535
-1.88 -2.76 2.5678136287678535
-1.8 -2.76 2.5678136287678535
-1.72 -2.76 2.5678136287678535
-1.64 -2.76 2.5678136287678535
-1.56 -2.76 2.5678136287678535
-1.48 -2.76 2.5678136287678535
-1.4 -2.76 2.5678136287678535
-1.32 -2.76 2.5678136287678535
-1.24 -2.76 2.5678136287678535
-1.16 -2.76 2.5678136287678535
-1.08 -2.76 2.5678136287678535
-1 -2.76 2.5678136287678535
-0.92 -2.76 2.5678136287678535
-0.84 -2.76 2.5678136287678535
-0.76 -2.76 2.5678136287678535
-0.68 -2.76 2.5678136287678535
-0.6 -2.76 2.5678136287678535
-0.52 -2.76 2.5678136287678535
-0.44 -2.76 2.5678136287678535
-0.36 -2.76 2.5678136287678535
-0.28 -2.76 2.5678136287678535
-0.2 -2.76 2.5678136287678535
-0.12 -2.76 2.5678136287678535
-0.04 -2.76 2.5678136287678535
0.04 -2.76 1.9714459654375531
0.12 -2.76 1.0482217521942887
0.2 -2.76 0.5381945592986721
0.28 -2.76 0.28279692020037128
0.36 -2.76 0.16182243901065613
0.44 -2.76 0.10610878959998288
0.52 -2.76 0.080791144137301638
0.6 -2.76 0.069334412548746158
0.68 -2.76 0.062283247983366125
0.76 -2.76 0.056606233854873678
0.84 -2.76 0.051930792846838533
0.92 -2.76 0.048008929312329827
1 -2.76 0.044668939948816405
1.08 -2.76 0.048008929312333179
1.16 -2.76 0.051930792846841031
1.24 -2.76 0.056606233854874483
1.32 -2.76 0.062283247983366472
1.4 -2.76 0.069334412548746227
1.48 -2.76 0.080791144137301735
1.56 -2.76 0.10610878959998307
1.64 -2.76 0.16182243901065571
1.72 -2.76 0.28279692020037112
1.8 -2.76 0.53819455929867233
1.88 -2.76 1.0482217521942883
1.96 -2.76 1.9714459654375538
2.04 -2.76 2.5678136287678535
2.12 -2.76 2.5678136287678535
2.2 -2.76 2.5678136287678535
2.28 -2.76 2.5678136287678535
2.36 -2.76 2.5678136287678535
2.44 -2.76 2.5678136287678535
2.52 -2.76 2.5678136287678535
2.6 -2.76 2.5678136287678535
2.68 -2.76 2.5678136287678535
2.76 -2.76 2.5678136287678535
2.84 -2.76 2.5678136287678535
2.92 -2.76 2.5678136287678535
3 -2.76 2.5678136287678535

-3 -2.68 2.5678136287678535
-2.92 -2.68 2.5678136287678535
-2.84 -2.68 2.5678136287678535
-2.76 -2.68 2.5678136287678535
-2.68 -2.68 2.5678136287678535
-2.6 -2.68 2.5678136287678535
-2.52 -2.68 2.5678136287678535
-2.44 -2.68 2.5678136287678535
-2.36 -2.68 2.5678136287678535
-2.28 -2.68 2.5678136287678535
-2.2 -2.68 2.5678136287678535
-2.12 -2.68 2.5678136287678535
-2.04 -2.68 2.5678136287678535
-1.96 -2.68 2.5678136287678535
-1.88 -2.68 2.5678136287678535
-1.8 -2.68 2.5678136287678535
-1.72 -2.68 2.5678136287678535
-1.64 -2.68 2.5678136287678535
-1.56 -2.68 2.5678136287678535
-1.48 -2.68 2.5678136287678535
-1.4 -2.68 2.5678136287678535
-1.32 -2.68 2.5678136287678535
-1.24 -2.68 2.5678136287678535
-1.16 -2.68 2.5678136287678535
-1.08 -2.68 2.5678136287678535
-1 -2.68 2.5678136287678535
-0.92 -2.68 2.5678136287678535
-0.84 -2.68 2.5678136287678535
-0.76 -2.68 2.5678136287678535
-0.68 -2.68 2.5678136287678535
-0.6 -2.68 2.5678136287678535
-0.52 -2.68 2.5678136287678535
-0.44 -2.68 2.5678136287678535
-0.36 -2.68 2.5678136287678535
-0.28 -2.68 2.5678136287678535
-0.2 -2.68 2.5678136287678535
-0.12 -2.68 2.5678136287678535
-0.04 -2.68 2.5678136287678535
0.04 -2.68 1.9714459654375529
0.12 -2.68 1.0482217521942887
0.2 -2.68 0.5381945592986721
0.28 -2.68 0.28279692020037128
0.36 -2.68 0.16182243901065613
0.44 -2.68 0.10610878959998288
0.52 -2.68 0.080791144137301638
0.6 -2.68 0.069334412548746158
0.68 -2.68 0.062283247983366125
0.76 -2.68 0.056606233854873678
0.84 -2.68 0.051930792846838533
0.92 -2.68 0.048008929312329827
1 -2.68 0.044668939948816405
1.08 -2.68 0.048008929312333179
1.16 -2.68 0.051930792846841031
1.24 -2.68 0.056606233854874469
1.32 -2.68 0.062283247983366472
1.4 -2.68 0.069334412548746227
1.48 -2.68 0.080791144137301735
1.56 -2.68 0.10610878959998307
1.64 -2.68 0.16182243901065571
1.72 -2.68 0.28279692020037112
1.8 -2.68 0.53819455929867233
1.88 -2.68 1.0482217521942883
1.96 -2.68 1.9714459654375538
2.04 -2.68 2.5678136287678535
2.12 -2.68 2.5678136287678535
2.2 -2.68 2.5678136287678535
2.28 -2.68 2.5678136287678535
2.36 -2.68 2.5678136287678535
2.44 -2.68 2.5678136287678535
2.52 -2.68 2.5678136287678535
2.6 -2.68 2.5678136287678535
2.68 -2.68 2.5678136287678535
2.76 -2.68 2.5678136287678535
2.84 -2.68 2.5678136287678535
2.92 -2.68 2.5678136287678535
3 -2.68 2.5678136287678535

-3 -2.6 2.5678136287678535
-2.92 -2.6 2.5678136287678535
-2.84 -2.6 2.5678136287678535
-2.76 -2.6 2.5678136287678535
-2.68 -2.6 2.5678136287678535
-2.6 -2.6 2.5678136287678535
-2.52 -2.6 2.5678136287678535
-2.44 -2.6 2.5678136287678535
-2.36 -2.6 2.5678136287678535
-2.28 -2.6 2.5678136287678535
-2.2 -2.6 2.5678136287678535
-2.12 -2.6 2.5678136287678535
-2.04 -2.6 2.5678136287678535
-1.96 -2.6 2.5678136287678535
-1.88 -2.6 2.5678136287678535
-1.8 -2.6 2.5678136287678535
-1.72 -2.6 2.5678136287678535
-1.64 -2.6 2.5678136287678535
-1.56 -2.6 2.5678136287678535
-1.48 -2.6 2.5678136287678535
-1.4 -2.6 2.5678136287678535
-1.32 -2.6 2.5678136287678535
-1.24 -2.6 2.5678136287678535
-1.16 -2.6 2.5678136287678535
-1.08 -2.6 2.5678136287678535
-1 -2.6 2.5678136287678535
-0.92 -2.6 2.5678136287678535
-0.84 -2.6 2.5678136287678535
-0.76 -2.6 2.5678136287678535
-0.68 -2.6 2.5678136287678535
-0.6 -2.6 2.5678136287678535
-0.52 -2.6 2.5678136287678535
-0.44 -2.6 2.5678136287678535
-0.36 -2.6 2.5678136287678535
-0.28 -2.6 2.5678136287678535
-0.2 -2.6 2.5678136287678535
-0.12 -2.6 2.5678136287678535
-0.04 -2.6 2.5678136287678535
0.04 -2.6 1.9714459654375529
0.12 -2.6 1.0482217521942887
0.2 -2.6 0.5381945592986721
0.28 -2.6 0.28279692020037128
0.36 -2.6 0.16182243901065613
0.44 -2.6 0.10610878959998288
0.52 -2.6 0.080791144137301638
0.6 -2.6 0.069334412548746158
0.68 -2.6 0.062283247983366125
0.76 -2.6 0.056606233854873678
0.84 -2.6 0.051930792846838533
0.92 -2.6 0.048008929312329827
1 -2.6 0.044668939948816405
1.08 -2.6 0.048008929312333179
1.16 -2.6 0.051930792846841031
1.24 -2.6 0.056606233854874469
1.32 -2.6 0.062283247983366472
1.4 -2.6 0.069334412548746227
1.48 -2.6 0.080791144137301735
1.56 -2.6 0.10610878959998307
1.64 -2.6 0.16182243901065571
1.72 -2.6 0.28279692020037112
1.8 -2.6 0.53819455929867233
1.88 -2.6 1.0482217521942883
1.96 -2.6 1.9714459654375538
2.04 -2.6 2.5678136287678535
2.12 -2.6 2.5678136287678535
2.2 -2.6 2.5678136287678535
2.28 -2.6 2.5678136287678535
2.36 -2.6 2.5678136287678535
2.44 -2.6 2.5678136287678535
2.52 -2.6 2.5678136287678535
2.6 -2.6 2.5678136287678535
2.68 -2.6 2.5678136287678535
2.76 -2.6 2.5678136287678535
2.84 -2.6 2.5678136287678535
2.92 -2.6 2.5678136287678535
3 -2.6 2.5678136287678535

-3 -2.52 2.5678136287678535
-2.92 -2.52 2.5678136287678535
-2.84 -2.52 2.5678136287678535
-2.76 -2.52 2.5678136287678535
-2.68 -2.52 2.5678136287678535
-2.6 -2.52 2.5678136287678535
-2.52 -2.52 2.5678136287678535
-2.44 -2.52 2.5678136287678535
-2.36 -2.52 2.5678136287678535
-2.28 -2.52 2.5678136287678535
-2.2 -2.52 2.5678136287678535
-2.12 -2.52 2.5678136287678535
-2.04 -2.52 2.5678136287678535
-1.96 -2.52 2.5678136287678535
-1.88 -2.52 2.5678136287678535
-1.8 -2.52 2.5678136287678535
-1.72 -2.52 2.5678136287678535
-1.64 -2.52 2.5678136287678535
-1.56 -2.52 2.5678136287678535
-1.48 -2.52 2.5678136287678535
-1.4 -2.52 2.5678136287678535
-1.32 -2.52 2.5678136287678535
-1.24 -2.52 2.5678136287678535
-1.16 -2.52 2.5678136287678535
-1.08 -2.52 2.5678136287678535
-1 -2.52 2.5678136287678535
-0.92 -2.52 2.5678136287678535
-0.84 -2.52 2.5678136287678535
-0.76 -2.52 2.5678136287678535
-0.68 -2.52 2.5678136287678535
-0.6 -2.52 2.5678136287678535
-0.52 -2.52 2.5678136287678535
-0.44 -2.52 2.5678136287678535
-0.36 -2.52 2.5678136287678535
-0.28 -2.52 2.5678136287678535
-0.2 -2.52 2.5678136287678535
-0.12 -2.52 2.5678136287678535
-0.04 -2.52 2.5678136287678535
0.04 -2.52 1.9714459654375529
0.12 -2.52 1.0482217521942887
0.2 -2.52 0.5381945592986721
0.28 -2.52 0.28279692020037128
0.36 -2.52 0.16182243901065613
0.44 -2.52 0.10610878959998288
0.52 -2.52 0.080791144137301638
0.6 -2.52 0.069334412548746158
0.68 -2.52 0.062283247983366125
0.76 -2.52 0.056606233854873678
0.84 -2.52 0.051930792846838533
0.92 -2.52 0.048008929312329827
1 -2.52 0.044668939948816405
1.08 -2.52 0.048008929312333179
1.16 -2.52 0.051930792846841031
1.24 -2.52 0.056606233854874469
1.32 -2.52 0.062283247983366472
1.4 -2.52 0.069334412548746227
1.48 -2.52 0.080791144137301735
1.56 -2.52 0.10610878959998307
1.64 -2.52 0.16182243901065571
1.72 -2.52 0.28279692020037112
1.8 -2.52 0.53819455929867233
1.88 -2.52 1.0482217521942883
1.96 -2.52 1.9714459654375538
2.04 -2.52 2.5678136287678535
2.12 -2.52 2.5678136287678535
2.2 -2.52 2.5678136287678535
2.28 -2.52 2.5678136287678535
2.36 -2.52 2.5678136287678535
2.44 -2.52 2.5678136287678535
2.52 -2.52 2.5678136287678535
2.6 -2.52 2.5678136287678535
2.68 -2.52 2.5678136287678535
2.76 -2.52 2.5678136287678535
2.84 -2.52 2.5678136287678535
2.92 -2.52 2.5678136287678535
3 -2.52 2.5678136287678535

-3 -2.44 2.5678136287678535
-2.92 -2.44 2.5678136287678535
-2.84 -2.44 2.5678136287678535
-2.76 -2.44 2.5678136287678535
-2.68 -2.44 2.5678136287678535
-2.6 -2.44 2.5678136287678535
-2.52 -2.44 2.5678136287678535
-2.44 -2.44 2.5678136287678535
-2.36 -2.44 2.5678136287678535
-2.28 -2.44 2.5678136287678535
-2.2 -2.44 2.5678136287678535
-2.12 -2.44 2.5678136287678535
-2.04 -2.44 2.5678136287678535
-1.96 -2.44 2.5678136287678535
-1.88 -2.44 2.5678136287678535
-1.8 -2.44 2.5678136287678535
-1.72 -2.44 2.5678136287678535
-1.64 -2.44 2.5678136287678535
-1.56 -2.44 2.5678136287678535
-1.48 -2.44 2.5678136287678535
-1.4 -2.44 2.5678136287678535
-1.32 -2.44 2.5678136287678535
-1.24 -2.44 2.5678136287678535
-1.16 -2.44 2.5678136287678535
-1.08 -2.44 2.5678136287678535
-1 -2.44 2.5678136287678535
-0.92 -2.44 2.5678136287678535
-0.84 -2.44 2.5678136287678535
-0.76 -2.44 2.5678136287678535
-0.68 -2.44 2.5678136287678535
-0.6 -2.44 2.5678136287678535
-0.52 -2.44 2.5678136287678535
-0.44 -2.44 2.5678136287678535
-0.36 -2.44 2.5678136287678535
-0.28 -2.44 2.5678136287678535
-0.2 -2.44 2.5678136287678535
-0.12 -2.44 2.5678136287678535
-0.04 -2.44 2.5678136287678535
0.04 -2.44 1.9714459654375529
0.12 -2.44 1.0482217521942887
0.2 -2.44 0.5381945592986721
0.28 -2.44 0.28279692020037128
0.36 -2.44 0.16182243901065613
0.44 -2.44 0.10610878959998288
0.52 -2.44 0.080791144137301638
0.6 -2.44 0.069334412548746158
0.68 -2.44 0.062283247983366125
0.76 -2.44 0.056606233854873678
0.84 -2.44 0.051930792846838533
0.92 -2.44 0.048008929312329827
1 -2.44 0.044668939948816405
1.08 -2.44 0.048008929312333179
1.16 -2.44 0.051930792846841031
1.24 -2.44 0.056606233854874469
1.32 -2.44 0.062283247983366472
1.4 -2.44 0.069334412548746227
1.48 -2.44 0.080791144137301735
1.56 -2.44 0.10610878959998307
1.64 -2.44 0.16182243901065571
1.72 -2.44 0.28279692020037112
1.8 -2.44 0.53819455929867233
1.88 -2.44 1.0482217521942883
1.96 -2.44 1.9714459654375538
2.04 -2.44 2.5678136287678535
2.12 -2.44 2.5678136287678535
2.2 -2.44 2.5678136287678535
2.28 -2.44 2.5678136287678535
2.36 -2.44 2.5678136287678535
2.44 -2.44 2.5678136287678535
2.52 -2.44 2.5678136287678535
2.6 -2.44 2.5678136287678535
2.68 -2.44 2.5678136287678535
2.76 -2.44 2.5678136287678535
2.84 -2.44 2.5678136287678535
2.92 -2.44 2.5678136287678535
3 -2.44 2.5678136287678535

-3 -2.36 2.5678136287678535
-2.92 -2.36 2.5678136287678535
-2.84 -2.36 2.5678136287678535
-2.76 -2.36 2.5678136287678535
-2.68 -2.36 2.5678136287678535
-2.6 -2.36 2.5678136287678535
-2.52 -2.36 2.5678136287678535
-2.44 -2.36 2.5678136287678535
-2.36 -2.36 2.5678136287678535
-2.28 -2.36 2.5678136287678535
-2.2 -2.36 2.5678136287678535
-2.12 -2.36 2.5678136287678535
-2.04 -2.36 2.5678136287678535
-1.96 -2.36 2.5678136287678535
-1.88 -2.36 2.5678136287678535
-1.8 -2.36 2.5678136287678535
-1.72 -2.36 2.5678136287678535
-1.64 -2.36 2.5678136287678535
-1.56 -2.36 2.5678136287678535
-1.48 -2.36 2.5678136287678535
-1.4 -2.36 2.5678136287678535
-1.32 -2.36 2.5678136287678535
-1.24 -2.36 2.5678136287678535
-1.16 -2.36 2.5678136287678535
-1.08 -2.36 2.5678136287678535
-1 -2.36 2.5678136287678535
-0.92 -2.36 2.5678136287678535
-0.84 -2.36 2.5678136287678535
-0.76 -2.36 2.5678136287678535
-0.68 -2.36 2.5678136287678535
-0.6 -2.36 2.5678136287678535
-0.52 -2.36 2.5678136287678535
-0.44 -2.36 2.5678136287678535
-0.36 -2.36 2.5678136287678535
-0.28 -2.36 2.5678136287678535
-0.2 -2.36 2.5678136287678535
-0.12 -2.36 2.5678136287678535
-0.04 -2.36 2.5678136287678535
0.04 -2.36 1.9714459654375529
0.12 -2.36 1.0482217521942887
0.2 -2.36 0.5381945592986721
0.28 -2.36 0.28279692020037128
0.36 -2.36 0.16182243901065613
0.44 -2.36 0.10610878959998288
0.52 -2.36 0.080791144137301638
0.6 -2.36 0.069334412548746158
0.68 -2.36 0.062283247983366125
0.76 -2.36 0.056606233854873678
0.84 -2.36 0.051930792846838533
0.92 -2.36 0.048008929312329827
1 -2.36 0.044668939948816405
1.08 -2.36 0.048008929312333179
1.16 -2.36 0.051930792846841031
1.24 -2.36 0.056606233854874469
1.32 -2.36 0.062283247983366472
1.4 -2.36 0.069334412548746227
1.48 -2.36 0.080791144137301735
1.56 -2.36 0.10610878959998307
1.64 -2.36 0.16182243901065571
1.72 -2.36 0.28279692020037112
1.8 -2.36 0.53819455929867233
1.88 -2.36 1.0482217521942883
1.96 -2.36 1.9714459654375538
2.04 -2.36 2.5678136287678535
2.12 -2.36 2.5678136287678535
2.2 -2.36 2.5678136287678535
2.28 -2.36 2.5678136287678535
2.36 -2.36 2.5678136287678535
2.44 -2.36 2.5678136287678535
2.52 -2.36 2.5678136287678535
2.6 -2.36 2.5678136287678535
2.68 -2.36 2.5678136287678535
2.76 -2.36 2.5678136287678535
2.84 -2.36 2.5678136287678535
2.92 -2.36 2.5678136287678535
3 -2.36 2.5678136287678535

-3 -2.28 2.5678136287678535
-2.92 -2.28 2.5678136287678535
-2.84 -2.28 2.5678136287678535
-2.76 -2.28 2.5678136287678535
-2.68 -2.28 2.5678136287678535
-2.6 -2.28 2.5678136287678535
-2.52 -2.28 2.5678136287678535
-2.44 -2.28 2.5678136287678535
-2.36 -2.28 2.5678136287678535
-2.28 -2.28 2.5678136287678535
-2.2 -2.28 2.5678136287678535
-2.12 -2.28 2.5678136287678535
-2.04 -2.28 2.5678136287678535
-1.96 -2.28 2.5678136287678535
-1.88 -2.28 2.5678136287678535
-1.8 -2.28 2.5678136287678535
-1.72 -2.28 2.5678136287678535
-1.64 -2.28 2.5678136287678535
-1.56 -2.28 2.5678136287678535
-1.48 -2.28 2.5678136287678535
-1.4 -2.28 2.5678136287678535
-1.32 -2.28 2.5678136287678535
-1.24 -2.28 2.5678136287678535
-1.16 -2.28 2.5678136287678535
-1.08 -2.28 2.5678136287678535
-1 -2.28 2.5678136287678535
-0.92 -2.28 2.5678136287678535
-0.84 -2.28 2.5678136287678535
-0.76 -2.28 2.5678136287678535
-0.68 -2.28 2.5678136287678535
-0.6 -2.28 2.5678136287678535
-0.52 -2.28 2.5678136287678535
-0.44 -2.28 2.5678136287678535
-0.36 -2.28 2.5678136287678535
-0.28 -2.28 2.5678136287678535
-0.2 -2.28 2.5678136287678535
-0.12 -2.28 2.5678136287678535
-0.04 -2.28 2.5678136287678535
0.04 -2.28 1.9714459654375531
0.12 -2.28 1.0482217521942887
0.2 -2.28 0.5381945592986721
0.28 -2.28 0.28279692020037128
0.36 -2.28 0.16182243901065613
0.44 -2.28 0.10610878959998288
0.52 -2.28 0.080791144137301638
0.6 -2.28 0.069334412548746158
0.68 -2.28 0.062283247983366125
0.76 -2.28 0.056606233854873678
0.84 -2.28 0.051930792846838533
0.92 -2.28 0.048008929312329827
1 -2.28 0.044668939948816405
1.08 -2.28 0.048008929312333179
1.16 -2.28 0.051930792846841031
1.24 -2.28 0.056606233854874483
1.32 -2.28 0.062283247983366472
1.4 -2.28 0.069334412548746227
1.48 -2.28 0.080791144137301735
1.56 -2.28 0.10610878959998307
1.64 -2.28 0.16182243901065571
1.72 -2.28 0.28279692020037112
1.8 -2.28 0.53819455929867233
1.88 -2.28 1.0482217521942883
1.96 -2.28 1.9714459654375538
2.04 -2.28 2.5678136287678535
2.12 -2.28 2.5678136287678535
2.2 -2.28 2.5678136287678535
2.28 -2.28 2.5678136287678535
2.36 -2.28 2.5678136287678535
2.44 -2.28 2.5678136287678535
2.52 -2.28 2.5678136287678535
2.6 -2.28 2.5678136287678535
2.68 -2.28 2.5678136287678535
2.76 -2.28 2.5678136287678535
2.84 -2.28 2.5678136287678535
2.92 -2.28 2.5678136287678535
3 -2.28 2.5678136287678535

-3 -2.2 2.5678136287678535
-2.92 -2.2 2.5678136287678535
-2.84 -2.2 2.5678136287678535
-2.76 -2.2 2.5678136287678535
-2.68 -2.2 2.5678136287678535
-2.6 -2.2 2.5678136287678535
-2.52 -2.2 2.5678136287678535
-2.44 -2.2 2.5678136287678535
-2.36 -2.2 2.5678136287678535
-2.28 -2.2 2.5678136287678535
-2.2 -2.2 2.5678136287678535
-2.12 -2.2 2.5678136287678535
-2.04 -2.2 2.5678136287678535
-1.96 -2.2 2.5678136287678535
-1.88 -2.2 2.5678136287678535
-1.8 -2.2 2.5678136287678535
-1.72 -2.2 2.5678136287678535
-1.64 -2.2 2.5678136287678535
-1.56 -2.2 2.5678136287678535
-1.48 -2.2 2.5678136287678535
-1.4 -2.2 2.5678136287678535
-1.32 -2.2 2.5678136287678535
-1.24 -2.2 2.5678136287678535
-1.16 -2.2 2.5678136287678535
-1.08 -2.2 2.5678136287678535
-1 -2.2 2.5678136287678535
-0.92 -2.2 2.5678136287678535
-0.84 -2.2 2.5678136287678535
-0.76 -2.2 2.5678136287678535
-0.68 -2.2 2.5678136287678535
-0.6 -2.2 2.5678136287678535
-0.52 -2.2 2.5678136287678535
-0.44 -2.2 2.5678136287678535
-0.36 -2.2 2.5678136287678535
-0.28 -2.2 2.5678136287678535
-0.2 -2.2 2.5678136287678535
-0.12 -2.2 2.5678136287678535
-0.04 -2.2 2.5678136287678535
0.04 -2.2 1.9714459654375531
0.12 -2.2 1.0482217521942887
0.2 -2.2 0.5381945592986721
0.28 -2.2 0.28279692020037128
0.36 -2.2 0.16182243901065613
0.44 -2.2 0.10610878959998288
0.52 -2.2 0.080791144137301638
0.6 -2.2 0.069334412548746158
0.68 -2.2 0.062283247983366125
0.76 -2.2 0.056606233854873678
0.84 -2.2 0.051930792846838533
0.92 -2.2 0.048008929312329827
1 -2.2 0.044668939948816405
1.08 -2.2 0.048008929312333179
1.16 -2.2 0.051930792846841031
1.24 -2.2 0.056606233854874483
1.32 -2.2 0.062283247983366472
1.4 -2.2 0.069334412548746227
1.48 -2.2 0.080791144137301735
1.56 -2.2 0.10610878959998307
1.64 -2.2 0.16182243901065571
1.72 -2.2 0.28279692020037112
1.8 -2.2 0.53819455929867233
1.88 -2.2 1.0482217521942883
1.96 -2.2 1.9714459654375538
2.04 -2.2 2.5678136287678535
2.12 -2.2 2.5678136287678535
2.2 -2.2 2.5678136287678535
2.28 -2.2 2.5678136287678535
2.36 -2.2 2.5678136287678535
2.44 -2.2 2.5678136287678535
2.52 -2.2 2.5678136287678535
2.6 -2.2 2.5678136287678535
2.68 -2.2 2.5678136287678535
2.76 -2.2 2.5678136287678535
2.84 -2.2 2.5678136287678535
2.92 -2.2 2.5678136287678535
3 -2.2 2.5678136287678535

-3 -2.12 2.5678136287678535
-2.92 -2.12 2.5678136287678535
-2.84 -2.12 2.5678136287678535
-2.76 -2.12 2.5678136287678535
-2.68 -2.12 2.5678136287678535
-2.6 -2.12 2.5678136287678535
-2.52 -2.12 2.5678136287678535
-2.44 -2.12 2.5678136287678535
-2.36 -2.12 2.5678136287678535
-2.28 -2.12 2.5678136287678535
-2.2 -2.12 2.5678136287678535
-2.12 -2.12 2.5678136287678535
-2.04 -2.12 2.5678136287678535
-1.96 -2.12 2.5678136287678535
-1.88 -2.12 2.5678136287678535
-1.8 -2.12 2.5678136287678535
-1.72 -2.12 2.5678136287678535
-1.64 -2.12 2.5678136287678535
-1.56 -2.12 2.5678136287678535
-1.48 -2.12 2.5678136287678535
-1.4 -2.12 2.5678136287678535
-1.32 -2.12 2.5678136287678535
-1.24 -2.12 2.5678136287678535
-1.16 -2.12 2.5678136287678535
-1.08 -2.12 2.5678136287678535
-1 -2.12 2.5678136287678535
-0.92 -2.12 2.5678136287678535
-0.84 -2.12 2.5678136287678535
-0.76 -2.12 2.5678136287678535
-0.68 -2.12 2.5678136287678535
-0.6 -2.12 2.5678136287678535
-0.52 -2.12 2.5678136287678535
-0.44 -2.12 2.5678136287678535
-0.36 -2.12 2.5678136287678535
-0.28 -2.12 2.5678136287678535
-0.2 -2.12 2.5678136287678535
-0.12 -2.12 2.5678136287678535
-0.04 -2.12 2.5678136287678535
0.04 -2.12 1.9714459654375531
0.12 -2.12 1.0482217521942887
0.2 -2.12 0.5381945592986721
0.28 -2.12 0.28279692020037128
0.36 -2.12 0.16182243901065613
0.44 -2.12 0.10610878959998288
0.52 -2.12 0.080791144137301638
0.6 -2.12 0.069334412548746158
0.68 -2.12 0.062283247983366125
0.76 -2.12 0.056606233854873678
0.84 -2.12 0.051930792846838533
0.92 -2.12 0.048008929312329827
1 -2.12 0.044668939948816405
1.08 -2.12 0.048008929312333179
1.16 -2.12 0.051930792846841031
1.24 -2.12 0.056606233854874483
1.32 -2.12 0.062283247983366472
1.4 -2.12 0.069334412548746227
1.48 -2.12 0.080791144137301735
1.56 -2.12 0.10610878959998307
1.64 -2.12 0.16182243901065571
1.72 -2.12 0.28279692020037112
1.8 -2.12 0.53819455929867233
1.88 -2.12 1.0482217521942883
1.96 -2.12 1.9714459654375538
2.04 -2.12 2.5678136287678535
2.12 -2.12 2.5678136287678535
2.2 -2.12 2.5678136287678535
2.28 -2.12 2.5678136287678535
2.36 -2.12 2.5678136287678535
2.44 -2.12 2.5678136287678535
2.52 -2.12 2.5678136287678535
2.6 -2.12 2.5678136287678535
2.68 -2.12 2.5678136287678535
2.76 -2.12 2.5678136287678535
2.84 -2.12 2.5678136287678535
2.92 -2.12 2.5678136287678535
3 -2.12 2.5678136287678535

-3 -2.04 2.5678136287678535
-2.92 -2.04 2.5678136287678535
-2.84 -2.04 2.5678136287678535
-2.76 -2.04 2.5678136287678535
-2.68 -2.04 2.5678136287678535
-2.6 -2.04 2.5678136287678535
-2.52 -2.04 2.5678136287678535
-2.44 -2.04 2.5678136287678535
-2.36 -2.04 2.5678136287678535
-2.28 -2.04 2.5678136287678535
-2.2 -2.04 2.5678136287678535
-2.12 -2.04 2.5678136287678535
-2.04 -2.04 2.5678136287678535
-1.96 -2.04 2.5678136287678535
-1.88 -2.04 2.5678136287678535
-1.8 -2.04 2.5678136287678535
-1.72 -2.04 2.5678136287678535
-1.64 -2.04 2.5678136287678535
-1.56 -2.04 2.5678136287678535
-1.48 -2.04 2.5678136287678535
-1.4 -2.04 2.5678136287678535
-1.32 -2.04 2.5678136287678535
-1.24 -2.04 2.5678136287678535
-1.16 -2.04 2.5678136287678535
-1.08 -2.04 2.5678136287678535
-1 -2.04 2.5678136287678535
-0.92 -2.04 2.5678136287678535
-0.84 -2.04 2.5678136287678535
-0.76 -2.04 2.5678136287678535
-0.68 -2.04 2.5678136287678535
-0.6 -2.04 2.5678136287678535
-0.52 -2.04 2.5678136287678535
-0.44 -2.04 2.5678136287678535
-0.36 -2.04 2.5678136287678535
-0.28 -2.04 2.5678136287678535
-0.2 -2.04 2.5678136287678535
-0.12 -2.04 2.5678136287678535
-0.04 -2.04 2.5678136287678535
0.04 -2.04 1.9714459654375531
0.12 -2.04 1.0482217521942887
0.2 -2.04 0.5381945592986721
0.28 -2.04 0.28279692020037128
0.36 -2.04 0.16182243901065613
0.44 -2.04 0.10610878959998288
0.52 -2.04 0.080791144137301638
0.6 -2.04 0.069334412548746158
0.68 -2.04 0.062283247983366125
0.76 -2.04 0.056606233854873678
0.84 -2.04 0.051930792846838533
0.92 -2.04 0.048008929312329827
1 -2.04 0.044668939948816405
1.08 -2.04 0.048008929312333179
1.16 -2.04 0.051930792846841031
1.24 -2.04 0.056606233854874483
1.32 -2.04 0.062283247983366472
1.4 -2.04 0.069334412548746227
1.48 -2.04 0.080791144137301735
1.56 -2.04 0.10610878959998307
1.64 -2.04 0.16182243901065571
1.72 -2.04 0.28279692020037112
1.8 -2.04 0.53819455929867233
1.88 -2.04 1.0482217521942883
1.96 -2.04 1.9714459654375538
2.04 -2.04 2.5678136287678535
2.12 -2.04 2.5678136287678535
2.2 -2.04 2.5678136287678535
2.28 -2.04 2.5678136287678535
2.36 -2.04 2.5678136287678535
2.44 -2.04 2.5678136287678535
2.52 -2.04 2.5678136287678535
2.6 -2.04 2.5678136287678535
2.68 -2.04 2.5678136287678535
2.76 -2.04 2.5678136287678535
2.84 -2.04 2.5678136287678535
2.92 -2.04 2.5678136287678535
3 -2.04 2.5678136287678535

-3 -1.96 1.971445965437554
-2.92 -1.96 1.971445965437554
-2.84 -1.96 1.971445965437554
-2.76 -1.96 1.971445965437554
-2.68 -1.96 1.971445965437554
-2.6 -1.96 1.971445965437554
-2.52 -1.96 1.971445965437554
-2.44 -1.96 1.971445965437554
-2.36 -1.96 1.971445965437554
-2.28 -1.96 1.971445965437554
-2.2 -1.96 1.971445965437554
-2.12 -1.96 1.971445965437554
-2.04 -1.96 1.971445965437554
-1.96 -1.96 1.971445965437554
-1.88 -1.96 1.971445965437554
-1.8 -1.96 1.971445965437554
-1.72 -1.96 1.971445965437554
-1.64 -1.96 1.971445965437554
-1.56 -1.96 1.971445965437554
-1.48 -1.96 1.971445965437554
-1.4 -1.96 1.971445965437554
-1.32 -1.96 1.971445965437554
-1.24 -1.96 1.971445965437554
-1.16 -1.96 1.971445965437554
-1.08 -1.96 1.971445965437554
-1 -1.96 1.971445965437554
-0.92 -1.96 1.971445965437554
-0.84 -1.96 1.971445965437554
-0.76 -1.96 1.971445965437554
-0.68 -1.96 1.971445965437554
-0.6 -1.96 1.971445965437554
-0.52 -1.96 1.971445965437554
-0.44 -1.96 1.971445965437554
-0.36 -1.96 1.971445965437554
-0.28 -1.96 1.971445965437554
-0.2 -1.96 1.971445965437554
-0.12 -1.96 1.971445965437554
-0.04 -1.96 1.971445965437554
0.04 -1.96 1.5086103092188914
0.12 -1.96 0.81177929663747705
0.2 -1.96 0.44749475646402559
0.28 -1.96 0.2708441849668069
0.36 -1.96 0.16182243901065613
0.44 -1.96 0.10610878959998288
0.52 -1.96 0.080791144137301638
0.6 -1.96 0.069334412548746033
0.68 -1.96 0.062283247983366125
0.76 -1.96 0.056606233854873678
0.84 -1.96 0.05193079284683854
0.92 -1.96 0.048008929312329827
1 -1.96 0.044668939948816405
1.08 -1.96 0.048008929312333373
1.16 -1.96 0.051930792846841087
1.24 -1.96 0.056606233854874566
1.32 -1.96 0.062283247983366465
1.4 -1.96 0.069334412548746185
1.48 -1.96 0.080791144137301735
1.56 -1.96 0.10610878959998307
1.64 -1.96 0.16182243901065571
1.72 -1.96 0.27084418496680673
1.8 -1.96 0.44749475646402576
1.88 -1.96 0.81177929663747661
1.96 -1.96 1.5086103092188923
2.04 -1.96 1.971445965437554
2.12 -1.96 1.971445965437554
2.2 -1.96 1.971445965437554
2.28 -1.96 1.971445965437554
2.36 -1.96 1.971445965437554
2.44 -1.96 1.971445965437554
2.52 -1.96 1.971445965437554
2.6 -1.96 1.971445965437554
2.68 -1.96 1.971445965437554
2.76 -1.96 1.971445965437554
2.84 -1.96 1.971445965437554
2.92 -1.96 1.971445965437554
3 -1.96 1.971445965437554

-3 -1.88 1.0482217521942883
-2.92 -1.88 1.0482217521942883
-2.84 -1.88 1.0482217521942883
-2.76 -1.88 1.0482217521942883
-2.68 -1.88 1.0482217521942883
-2.6 -1.88 1.0482217521942883
-2.52 -1.88 1.0482217521942883
-2.44 -1.88 1.0482217521942883
-2.36 -1.88 1.0482217521942883
-2.28 -1.88 1.0482217521942883
-2.2 -1.88 1.0482217521942883
-2.12 -1.88 1.0482217521942883
-2.04 -1.88 1.0482217521942883
-1.96 -1.88 1.0482217521942883
-1.88 -1.88 1.0482217521942883
-1.8 -1.88 1.0482217521942883
-1.72 -1.88 1.0482217521942883
-1.64 -1.88 1.0482217521942883
-1.56 -1.88 1.0482217521942883
-1.48 -1.88 1.0482217521942883
-1.4 -1.88 1.0482217521942883
-1.32 -1.88 1.0482217521942883
-1.24 -1.88 1.0482217521942883
-1.16 -1.88 1.0482217521942883
-1.08 -1.88 1.0482217521942883
-1 -1.88 1.0482217521942883
-0.92 -1.88 1.0482217521942883
-0.84 -1.88 1.0482217521942883
-0.76 -1.88 1.0482217521942883
-0.68 -1.88 1.0482217521942883
-0.6 -1.88 1.0482217521942883
-0.52 -1.88 1.0482217521942883
-0.44 -1.88 1.0482217521942883
-0.36 -1.88 1.0482217521942883
-0.28 -1.88 1.0482217521942883
-0.2 -1.88 1.0482217521942883
-0.12 -1.88 1.0482217521942883
-0.04 -1.88 1.0482217521942883
0.04 -1.88 0.81177929663747628
0.12 -1.88 0.44749475646402592
0.2 -1.88 0.27086215960636628
0.28 -1.88 0.18857121610644781
0.36 -1.88 0.14592070898917864
0.44 -1.88 0.10610878959998279
0.52 -1.88 0.080791144137301638
0.6 -1.88 0.069334412548746532
0.68 -1.88 0.062283247983366125
0.76 -1.88 0.056606233854873664
0.84 -1.88 0.05193079284683854
0.92 -1.88 0.048008929312329834
1 -1.88 0.044668939948816405
1.08 -1.88 0.048008929312334858
1.16 -1.88 0.051930792846841531
1.24 -1.88 0.056606233854874607
1.32 -1.88 0.062283247983366326
1.4 -1.88 0.069334412548746088
1.48 -1.88 0.080791144137301735
1.56 -1.88 0.10610878959998307
1.64 -1.88 0.1459207089891783
1.72 -1.88 0.18857121610644778
1.8 -1.88 0.27086215960636639
1.88 -1.88 0.44749475646402576
1.96 -1.88 0.81177929663747672
2.04 -1.88 1.0482217521942883
2.12 -1.88 1.0482217521942883
2.2 -1.88 1.0482217521942883
2.28 -1.88 1.0482217521942883
2.36 -1.88 1.0482217521942883
2.44 -1.88 1.0482217521942883
2.52 -1.88 1.0482217521942883
2.6 -1.88 1.0482217521942883
2.68 -1.88 1.0482217521942883
2.76 -1.88 1.0482217521942883
2.84 -1.88 1.0482217521942883
2.92 -1.88 1.0482217521942883
3 -1.88 1.0482217521942883

-3 -1.8 0.53819455929867344
-2.92 -1.8 0.53819455929867344
-2.84 -1.8 0.53819455929867344
-2.76 -1.8 0.53819455929867344
-2.68 -1.8 0.53819455929867344
-2.6 -1.8 0.53819455929867344
-2.52 -1.8 0.53819455929867344
-2.44 -1.8 0.53819455929867344
-2.36 -1.8 0.53819455929867344
-2.28 -1.8 0.53819455929867344
-2.2 -1.8 0.53819455929867344
-2.12 -1.8 0.53819455929867344
-2.04 -1.8 0.53819455929867344
-1.96 -1.8 0.53819455929867344
-1.88 -1.8 0.53819455929867344
-1.8 -1.8 0.53819455929867344
-1.72 -1.8 0.53819455929867344
-1.64 -1.8 0.53819455929867344
-1.56 -1.8 0.53819455929867344
-1.48 -1.8 0.53819455929867344
-1.4 -1.8 0.53819455929867344
-1.32 -1.8 0.53819455929867344
-1.24 -1.8 0.53819455929867344
-1.16 -1.8 0.53819455929867344
-1.08 -1.8 0.53819455929867344
-1 -1.8 0.53819455929867344
-0.92 -1.8 0.53819455929867344
-0.84 -1.8 0.53819455929867344
-0.76 -1.8 0.53819455929867344
-0.68 -1.8 0.53819455929867344
-0.6 -1.8 0.53819455929867344
-0.52 -1.8 0.53819455929867344
-0.44 -1.8 0.53819455929867344
-0.36 -1.8 0.53819455929867344
-0.28 -1.8 0.53819455929867344
-0.2 -1.8 0.53819455929867344
-0.12 -1.8 0.53819455929867344
-0.04 -1.8 0.53819455929867344
0.04 -1.8 0.44749475646402626
0.12 -1.8 0.27086215960636684
0.2 -1.8 0.18857121610644789
0.28 -1.8 0.15097284242102058
0.36 -1.8 0.12696120060402821
0.44 -1.8 0.10296120060402816
0.52 -1.8 0.080791144137301638
0.6 -1.8 0.069334412548746033
0.68 -1.8 0.062283247983366111
0.76 -1.8 0.056606233854873865
0.84 -1.8 0.05193079284683863
0.92 -1.8 0.048008929312329827
1 -1.8 0.044668939948816405
1.08 -1.8 0.048008929312330202
1.16 -1.8 0.051930792846842044
1.24 -1.8 0.056606233854874705
1.32 -1.8 0.062283247983366569
1.4 -1.8 0.069334412548746185
1.48 -1.8 0.080791144137301735
1.56 -1.8 0.10296120060402832
1.64 -1.8 0.1269612006040281
1.72 -1.8 0.15097284242102055
1.8 -1.8 0.18857121610644792
1.88 -1.8 0.27086215960636673
1.96 -1.8 0.44749475646402648
2.04 -1.8 0.53819455929867344
2.12 -1.8 0.53819455929867344
2.2 -1.8 0.53819455929867344
2.28 -1.8 0.53819455929867344
2.36 -1.8 0.53819455929867344
2.44 -1.8 0.53819455929867344
2.52 -1.8 0.53819455929867344
2.6 -1.8 0.53819455929867344
2.68 -1.8 0.53819455929867344
2.76 -1.8 0.53819455929867344
2.84 -1.8 0.53819455929867344
2.92 -1.8 0.53819455929867344
3 -1.8 0.53819455929867344

-3 -1.72 0.28279692020037167
-2.92 -1.72 0.28279692020037167
-2.84 -1.72 0.28279692020037167
-2.76 -1.72 0.28279692020037167
-2.68 -1.72 0.28279692020037167
-2.6 -1.72 0.28279692020037167
-2.52 -1.72 0.28279692020037167
-2.44 -1.72 0.28279692020037167
-2.36 -1.72 0.28279692020037167
-2.28 -1.72 0.28279692020037167
-2.2 -1.72 0.28279692020037167
-2.12 -1.72 0.28279692020037167
-2.04 -1.72 0.28279692020037167
-1.96 -1.72 0.28279692020037167
-1.88 -1.72 0.28279692020037167
-1.8 -1.72 0.28279692020037167
-1.72 -1.72 0.28279692020037167
-1.64 -1.72 0.28279692020037167
-1.56 -1.72 0.28279692020037167
-1.48 -1.72 0.28279692020037167
-1.4 -1.72 0.28279692020037167
-1.32 -1.72 0.28279692020037167
-1.24 -1.72 0.28279692020037167
-1.16 -1.72 0.28279692020037167
-1.08 -1.72 0.28279692020037167
-1 -1.72 0.28279692020037167
-0.92 -1.72 0.28279692020037167
-0.84 -1.72 0.28279692020037167
-0.76 -1.72 0.28279692020037167
-0.68 -1.72 0.28279692020037167
-0.6 -1.72 0.28279692020037167
-0.52 -1.72 0.28279692020037167
-0.44 -1.72 0.28279692020037167
-0.36 -1.72 0.28279692020037167
-0.28 -1.72 0.28279692020037167
-0.2 -1.72 0.28279692020037167
-0.12 -1.72 0.28279692020037167
-0.04 -1.72 0.28279692020037167
0.04 -1.72 0.27084418496680712
0.12 -1.72 0.18857121610644814
0.2 -1.72 0.15097284242102052
0.28 -1.72 0.13220804771072692
0.36 -1.72 0.11506519056786983
0.44 -1.72 0.097922333425012692
0.52 -1.72 0.080791144137301651
0.6 -1.72 0.069334412548746144
0.68 -1.72 0.062283247983366118
0.76 -1.72 0.056606233854873886
0.84 -1.72 0.051930792846838658
0.92 -1.72 0.048008929312329834
1 -1.72 0.044668939948816405
1.08 -1.72 0.048008929312333921
1.16 -1.72 0.051930792846838936
1.24 -1.72 0.056606233854873685
1.32 -1.72 0.06228324798336636
1.4 -1.72 0.069334412548746088
1.48 -1.72 0.080791144137301762
1.56 -1.72 0.097922333425012789
1.64 -1.72 0.1150651905678699
1.72 -1.72 0.13220804771072742
1.8 -1.72 0.15097284242102055
1.88 -1.72 0.18857121610644792
1.96 -1.72 0.27084418496680712
2.04 -1.72 0.28279692020037162
2.12 -1.72 0.28279692020037162
2.2 -1.72 0.28279692020037162
2.28 -1.72 0.28279692020037162
2.36 -1.72 0.28279692020037162
2.44 -1.72 0.28279692020037162
2.52 -1.72 0.28279692020037162
2.6 -1.72 0.28279692020037162
2.68 -1.72 0.28279692020037162
2.76 -1.72 0.28279692020037162
2.84 -1.72 0.28279692020037162
2.92 -1.72 0.28279692020037162
3 -1.72 0.28279692020037162

-3 -1.64 0.16182243901065596
-2.92 -1.64 0.16182243901065596
-2.84 -1.64 0.16182243901065596
-2.76 -1.64 0.16182243901065596
-2.68 -1.64 0.16182243901065596
-2.6 -1.64 0.16182243901065596
-2.52 -1.64 0.16182243901065596
-2.44 -1.64 0.16182243901065596
-2.36 -1.64 0.16182243901065596
-2.28 -1.64 0.16182243901065596
-2.2 -1.64 0.16182243901065596
-2.12 -1.64 0.16182243901065596
-2.04 -1.64 0.16182243901065596
-1.96 -1.64 0.16182243901065596
-1.88 -1.64 0.16182243901065596
-1.8 -1.64 0.16182243901065596
-1.72 -1.64 0.16182243901065596
-1.64 -1.64 0.16182243901065596
-1.56 -1.64 0.16182243901065596
-1.48 -1.64 0.16182243901065596
-1.4 -1.64 0.16182243901065596
-1.32 -1.64 0.16182243901065596
-1.24 -1.64 0.16182243901065596
-1.16 -1.64 0.16182243901065596
-1.08 -1.64 0.16182243901065596
-1 -1.64 0.16182243901065596
-0.92 -1.64 0.16182243901065596
-0.84 -1.64 0.16182243901065596
-0.76 -1.64 0.16182243901065596
-0.68 -1.64 0.16182243901065596
-0.6 -1.64 0.16182243901065596
-0.52 -1.64 0.16182243901065596
-0.44 -1.64 0.16182243901065596
-0.36 -1.64 0.16182243901065596
-0.28 -1.64 0.16182243901065596
-0.2 -1.64 0.16182243901065596
-0.12 -1.64 0.16182243901065596
-0.04 -1.64 0.16182243901065596
0.04 -1.64 0.16182243901065596
0.12 -1.64 0.14592070898917844
0.2 -1.64 0.12696120060402832
0.28 -1.64 0.11506519056786982
0.36 -1.64 0.1070281204680521
0.44 -1.64 0.093694787134719126
0.52 -1.64 0.080361453801385874
0.6 -1.64 0.069334412548746338
0.68 -1.64 0.062283247983366118
0.76 -1.64 0.056606233854873997
0.84 -1.64 0.051930792846838519
0.92 -1.64 0.048008929312329855
1 -1.64 0.044668939948816405
1.08 -1.64 0.048008929312329904
1.16 -1.64 0.051930792846838492
1.24 -1.64 0.056606233854873886
1.32 -1.64 0.062283247983367186
1.4 -1.64 0.069334412548746102
1.48 -1.64 0.080361453801385527
1.56 -1.64 0.093694787134718849
1.64 -1.64 0.10702812046805205
1.72 -1.64 0.11506519056787026
1.8 -1.64 0.12696120060402816
1.88 -1.64 0.14592070898917847
1.96 -1.64 0.16182243901065596
2.04 -1.64 0.16182243901065596
2.12 -1.64 0.16182243901065596
2.2 -1.64 0.16182243901065596
2.28 -1.64 0.16182243901065596
2.36 -1.64 0.16182243901065596
2.44 -1.64 0.16182243901065596
2.52 -1.64 0.16182243901065596
2.6 -1.64 0.16182243901065596
2.68 -1.64 0.16182243901065596
2.76 -1.64 0.16182243901065596
2.84 -1.64 0.16182243901065596
2.92 -1.64 0.16182243901065596
3 -1.64 0.16182243901065596

-3 -1.56 0.10610878959998285
-2.92 -1.56 0.10610878959998285
-2.84 -1.56 0.10610878959998285
-2.76 -1.56 0.10610878959998285
-2.68 -1.56 0.10610878959998285
-2.6 -1.56 0.10610878959998285
-2.52 -1.56 0.10610878959998285
-2.44 -1.56 0.10610878959998285
-2.36 -1.56 0.10610878959998285
-2.28 -1.56 0.10610878959998285
-2.2 -1.56 0.10610878959998285
-2.12 -1.56 0.10610878959998285
-2.04 -1.56 0.10610878959998285
-1.96 -1.56 0.10610878959998285
-1.88 -1.56 0.10610878959998285
-1.8 -1.56 0.10610878959998285
-1.72 -1.56 0.10610878959998285
-1.64 -1.56 0.10610878959998285
-1.56 -1.56 0.10610878959998285
-1.48 -1.56 0.10610878959998285
-1.4 -1.56 0.10610878959998285
-1.32 -1.56 0.10610878959998285
-1.24 -1.56 0.10610878959998285
-1.16 -1.56 0.10610878959998285
-1.08 -1.56 0.10610878959998285
-1 -1.56 0.10610878959998285
-0.92 -1.56 0.10610878959998285
-0.84 -1.56 0.10610878959998285
-0.76 -1.56 0.10610878959998285
-0.68 -1.56 0.10610878959998285
-0.6 -1.56 0.10610878959998285
-0.52 -1.56 0.10610878959998285
-0.44 -1.56 0.10610878959998285
-0.36 -1.56 0.10610878959998285
-0.28 -1.56 0.10610878959998285
-0.2 -1.56 0.10610878959998285
-0.12 -1.56 0.10610878959998285
-0.04 -1.56 0.10610878959998285
0.04 -1.56 0.10610878959998285
0.12 -1.56 0.10610878959998285
0.2 -1.56 0.10296120060402818
0.28 -1.56 0.097922333425012706
0.36 -1.56 0.093694787134718932
0.44 -1.56 0.090310637440120425
0.52 -1.56 0.079401546531029571
0.6 -1.56 0.069334412548746033
0.68 -1.56 0.062283247983366125
0.76 -1.56 0.056606233854874122
0.84 -1.56 0.051930792846838499
0.92 -1.56 0.048008929312329876
1 -1.56 0.044668939948816405
1.08 -1.56 0.048008929312329848
1.16 -1.56 0.051930792846838492
1.24 -1.56 0.05660623385487798
1.32 -1.56 0.062283247983367956
1.4 -1.56 0.069334412548746088
1.48 -1.56 0.079401546531029654
1.56 -1.56 0.090310637440120536
1.64 -1.56 0.093694787134718877
1.72 -1.56 0.097922333425012678
1.8 -1.56 0.10296120060402816
1.88 -1.56 0.10610878959998284
1.96 -1.56 0.10610878959998284
2.04 -1.56 0.10610878959998284
2.12 -1.56 0.10610878959998284
2.2 -1.56 0.10610878959998284
2.28 -1.56 0.10610878959998284
2.36 -1.56 0.10610878959998284
2.44 -1.56 0.10610878959998284
2.52 -1.56 0.10610878959998284
2.6 -1.56 0.10610878959998284
2.68 -1.56 0.10610878959998284
2.76 -1.56 0.10610878959998284
2.84 -1.56 0.10610878959998284
2.92 -1.56 0.10610878959998284
3 -1.56 0.10610878959998284

-3 -1.48 0.080791144137301638
-2.92 -1.48 0.080791144137301638
-2.84 -1.48 0.080791144137301638
-2.76 -1.48 0.080791144137301638
-2.68 -1.48 0.080791144137301638
-2.6 -1.48 0.080791144137301638
-2.52 -1.48 0.080791144137301638
-2.44 -1.48 0.080791144137301638
-2.36 -1.48 0.080791144137301638
-2.28 -1.48 0.080791144137301638
-2.2 -1.48 0.080791144137301638
-2.12 -1.48 0.080791144137301638
-2.04 -1.48 0.080791144137301638
-1.96 -1.48 0.080791144137301638
-1.88 -1.48 0.080791144137301638
-1.8 -1.48 0.080791144137301638
-1.72 -1.48 0.080791144137301638
-1.64 -1.48 0.080791144137301638
-1.56 -1.48 0.080791144137301638
-1.48 -1.48 0.080791144137301638
-1.4 -1.48 0.080791144137301638
-1.32 -1.48 0.080791144137301638
-1.24 -1.48 0.080791144137301638
-1.16 -1.48 0.080791144137301638
-1.08 -1.48 0.080791144137301638
-1 -1.48 0.080791144137301638
-0.92 -1.48 0.080791144137301638
-0.84 -1.48 0.080791144137301638
-0.76 -1.48 0.080791144137301638
-0.68 -1.48 0.080791144137301638
-0.6 -1.48 0.080791144137301638
-0.52 -1.48 0.080791144137301638
-0.44 -1.48 0.080791144137301638
-0.36 -1.48 0.080791144137301638
-0.28 -1.48 0.080791144137301638
-0.2 -1.48 0.080791144137301638
-0.12 -1.48 0.080791144137301638
-0.04 -1.48 0.080791144137301638
0.04 -1.48 0.080791144137301638
0.12 -1.48 0.080791144137301638
0.2 -1.48 0.080791144137301638
0.28 -1.48 0.080791144137301638
0.36 -1.48 0.080361453801386609
0.44 -1.48 0.079401546531029599
0.52 -1.48 0.078347610861014064
0.6 -1.48 0.069334412548746185
0.68 -1.48 0.062283247983366125
0.76 -1.48 0.056606233854873574
0.84 -1.48 0.051930792846838505
0.92 -1.48 0.048008929312329932
1 -1.48 0.044668939948816405
1.08 -1.48 0.048008929312329855
1.16 -1.48 0.051930792846838547
1.24 -1.48 0.05660623385487773
1.32 -1.48 0.062283247983366208
1.4 -1.48 0.069334412548746394
1.48 -1.48 0.078347610861014036
1.56 -1.48 0.07940154653102964
1.64 -1.48 0.08036145380138543
1.72 -1.48 0.080791144137301638
1.8 -1.48 0.080791144137301638
1.88 -1.48 0.080791144137301638
1.96 -1.48 0.080791144137301638
2.04 -1.48 0.080791144137301638
2.12 -1.48 0.080791144137301638
2.2 -1.48 0.080791144137301638
2.28 -1.48 0.080791144137301638
2.36 -1.48 0.080791144137301638
2.44 -1.48 0.080791144137301638
2.52 -1.48 0.080791144137301638
2.6 -1.48 0.080791144137301638
2.68 -1.48 0.080791144137301638
2.76 -1.48 0.080791144137301638
2.84 -1.48 0.080791144137301638
2.92 -1.48 0.080791144137301638
3 -1.48 0.080791144137301638

-3 -1.4 0.069334412548746033
-2.92 -1.4 0.069334412548746033
-2.84 -1.4 0.069334412548746033
-2.76 -1.4 0.069334412548746033
-2.68 -1.4 0.069334412548746033
-2.6 -1.4 0.069334412548746033
-2.52 -1.4 0.069334412548746033
-2.44 -1.4 0.069334412548746033
-2.36 -1.4 0.069334412548746033
-2.28 -1.4 0.069334412548746033
-2.2 -1.4 0.069334412548746033
-2.12 -1.4 0.069334412548746033
-2.04 -1.4 0.069334412548746033
-1.96 -1.4 0.069334412548746033
-1.88 -1.4 0.069334412548746033
-1.8 -1.4 0.069334412548746033
-1.72 -1.4 0.069334412548746033
-1.64 -1.4 0.069334412548746033
-1.56 -1.4 0.069334412548746033
-1.48 -1.4 0.069334412548746033
-1.4 -1.4 0.069334412548746033
-1.32 -1.4 0.069334412548746033
-1.24 -1.4 0.069334412548746033
-1.16 -1.4 0.069334412548746033
-1.08 -1.4 0.069334412548746033
-1 -1.4 0.069334412548746033
-0.92 -1.4 0.069334412548746033
-0.84 -1.4 0.069334412548746033
-0.76 -1.4 0.069334412548746033
-0.68 -1.4 0.069334412548746033
-0.6 -1.4 0.069334412548746033
-0.52 -1.4 0.069334412548746033
-0.44 -1.4 0.069334412548746033
-0.36 -1.4 0.069334412548746033
-0.28 -1.4 0.069334412548746033
-0.2 -1.4 0.069334412548746033
-0.12 -1.4 0.069334412548746033
-0.04 -1.4 0.069334412548746033
0.04 -1.4 0.069334412548746033
0.12 -1.4 0.069334412548746033
0.2 -1.4 0.069334412548746033
0.28 -1.4 0.069334412548746033
0.36 -1.4 0.069334412548746033
0.44 -1.4 0.069334412548746033
0.52 -1.4 0.069334412548746033
0.6 -1.4 0.069334412548746005
0.68 -1.4 0.062283247983366125
0.76 -1.4 0.056606233854873567
0.84 -1.4 0.051930792846838589
0.92 -1.4 0.048008929312329841
1 -1.4 0.044668939948816405
1.08 -1.4 0.048008929312329807
1.16 -1.4 0.05193079284683863
1.24 -1.4 0.056606233854873594
1.32 -1.4 0.06228324798336643
1.4 -1.4 0.069334412548746324
1.48 -1.4 0.069334412548751959
1.56 -1.4 0.069334412548751959
1.64 -1.4 0.06933441254874631
1.72 -1.4 0.06933441254874631
1.8 -1.4 0.06933441254874631
1.88 -1.4 0.06933441254874631
1.96 -1.4 0.06933441254874631
2.04 -1.4 0.06933441254874631
2.12 -1.4 0.06933441254874631
2.2 -1.4 0.06933441254874631
2.28 -1.4 0.06933441254874631
2.36 -1.4 0.06933441254874631
2.44 -1.4 0.06933441254874631
2.52 -1.4 0.06933441254874631
2.6 -1.4 0.06933441254874631
2.68 -1.4 0.06933441254874631
2.76 -1.4 0.06933441254874631
2.84 -1.4 0.06933441254874631
2.92 -1.4 0.06933441254874631
3 -1.4 0.06933441254874631

-3 -1.32 0.062283247983366138
-2.92 -1.32 0.062283247983366138
-2.84 -1.32 0.062283247983366138
-2.76 -1.32 0.062283247983366138
-2.68 -1.32 0.062283247983366138
-2.6 -1.32 0.062283247983366138
-2.52 -1.32 0.062283247983366138
-2.44 -1.32 0.062283247983366138
-2.36 -1.32 0.062283247983366138
-2.28 -1.32 0.062283247983366138
-2.2 -1.32 0.062283247983366138
-2.12 -1.32 0.062283247983366138
-2.04 -1.32 0.062283247983366138
-1.96 -1.32 0.062283247983366138
-1.88 -1.32 0.062283247983366138
-1.8 -1.32 0.062283247983366138
-1.72 -1.32 0.062283247983366138
-1.64 -1.32 0.062283247983366138
-1.56 -1.32 0.062283247983366138
-1.48 -1.32 0.062283247983366138
-1.4 -1.32 0.062283247983366138
-1.32 -1.32 0.062283247983366138
-1.24 -1.32 0.062283247983366138
-1.16 -1.32 0.062283247983366138
-1.08 -1.32 0.062283247983366138
-1 -1.32 0.062283247983366138
-0.92 -1.32 0.062283247983366138
-0.84 -1.32 0.062283247983366138
-0.76 -1.32 0.062283247983366138
-0.68 -1.32 0.062283247983366138
-0.6 -1.32 0.062283247983366138
-0.52 -1.32 0.062283247983366138
-0.44 -1.32 0.062283247983366138
-0.36 -1.32 0.062283247983366138
-0.28 -1.32 0.062283247983366138
-0.2 -1.32 0.062283247983366138
-0.12 -1.32 0.062283247983366138
-0.04 -1.32 0.062283247983366138
0.04 -1.32 0.062283247983366138
0.12 -1.32 0.062283247983366138
0.2 -1.32 0.062283247983366138
0.28 -1.32 0.062283247983366138
0.36 -1.32 0.062283247983366138
0.44 -1.32 0.062283247983366138
0.52 -1.32 0.062283247983366138
0.6 -1.32 0.062283247983366138
0.68 -1.32 0.062283247983366138
0.76 -1.32 0.056606233854873789
0.84 -1.32 0.051930792846838533
0.92 -1.32 0.048008929312330015
1 -1.32 0.044668939948816405
1.08 -1.32 0.048008929312329883
1.16 -1.32 0.051930792846838492
1.24 -1.32 0.056606233854873955
1.32 -1.32 0.062283247983366166
1.4 -1.32 0.062283247983366131
1.48 -1.32 0.062283247983366131
1.56 -1.32 0.062283247983366131
1.64 -1.32 0.062283247983366131
1.72 -1.32 0.062283247983366131
1.8 -1.32 0.062283247983366131
1.88 -1.32 0.062283247983366131
1.96 -1.32 0.062283247983366131
2.04 -1.32 0.062283247983366131
2.12 -1.32 0.062283247983366131
2.2 -1.32 0.062283247983366131
2.28 -1.32 0.062283247983366131
2.36 -1.32 0.062283247983366131
2.44 -1.32 0.062283247983366131
2.52 -1.32 0.062283247983366131
2.6 -1.32 0.062283247983366131
2.68 -1.32 0.062283247983366131
2.76 -1.32 0.062283247983366131
2.84 -1.32 0.062283247983366131
2.92 -1.32 0.062283247983366131
3 -1.32 0.062283247983366131

-3 -1.24 0.056606233854873574
-2.92 -1.24 0.056606233854873574
-2.84 -1.24 0.056606233854873574
-2.76 -1.24 0.056606233854873574
-2.68 -1.24 0.056606233854873574
-2.6 -1.24 0.056606233854873574
-2.52 -1.24 0.056606233854873574
-2.44 -1.24 0.056606233854873574
-2.36 -1.24 0.056606233854873574
-2.28 -1.24 0.056606233854873574
-2.2 -1.24 0.056606233854873574
-2.12 -1.24 0.056606233854873574
-2.04 -1.24 0.056606233854873574
-1.96 -1.24 0.056606233854873574
-1.88 -1.24 0.056606233854873574
-1.8 -1.24 0.056606233854873574
-1.72 -1.24 0.056606233854873574
-1.64 -1.24 0.056606233854873574
-1.56 -1.24 0.056606233854873574
-1.48 -1.24 0.056606233854873574
-1.4 -1.24 0.056606233854873574
-1.32 -1.24 0.056606233854873574
-1.24 -1.24 0.056606233854873574
-1.16 -1.24 0.056606233854873574
-1.08 -1.24 0.056606233854873574
-1 -1.24 0.056606233854873574
-0.92 -1.24 0.056606233854873574
-0.84 -1.24 0.056606233854873574
-0.76 -1.24 0.056606233854873574
-0.68 -1.24 0.056606233854873574
-0.6 -1.24 0.056606233854873574
-0.52 -1.24 0.056606233854873574
-0.44 -1.24 0.056606233854873574
-0.36 -1.24 0.056606233854873574
-0.28 -1.24 0.056606233854873574
-0.2 -1.24 0.056606233854873574
-0.12 -1.24 0.056606233854873574
-0.04 -1.24 0.056606233854873574
0.04 -1.24 0.056606233854873574
0.12 -1.24 0.056606233854873574
0.2 -1.24 0.056606233854873574
0.28 -1.24 0.056606233854873574
0.36 -1.24 0.056606233854873574
0.44 -1.24 0.056606233854873574
0.52 -1.24 0.056606233854873574
0.6 -1.24 0.056606233854873574
0.68 -1.24 0.056606233854873574
0.76 -1.24 0.056606233854873574
0.84 -1.24 0.051930792846840358
0.92 -1.24 0.048008929312330015
1 -1.24 0.044668939948816405
1.08 -1.24 0.048008929312329827
1.16 -1.24 0.051930792846838589
1.24 -1.24 0.056606233854873594
1.32 -1.24 0.056606233854873962
1.4 -1.24 0.056606233854873962
1.48 -1.24 0.056606233854873962
1.56 -1.24 0.056606233854873962
1.64 -1.24 0.056606233854873962
1.72 -1.24 0.056606233854873962
1.8 -1.24 0.056606233854873962
1.88 -1.24 0.056606233854873962
1.96 -1.24 0.056606233854873962
2.04 -1.24 0.056606233854873962
2.12 -1.24 0.056606233854873962
2.2 -1.24 0.056606233854873962
2.28 -1.24 0.056606233854873962
2.36 -1.24 0.056606233854873962
2.44 -1.24 0.056606233854873962
2.52 -1.24 0.056606233854873962
2.6 -1.24 0.056606233854873962
2.68 -1.24 0.056606233854873962
2.76 -1.24 0.056606233854873962
2.84 -1.24 0.056606233854873962
2.92 -1.24 0.056606233854873962
3 -1.24 0.056606233854873962

-3 -1.16 0.051930792846838617
-2.92 -1.16 0.051930792846838617
-2.84 -1.16 0.051930792846838617
-2.76 -1.16 0.051930792846838617
-2.68 -1.16 0.051930792846838617
-2.6 -1.16 0.051930792846838617
-2.52 -1.16 0.051930792846838617
-2.44 -1.16 0.051930792846838617
-2.36 -1.16 0.051930792846838617
-2.28 -1.16 0.051930792846838617
-2.2 -1.16 0.051930792846838617
-2.12 -1.16 0.051930792846838617
-2.04 -1.16 0.051930792846838617
-1.96 -1.16 0.051930792846838617
-1.88 -1.16 0.051930792846838617
-1.8 -1.16 0.051930792846838617
-1.72 -1.16 0.051930792846838617
-1.64 -1.16 0.051930792846838617
-1.56 -1.16 0.051930792846838617
-1.48 -1.16 0.051930792846838617
-1.4 -1.16 0.051930792846838617
-1.32 -1.16 0.051930792846838617
-1.24 -1.16 0.051930792846838617
-1.16 -1.16 0.051930792846838617
-1.08 -1.16 0.051930792846838617
-1 -1.16 0.051930792846838617
-0.92 -1.16 0.051930792846838617
-0.84 -1.16 0.051930792846838617
-0.76 -1.16 0.051930792846838617
-0.68 -1.16 0.051930792846838617
-0.6 -1.16 0.051930792846838617
-0.52 -1.16 0.051930792846838617
-0.44 -1.16 0.051930792846838617
-0.36 -1.16 0.051930792846838617
-0.28 -1.16 0.051930792846838617
-0.2 -1.16 0.051930792846838617
-0.12 -1.16 0.051930792846838617
-0.04 -1.16 0.051930792846838617
0.04 -1.16 0.051930792846838617
0.12 -1.16 0.051930792846838617
0.2 -1.16 0.051930792846838617
0.28 -1.16 0.051930792846838617
0.36 -1.16 0.051930792846838617
0.44 -1.16 0.051930792846838617
0.52 -1.16 0.051930792846838617
0.6 -1.16 0.051930792846838617
0.68 -1.16 0.051930792846838617
0.76 -1.16 0.051930792846838617
0.84 -1.16 0.051930792846838617
0.92 -1.16 0.048008929312329862
1 -1.16 0.044668939948816405
1.08 -1.16 0.048008929312331611
1.16 -1.16 0.051930792846838505
1.24 -1.16 0.0519307928468387
1.32 -1.16 0.0519307928468387
1.4 -1.16 0.0519307928468387
1.48 -1.16 0.0519307928468387
1.56 -1.16 0.0519307928468387
1.64 -1.16 0.0519307928468387
1.72 -1.16 0.0519307928468387
1.8 -1.16 0.0519307928468387
1.88 -1.16 0.0519307928468387
1.96 -1.16 0.0519307928468387
2.04 -1.16 0.0519307928468387
2.12 -1.16 0.0519307928468387
2.2 -1.16 0.0519307928468387
2.28 -1.16 0.0519307928468387
2.36 -1.16 0.0519307928468387
2.44 -1.16 0.0519307928468387
2.52 -1.16 0.0519307928468387
2.6 -1.16 0.0519307928468387
2.68 -1.16 0.0519307928468387
2.76 -1.16 0.0519307928468387
2.84 -1.16 0.0519307928468387
2.92 -1.16 0.0519307928468387
3 -1.16 0.0519307928468387

-3 -1.08 0.048008929312329841
-2.92 -1.08 0.048008929312329841
-2.84 -1.08 0.048008929312329841
-2.76 -1.08 0.048008929312329841
-2.68 -1.08 0.048008929312329841
-2.6 -1.08 0.048008929312329841
-2.52 -1.08 0.048008929312329841
-2.44 -1.08 0.048008929312329841
-2.36 -1.08 0.048008929312329841
-2.28 -1.08 0.048008929312329841
-2.2 -1.08 0.048008929312329841
-2.12 -1.08 0.048008929312329841
-2.04 -1.08 0.048008929312329841
-1.96 -1.08 0.048008929312329841
-1.88 -1.08 0.048008929312329841
-1.8 -1.08 0.048008929312329841
-1.72 -1.08 0.048008929312329841
-1.64 -1.08 0.048008929312329841
-1.56 -1.08 0.048008929312329841
-1.48 -1.08 0.048008929312329841
-1.4 -1.08 0.048008929312329841
-1.32 -1.08 0.048008929312329841
-1.24 -1.08 0.048008929312329841
-1.16 -1.08 0.048008929312329841
-1.08 -1.08 0.048008929312329841
-1 -1.08 0.048008929312329841
-0.92 -1.08 0.048008929312329841
-0.84 -1.08 0.048008929312329841
-0.76 -1.08 0.048008929312329841
-0.68 -1.08 0.048008929312329841
-0.6 -1.08 0.048008929312329841
-0.52 -1.08 0.048008929312329841
-0.44 -1.08 0.048008929312329841
-0.36 -1.08 0.048008929312329841
-0.28 -1.08 0.048008929312329841
-0.2 -1.08 0.048008929312329841
-0.12 -1.08 0.048008929312329841
-0.04 -1.08 0.048008929312329841
0.04 -1.08 0.048008929312329841
0.12 -1.08 0.048008929312329841
0.2 -1.08 0.048008929312329841
0.28 -1.08 0.048008929312329841
0.36 -1.08 0.048008929312329841
0.44 -1.08 0.048008929312329841
0.52 -1.08 0.048008929312329841
0.6 -1.08 0.048008929312329841
0.68 -1.08 0.048008929312329841
0.76 -1.08 0.048008929312329841
0.84 -1.08 0.048008929312329841
0.92 -1.08 0.048008929312329821
1 -1.08 0.044668939948816551
1.08 -1.08 0.0480089293123298
1.16 -1.08 0.048008929312330043
1.24 -1.08 0.048008929312330043
1.32 -1.08 0.048008929312330043
1.4 -1.08 0.048008929312330043
1.48 -1.08 0.048008929312330043
1.56 -1.08 0.048008929312330043
1.64 -1.08 0.048008929312330043
1.72 -1.08 0.048008929312330043
1.8 -1.08 0.048008929312330043
1.88 -1.08 0.048008929312330043
1.96 -1.08 0.048008929312330043
2.04 -1.08 0.048008929312330043
2.12 -1.08 0.048008929312330043
2.2 -1.08 0.048008929312330043
2.28 -1.08 0.048008929312330043
2.36 -1.08 0.048008929312330043
2.44 -1.08 0.048008929312330043
2.52 -1.08 0.048008929312330043
2.6 -1.08 0.048008929312330043
2.68 -1.08 0.048008929312330043
2.76 -1.08 0.048008929312330043
2.84 -1.08 0.048008929312330043
2.92 -1.08 0.048008929312330043
3 -1.08 0.048008929312330043

-3 -1 0.044668939948816426
-2.92 -1 0.044668939948816426
-2.84 -1 0.044668939948816426
-2.76 -1 0.044668939948816426
-2.68 -1 0.044668939948816426
-2.6 -1 0.044668939948816426
-2.52 -1 0.044668939948816426
-2.44 -1 0.044668939948816426
-2.36 -1 0.044668939948816426
-2.28 -1 0.044668939948816426
-2.2 -1 0.044668939948816426
-2.12 -1 0.044668939948816426
-2.04 -1 0.044668939948816426
-1.96 -1 0.044668939948816426
-1.88 -1 0.044668939948816426
-1.8 -1 0.044668939948816426
-1.72 -1 0.044668939948816426
-1.64 -1 0.044668939948816426
-1.56 -1 0.044668939948816426
-1.48 -1 0.044668939948816426
-1.4 -1 0.044668939948816426
-1.32 -1 0.044668939948816426
-1.24 -1 0.044668939948816426
-1.16 -1 0.044668939948816426
-1.08 -1 0.044668939948816426
-1 -1 0.044668939948816426
-0.92 -1 0.044668939948816426
-0.84 -1 0.044668939948816426
-0.76 -1 0.044668939948816426
-0.68 -1 0.044668939948816426
-0.6 -1 0.044668939948816426
-0.52 -1 0.044668939948816426
-0.44 -1 0.044668939948816426
-0.36 -1 0.044668939948816426
-0.28 -1 0.044668939948816426
-0.2 -1 0.044668939948816426
-0.12 -1 0.044668939948816426
-0.04 -1 0.044668939948816426
0.04 -1 0.044668939948816426
0.12 -1 0.044668939948816426
0.2 -1 0.044668939948816426
0.28 -1 0.044668939948816426
0.36 -1 0.044668939948816426
0.44 -1 0.044668939948816426
0.52 -1 0.044668939948816426
0.6 -1 0.044668939948816426
0.68 -1 0.044668939948816426
0.76 -1 0.044668939948816426
0.84 -1 0.044668939948816426
0.92 -1 0.044668939948816426
1 -1 0.044668939948816426
1.08 -1 0.044668939948816426
1.16 -1 0.044668939948816426
1.24 -1 0.044668939948816426
1.32 -1 0.044668939948816426
1.4 -1 0.044668939948816426
1.48 -1 0.044668939948816426
1.56 -1 0.044668939948816426
1.64 -1 0.044668939948816426
1.72 -1 0.044668939948816426
1.8 -1 0.044668939948816426
1.88 -1 0.044668939948816426
1.96 -1 0.044668939948816426
2.04 -1 0.044668939948816426
2.12 -1 0.044668939948816426
2.2 -1 0.044668939948816426
2.28 -1 0.044668939948816426
2.36 -1 0.044668939948816426
2.44 -1 0.044668939948816426
2.52 -1 0.044668939948816426
2.6 -1 0.044668939948816426
2.68 -1 0.044668939948816426
2.76 -1 0.044668939948816426
2.84 -1 0.044668939948816426
2.92 -1 0.044668939948816426
3 -1 0.044668939948816426

-3 -0.92 0.048008929312329779
-2.92 -0.92 0.048008929312329779
-2.84 -0.92 0.048008929312329779
-2.76 -0.92 0.048008929312329779
-2.68 -0.92 0.048008929312329779
-2.6 -0.92 0.048008929312329779
-2.52 -0.92 0.048008929312329779
-2.44 -0.92 0.048008929312329779
-2.36 -0.92 0.048008929312329779
-2.28 -0.92 0.048008929312329779
-2.2 -0.92 0.048008929312329779
-2.12 -0.92 0.048008929312329779
-2.04 -0.92 0.048008929312329779
-1.96 -0.92 0.048008929312329779
-1.88 -0.92 0.048008929312329779
-1.8 -0.92 0.048008929312329779
-1.72 -0.92 0.048008929312329779
-1.64 -0.92 0.048008929312329779
-1.56 -0.92 0.048008929312329779
-1.48 -0.92 0.048008929312329779
-1.4 -0.92 0.048008929312329779
-1.32 -0.92 0.048008929312329779
-1.24 -0.92 0.048008929312329779
-1.16 -0.92 0.048008929312329779
-1.08 -0.92 0.048008929312329779
-1 -0.92 0.048008929312329779
-0.92 -0.92 0.048008929312329779
-0.84 -0.92 0.048008929312329779
-0.76 -0.92 0.048008929312329779
-0.68 -0.92 0.048008929312329779
-0.6 -0.92 0.048008929312329779
-0.52 -0.92 0.048008929312329779
-0.44 -0.92 0.048008929312329779
-0.36 -0.92 0.048008929312329779
-0.28 -0.92 0.048008929312329779
-0.2 -0.92 0.048008929312329779
-0.12 -0.92 0.048008929312329779
-0.04 -0.92 0.048008929312329779
0.04 -0.92 0.048008929312329779
0.12 -0.92 0.048008929312329779
0.2 -0.92 0.048008929312329779
0.28 -0.92 0.048008929312329779
0.36 -0.92 0.048008929312329779
0.44 -0.92 0.048008929312329779
0.52 -0.92 0.048008929312329779
0.6 -0.92 0.048008929312329779
0.68 -0.92 0.048008929312329779
0.76 -0.92 0.048008929312329779
0.84 -0.92 0.048008929312329779
0.92 -0.92 0.048008929312329779
1 -0.92 0.044668939948816419
1.08 -0.92 0.048008929312329779
1.16 -0.92 0.048008929312330001
1.24 -0.92 0.048008929312330001
1.32 -0.92 0.048008929312330001
1.4 -0.92 0.048008929312330001
1.48 -0.92 0.048008929312330001
1.56 -0.92 0.048008929312330001
1.64 -0.92 0.048008929312330001
1.72 -0.92 0.048008929312330001
1.8 -0.92 0.048008929312330001
1.88 -0.92 0.048008929312330001
1.96 -0.92 0.048008929312330001
2.04 -0.92 0.048008929312330001
2.12 -0.92 0.048008929312330001
2.2 -0.92 0.048008929312330001
2.28 -0.92 0.048008929312330001
2.36 -0.92 0.048008929312330001
2.44 -0.92 0.048008929312330001
2.52 -0.92 0.048008929312330001
2.6 -0.92 0.048008929312330001
2.68 -0.92 0.048008929312330001
2.76 -0.92 0.048008929312330001
2.84 -0.92 0.048008929312330001
2.92 -0.92 0.048008929312330001
3 -0.92 0.048008929312330001

-3 -0.84 0.051930792846838499
-2.92 -0.84 0.051930792846838499
-2.84 -0.84 0.051930792846838499
-2.76 -0.84 0.051930792846838499
-2.68 -0.84 0.051930792846838499
-2.6 -0.84 0.051930792846838499
-2.52 -0.84 0.051930792846838499
-2.44 -0.84 0.051930792846838499
-2.36 -0.84 0.051930792846838499
-2.28 -0.84 0.051930792846838499
-2.2 -0.84 0.051930792846838499
-2.12 -0.84 0.051930792846838499
-2.04 -0.84 0.051930792846838499
-1.96 -0.84 0.051930792846838499
-1.88 -0.84 0.051930792846838499
-1.8 -0.84 0.051930792846838499
-1.72 -0.84 0.051930792846838499
-1.64 -0.84 0.051930792846838499
-1.56 -0.84 0.051930792846838499
-1.48 -0.84 0.051930792846838499
-1.4 -0.84 0.051930792846838499
-1.32 -0.84 0.051930792846838499
-1.24 -0.84 0.051930792846838499
-1.16 -0.84 0.051930792846838499
-1.08 -0.84 0.051930792846838499
-1 -0.84 0.051930792846838499
-0.92 -0.84 0.051930792846838499
-0.84 -0.84 0.051930792846838499
-0.76 -0.84 0.051930792846838499
-0.68 -0.84 0.051930792846838499
-0.6 -0.84 0.051930792846838499
-0.52 -0.84 0.051930792846838499
-0.44 -0.84 0.051930792846838499
-0.36 -0.84 0.051930792846838499
-0.28 -0.84 0.051930792846838499
-0.2 -0.84 0.051930792846838499
-0.12 -0.84 0.051930792846838499
-0.04 -0.84 0.051930792846838499
0.04 -0.84 0.051930792846838499
0.12 -0.84 0.051930792846838499
0.2 -0.84 0.051930792846838499
0.28 -0.84 0.051930792846838499
0.36 -0.84 0.051930792846838499
0.44 -0.84 0.051930792846838499
0.52 -0.84 0.051930792846838499
0.6 -0.84 0.051930792846838499
0.68 -0.84 0.051930792846838499
0.76 -0.84 0.051930792846838499
0.84 -0.84 0.051930792846838499
0.92 -0.84 0.048008929312329904
1 -0.84 0.044668939948816516
1.08 -0.84 0.048008929312329876
1.16 -0.84 0.051930792846839956
1.24 -0.84 0.051930792846839297
1.32 -0.84 0.051930792846839297
1.4 -0.84 0.051930792846839297
1.48 -0.84 0.051930792846839297
1.56 -0.84 0.051930792846839297
1.64 -0.84 0.051930792846839297
1.72 -0.84 0.051930792846839297
1.8 -0.84 0.051930792846839297
1.88 -0.84 0.051930792846839297
1.96 -0.84 0.051930792846839297
2.04 -0.84 0.051930792846839297
2.12 -0.84 0.051930792846839297
2.2 -0.84 0.051930792846839297
2.28 -0.84 0.051930792846839297
2.36 -0.84 0.051930792846839297
2.44 -0.84 0.051930792846839297
2.52 -0.84 0.051930792846839297
2.6 -0.84 0.051930792846839297
2.68 -0.84 0.051930792846839297
2.76 -0.84 0.051930792846839297
2.84 -0.84 0.051930792846839297
2.92 -0.84 0.051930792846839297
3 -0.84 0.051930792846839297

-3 -0.76 0.056606233854873594
-2.92 -0.76 0.056606233854873594
-2.84 -0.76 0.056606233854873594
-2.76 -0.76 0.056606233854873594
-2.68 -0.76 0.056606233854873594
-2.6 -0.76 0.056606233854873594
-2.52 -0.76 0.056606233854873594
-2.44 -0.76 0.056606233854873594
-2.36 -0.76 0.056606233854873594
-2.28 -0.76 0.056606233854873594
-2.2 -0.76 0.056606233854873594
-2.12 -0.76 0.056606233854873594
-2.04 -0.76 0.056606233854873594
-1.96 -0.76 0.056606233854873594
-1.88 -0.76 0.056606233854873594
-1.8 -0.76 0.056606233854873594
-1.72 -0.76 0.056606233854873594
-1.64 -0.76 0.056606233854873594
-1.56 -0.76 0.056606233854873594
-1.48 -0.76 0.056606233854873594
-1.4 -0.76 0.056606233854873594
-1.32 -0.76 0.056606233854873594
-1.24 -0.76 0.056606233854873594
-1.16 -0.76 0.056606233854873594
-1.08 -0.76 0.056606233854873594
-1 -0.76 0.056606233854873594
-0.92 -0.76 0.056606233854873594
-0.84 -0.76 0.056606233854873594
-0.76 -0.76 0.056606233854873594
-0.68 -0.76 0.056606233854873594
-0.6 -0.76 0.056606233854873594
-0.52 -0.76 0.056606233854873594
-0.44 -0.76 0.056606233854873594
-0.36 -0.76 0.056606233854873594
-0.28 -0.76 0.056606233854873594
-0.2 -0.76 0.056606233854873594
-0.12 -0.76 0.056606233854873594
-0.04 -0.76 0.056606233854873594
0.04 -0.76 0.056606233854873594
0.12 -0.76 0.056606233854873594
0.2 -0.76 0.056606233854873594
0.28 -0.76 0.056606233854873594
0.36 -0.76 0.056606233854873594
0.44 -0.76 0.056606233854873594
0.52 -0.76 0.056606233854873594
0.6 -0.76 0.056606233854873594
0.68 -0.76 0.056606233854873594
0.76 -0.76 0.056606233854873594
0.84 -0.76 0.051930792846838505
0.92 -0.76 0.0480089293123298
1 -0.76 0.044668939948816405
1.08 -0.76 0.048008929312329952
1.16 -0.76 0.051930792846838492
1.24 -0.76 0.056606233854873594
1.32 -0.76 0.056606233854873622
1.4 -0.76 0.056606233854873622
1.48 -0.76 0.056606233854873622
1.56 -0.76 0.056606233854873622
1.64 -0.76 0.056606233854873622
1.72 -0.76 0.056606233854873622
1.8 -0.76 0.056606233854873622
1.88 -0.76 0.056606233854873622
1.96 -0.76 0.056606233854873622
2.04 -0.76 0.056606233854873622
2.12 -0.76 0.056606233854873622
2.2 -0.76 0.056606233854873622
2.28 -0.76 0.056606233854873622
2.36 -0.76 0.056606233854873622
2.44 -0.76 0.056606233854873622
2.52 -0.76 0.056606233854873622
2.6 -0.76 0.056606233854873622
2.68 -0.76 0.056606233854873622
2.76 -0.76 0.056606233854873622
2.84 -0.76 0.056606233854873622
2.92 -0.76 0.056606233854873622
3 -0.76 0.056606233854873622

-3 -0.68 0.062283247983366125
-2.92 -0.68 0.062283247983366125
-2.84 -0.68 0.062283247983366125
-2.76 -0.68 0.062283247983366125
-2.68 -0.68 0.062283247983366125
-2.6 -0.68 0.062283247983366125
-2.52 -0.68 0.062283247983366125
-2.44 -0.68 0.062283247983366125
-2.36 -0.68 0.062283247983366125
-2.28 -0.68 0.062283247983366125
-2.2 -0.68 0.062283247983366125
-2.12 -0.68 0.062283247983366125
-2.04 -0.68 0.062283247983366125
-1.96 -0.68 0.062283247983366125
-1.88 -0.68 0.062283247983366125
-1.8 -0.68 0.062283247983366125
-1.72 -0.68 0.062283247983366125
-1.64 -0.68 0.062283247983366125
-1.56 -0.68 0.062283247983366125
-1.48 -0.68 0.062283247983366125
-1.4 -0.68 0.062283247983366125
-1.32 -0.68 0.062283247983366125
-1.24 -0.68 0.062283247983366125
-1.16 -0.68 0.062283247983366125
-1.08 -0.68 0.062283247983366125
-1 -0.68 0.062283247983366125
-0.92 -0.68 0.062283247983366125
-0.84 -0.68 0.062283247983366125
-0.76 -0.68 0.062283247983366125
-0.68 -0.68 0.062283247983366125
-0.6 -0.68 0.062283247983366125
-0.52 -0.68 0.062283247983366125
-0.44 -0.68 0.062283247983366125
-0.36 -0.68 0.062283247983366125
-0.28 -0.68 0.062283247983366125
-0.2 -0.68 0.062283247983366125
-0.12 -0.68 0.062283247983366125
-0.04 -0.68 0.062283247983366125
0.04 -0.68 0.062283247983366125
0.12 -0.68 0.062283247983366125
0.2 -0.68 0.062283247983366125
0.28 -0.68 0.062283247983366125
0.36 -0.68 0.062283247983366125
0.44 -0.68 0.062283247983366125
0.52 -0.68 0.062283247983366125
0.6 -0.68 0.062283247983366125
0.68 -0.68 0.062283247983366125
0.76 -0.68 0.056606233854873581
0.84 -0.68 0.051930792846838533
0.92 -0.68 0.0480089293123298
1 -0.68 0.044668939948816502
1.08 -0.68 0.048008929312329821
1.16 -0.68 0.051930792846838811
1.24 -0.68 0.056606233854880339
1.32 -0.68 0.062283247983366152
1.4 -0.68 0.062283247983366125
1.48 -0.68 0.062283247983366125
1.56 -0.68 0.062283247983366125
1.64 -0.68 0.062283247983366125
1.72 -0.68 0.062283247983366125
1.8 -0.68 0.062283247983366125
1.88 -0.68 0.062283247983366125
1.96 -0.68 0.062283247983366125
2.04 -0.68 0.062283247983366125
2.12 -0.68 0.062283247983366125
2.2 -0.68 0.062283247983366125
2.28 -0.68 0.062283247983366125
2.36 -0.68 0.062283247983366125
2.44 -0.68 0.062283247983366125
2.52 -0.68 0.062283247983366125
2.6 -0.68 0.062283247983366125
2.68 -0.68 0.062283247983366125
2.76 -0.68 0.062283247983366125
2.84 -0.68 0.062283247983366125
2.92 -0.68 0.062283247983366125
3 -0.68 0.062283247983366125

-3 -0.6 0.069334412548748545
-2.92 -0.6 0.069334412548748545
-2.84 -0.6 0.069334412548748545
-2.76 -0.6 0.069334412548748545
-2.68 -0.6 0.069334412548748545
-2.6 -0.6 0.069334412548748545
-2.52 -0.6 0.069334412548748545
-2.44 -0.6 0.069334412548748545
-2.36 -0.6 0.069334412548748545
-2.28 -0.6 0.069334412548748545
-2.2 -0.6 0.069334412548748545
-2.12 -0.6 0.069334412548748545
-2.04 -0.6 0.069334412548748545
-1.96 -0.6 0.069334412548748545
-1.88 -0.6 0.069334412548748545
-1.8 -0.6 0.069334412548748545
-1.72 -0.6 0.069334412548748545
-1.64 -0.6 0.069334412548748545
-1.56 -0.6 0.069334412548748545
-1.48 -0.6 0.069334412548748545
-1.4 -0.6 0.069334412548748545
-1.32 -0.6 0.069334412548748545
-1.24 -0.6 0.069334412548748545
-1.16 -0.6 0.069334412548748545
-1.08 -0.6 0.069334412548748545
-1 -0.6 0.069334412548748545
-0.92 -0.6 0.069334412548748545
-0.84 -0.6 0.069334412548748545
-0.76 -0.6 0.069334412548748545
-0.68 -0.6 0.069334412548748545
-0.6 -0.6 0.069334412548748545
-0.52 -0.6 0.069334412548748545
-0.44 -0.6 0.069334412548748545
-0.36 -0.6 0.069334412548748545
-0.28 -0.6 0.069334412548748545
-0.2 -0.6 0.069334412548748545
-0.12 -0.6 0.069334412548748545
-0.04 -0.6 0.069334412548748545
0.04 -0.6 0.069334412548748545
0.12 -0.6 0.069334412548748545
0.2 -0.6 0.069334412548748545
0.28 -0.6 0.069334412548748545
0.36 -0.6 0.069334412548748545
0.44 -0.6 0.069334412548748545
0.52 -0.6 0.069334412548748545
0.6 -0.6 0.069334412548746047
0.68 -0.6 0.062283247983366208
0.76 -0.6 0.05660623385487356
0.84 -0.6 0.051930792846838492
0.92 -0.6 0.048008929312329786
1 -0.6 0.044668939948816405
1.08 -0.6 0.048008929312329807
1.16 -0.6 0.051930792846838519
1.24 -0.6 0.05660623385487417
1.32 -0.6 0.062283247983366159
1.4 -0.6 0.069334412548746213
1.48 -0.6 0.069334412548746491
1.56 -0.6 0.069334412548746491
1.64 -0.6 0.069334412548746491
1.72 -0.6 0.069334412548746491
1.8 -0.6 0.069334412548746491
1.88 -0.6 0.069334412548746491
1.96 -0.6 0.069334412548746491
2.04 -0.6 0.069334412548746491
2.12 -0.6 0.069334412548746491
2.2 -0.6 0.069334412548746491
2.28 -0.6 0.069334412548746491
2.36 -0.6 0.069334412548746491
2.44 -0.6 0.069334412548746491
2.52 -0.6 0.069334412548746491
2.6 -0.6 0.069334412548746491
2.68 -0.6 0.069334412548746491
2.76 -0.6 0.069334412548746491
2.84 -0.6 0.069334412548746491
2.92 -0.6 0.069334412548746491
3 -0.6 0.069334412548746491

-3 -0.52 0.080791144137301638
-2.92 -0.52 0.080791144137301638
-2.84 -0.52 0.080791144137301638
-2.76 -0.52 0.080791144137301638
-2.68 -0.52 0.080791144137301638
-2.6 -0.52 0.080791144137301638
-2.52 -0.52 0.080791144137301638
-2.44 -0.52 0.080791144137301638
-2.36 -0.52 0.080791144137301638
-2.28 -0.52 0.080791144137301638
-2.2 -0.52 0.080791144137301638
-2.12 -0.52 0.080791144137301638
-2.04 -0.52 0.080791144137301638
-1.96 -0.52 0.080791144137301638
-1.88 -0.52 0.080791144137301638
-1.8 -0.52 0.080791144137301638
-1.72 -0.52 0.080791144137301638
-1.64 -0.52 0.080791144137301638
-1.56 -0.52 0.080791144137301638
-1.48 -0.52 0.080791144137301638
-1.4 -0.52 0.080791144137301638
-1.32 -0.52 0.080791144137301638
-1.24 -0.52 0.080791144137301638
-1.16 -0.52 0.080791144137301638
-1.08 -0.52 0.080791144137301638
-1 -0.52 0.080791144137301638
-0.92 -0.52 0.080791144137301638
-0.84 -0.52 0.080791144137301638
-0.76 -0.52 0.080791144137301638
-0.68 -0.52 0.080791144137301638
-0.6 -0.52 0.080791144137301638
-0.52 -0.52 0.080791144137301638
-0.44 -0.52 0.080791144137301638
-0.36 -0.52 0.080791144137301638
-0.28 -0.52 0.080791144137301638
-0.2 -0.52 0.080791144137301638
-0.12 -0.52 0.080791144137301638
-0.04 -0.52 0.080791144137301638
0.04 -0.52 0.080791144137301638
0.12 -0.52 0.080791144137301638
0.2 -0.52 0.080791144137301638
0.28 -0.52 0.080791144137301638
0.36 -0.52 0.080361453801386457
0.44 -0.52 0.079401546531029599
0.52 -0.52 0.078347610861013994
0.6 -0.52 0.06933441254874656
0.68 -0.52 0.062283247983366125
0.76 -0.52 0.05660623385487433
0.84 -0.52 0.051930792846838492
0.92 -0.52 0.048008929312329779
1 -0.52 0.04466893994881644
1.08 -0.52 0.048008929312329876
1.16 -0.52 0.051930792846838492
1.24 -0.52 0.056606233854873914
1.32 -0.52 0.062283247983366277
1.4 -0.52 0.069334412548746699
1.48 -0.52 0.078347610861014064
1.56 -0.52 0.079401546531029696
1.64 -0.52 0.08036145380138543
1.72 -0.52 0.080791144137301638
1.8 -0.52 0.080791144137301638
1.88 -0.52 0.080791144137301638
1.96 -0.52 0.080791144137301638
2.04 -0.52 0.080791144137301638
2.12 -0.52 0.080791144137301638
2.2 -0.52 0.080791144137301638
2.28 -0.52 0.080791144137301638
2.36 -0.52 0.080791144137301638
2.44 -0.52 0.080791144137301638
2.52 -0.52 0.080791144137301638
2.6 -0.52 0.080791144137301638
2.68 -0.52 0.080791144137301638
2.76 -0.52 0.080791144137301638
2.84 -0.52 0.080791144137301638
2.92 -0.52 0.080791144137301638
3 -0.52 0.080791144137301638

-3 -0.44 0.10610878959998279
-2.92 -0.44 0.10610878959998279
-2.84 -0.44 0.10610878959998279
-2.76 -0.44 0.10610878959998279
-2.68 -0.44 0.10610878959998279
-2.6 -0.44 0.10610878959998279
-2.52 -0.44 0.10610878959998279
-2.44 -0.44 0.10610878959998279
-2.36 -0.44 0.10610878959998279
-2.28 -0.44 0.10610878959998279
-2.2 -0.44 0.10610878959998279
-2.12 -0.44 0.10610878959998279
-2.04 -0.44 0.10610878959998279
-1.96 -0.44 0.10610878959998279
-1.88 -0.44 0.10610878959998279
-1.8 -0.44 0.10610878959998279
-1.72 -0.44 0.10610878959998279
-1.64 -0.44 0.10610878959998279
-1.56 -0.44 0.10610878959998279
-1.48 -0.44 0.10610878959998279
-1.4 -0.44 0.10610878959998279
-1.32 -0.44 0.10610878959998279
-1.24 -0.44 0.10610878959998279
-1.16 -0.44 0.10610878959998279
-1.08 -0.44 0.10610878959998279
-1 -0.44 0.10610878959998279
-0.92 -0.44 0.10610878959998279
-0.84 -0.44 0.10610878959998279
-0.76 -0.44 0.10610878959998279
-0.68 -0.44 0.10610878959998279
-0.6 -0.44 0.10610878959998279
-0.52 -0.44 0.10610878959998279
-0.44 -0.44 0.10610878959998279
-0.36 -0.44 0.10610878959998279
-0.28 -0.44 0.10610878959998279
-0.2 -0.44 0.10610878959998279
-0.12 -0.44 0.10610878959998279
-0.04 -0.44 0.10610878959998279
0.04 -0.44 0.10610878959998279
0.12 -0.44 0.10610878959998279
0.2 -0.44 0.10296120060402986
0.28 -0.44 0.097922333425012636
0.36 -0.44 0.093694787134718766
0.44 -0.44 0.090310637440120495
0.52 -0.44 0.079401546531029571
0.6 -0.44 0.069334412548746047
0.68 -0.44 0.062283247983366138
0.76 -0.44 0.056606233854873567
0.84 -0.44 0.051930792846839928
0.92 -0.44 0.048008929312329779
1 -0.44 0.044668939948816426
1.08 -0.44 0.048008929312329793
1.16 -0.44 0.051930792846838492
1.24 -0.44 0.056606233854873705
1.32 -0.44 0.06228324798336661
1.4 -0.44 0.069334412548746116
1.48 -0.44 0.079401546531033748
1.56 -0.44 0.090310637440120578
1.64 -0.44 0.093694787134721749
1.72 -0.44 0.097922333425012623
1.8 -0.44 0.10296120060402836
1.88 -0.44 0.10610878959998279
1.96 -0.44 0.10610878959998279
2.04 -0.44 0.10610878959998279
2.12 -0.44 0.10610878959998279
2.2 -0.44 0.10610878959998279
2.28 -0.44 0.10610878959998279
2.36 -0.44 0.10610878959998279
2.44 -0.44 0.10610878959998279
2.52 -0.44 0.10610878959998279
2.6 -0.44 0.10610878959998279
2.68 -0.44 0.10610878959998279
2.76 -0.44 0.10610878959998279
2.84 -0.44 0.10610878959998279
2.92 -0.44 0.10610878959998279
3 -0.44 0.10610878959998279

-3 -0.36 0.16182243901065613
-2.92 -0.36 0.16182243901065613
-2.84 -0.36 0.16182243901065613
-2.76 -0.36 0.16182243901065613
-2.68 -0.36 0.16182243901065613
-2.6 -0.36 0.16182243901065613
-2.52 -0.36 0.16182243901065613
-2.44 -0.36 0.16182243901065613
-2.36 -0.36 0.16182243901065613
-2.28 -0.36 0.16182243901065613
-2.2 -0.36 0.16182243901065613
-2.12 -0.36 0.16182243901065613
-2.04 -0.36 0.16182243901065613
-1.96 -0.36 0.16182243901065613
-1.88 -0.36 0.16182243901065613
-1.8 -0.36 0.16182243901065613
-1.72 -0.36 0.16182243901065613
-1.64 -0.36 0.16182243901065613
-1.56 -0.36 0.16182243901065613
-1.48 -0.36 0.16182243901065613
-1.4 -0.36 0.16182243901065613
-1.32 -0.36 0.16182243901065613
-1.24 -0.36 0.16182243901065613
-1.16 -0.36 0.16182243901065613
-1.08 -0.36 0.16182243901065613
-1 -0.36 0.16182243901065613
-0.92 -0.36 0.16182243901065613
-0.84 -0.36 0.16182243901065613
-0.76 -0.36 0.16182243901065613
-0.68 -0.36 0.16182243901065613
-0.6 -0.36 0.16182243901065613
-0.52 -0.36 0.16182243901065613
-0.44 -0.36 0.16182243901065613
-0.36 -0.36 0.16182243901065613
-0.28 -0.36 0.16182243901065613
-0.2 -0.36 0.16182243901065613
-0.12 -0.36 0.16182243901065613
-0.04 -0.36 0.16182243901065613
0.04 -0.36 0.16182243901065613
0.12 -0.36 0.14592070898917855
0.2 -0.36 0.12696120060403049
0.28 -0.36 0.11506519056786987
0.36 -0.36 0.10702812046805218
0.44 -0.36 0.093694787134718752
0.52 -0.36 0.08036145380138543
0.6 -0.36 0.069334412548746047
0.68 -0.36 0.062283247983366291
0.76 -0.36 0.056606233854873594
0.84 -0.36 0.051930792846839706
0.92 -0.36 0.0480089293123298
1 -0.36 0.044668939948816523
1.08 -0.36 0.048008929312329848
1.16 -0.36 0.051930792846838832
1.24 -0.36 0.056606233854873636
1.32 -0.36 0.062283247983369247
1.4 -0.36 0.069334412548746088
1.48 -0.36 0.080361453801385957
1.56 -0.36 0.093694787134721819
1.64 -0.36 0.10702812046805207
1.72 -0.36 0.11506519056787014
1.8 -0.36 0.12696120060402818
1.88 -0.36 0.14592070898917892
1.96 -0.36 0.16182243901065613
2.04 -0.36 0.16182243901065613
2.12 -0.36 0.16182243901065613
2.2 -0.36 0.16182243901065613
2.28 -0.36 0.16182243901065613
2.36 -0.36 0.16182243901065613
2.44 -0.36 0.16182243901065613
2.52 -0.36 0.16182243901065613
2.6 -0.36 0.16182243901065613
2.68 -0.36 0.16182243901065613
2.76 -0.36 0.16182243901065613
2.84 -0.36 0.16182243901065613
2.92 -0.36 0.16182243901065613
3 -0.36 0.16182243901065613

-3 -0.28 0.28279692020037173
-2.92 -0.28 0.28279692020037173
-2.84 -0.28 0.28279692020037173
-2.76 -0.28 0.28279692020037173
-2.68 -0.28 0.28279692020037173
-2.6 -0.28 0.28279692020037173
-2.52 -0.28 0.28279692020037173
-2.44 -0.28 0.28279692020037173
-2.36 -0.28 0.28279692020037173
-2.28 -0.28 0.28279692020037173
-2.2 -0.28 0.28279692020037173
-2.12 -0.28 0.28279692020037173
-2.04 -0.28 0.28279692020037173
-1.96 -0.28 0.28279692020037173
-1.88 -0.28 0.28279692020037173
-1.8 -0.28 0.28279692020037173
-1.72 -0.28 0.28279692020037173
-1.64 -0.28 0.28279692020037173
-1.56 -0.28 0.28279692020037173
-1.48 -0.28 0.28279692020037173
-1.4 -0.28 0.28279692020037173
-1.32 -0.28 0.28279692020037173
-1.24 -0.28 0.28279692020037173
-1.16 -0.28 0.28279692020037173
-1.08 -0.28 0.28279692020037173
-1 -0.28 0.28279692020037173
-0.92 -0.28 0.28279692020037173
-0.84 -0.28 0.28279692020037173
-0.76 -0.28 0.28279692020037173
-0.68 -0.28 0.28279692020037173
-0.6 -0.28 0.28279692020037173
-0.52 -0.28 0.28279692020037173
-0.44 -0.28 0.28279692020037173
-0.36 -0.28 0.28279692020037173
-0.28 -0.28 0.28279692020037173
-0.2 -0.28 0.28279692020037173
-0.12 -0.28 0.28279692020037173
-0.04 -0.28 0.28279692020037173
0.04 -0.28 0.27084418496680795
0.12 -0.28 0.188571216106448
0.2 -0.28 0.15097284242102046
0.28 -0.28 0.13220804771072722
0.36 -0.28 0.11506519056787079
0.44 -0.28 0.09792233342501272
0.52 -0.28 0.080791144137301638
0.6 -0.28 0.069334412548746047
0.68 -0.28 0.062283247983366125
0.76 -0.28 0.056606233854873567
0.84 -0.28 0.051930792846838492
0.92 -0.28 0.048008929312330431
1 -0.28 0.044668939948816454
1.08 -0.28 0.048008929312330056
1.16 -0.28 0.051930792846838492
1.24 -0.28 0.056606233854897506
1.32 -0.28 0.062283247983367318
1.4 -0.28 0.069334412548748087
1.48 -0.28 0.080791144137301735
1.56 -0.28 0.097922333425012803
1.64 -0.28 0.11506519056786974
1.72 -0.28 0.13220804771072692
1.8 -0.28 0.15097284242102066
1.88 -0.28 0.188571216106448
1.96 -0.28 0.27084418496680718
2.04 -0.28 0.28279692020037173
2.12 -0.28 0.28279692020037173
2.2 -0.28 0.28279692020037173
2.28 -0.28 0.28279692020037173
2.36 -0.28 0.28279692020037173
2.44 -0.28 0.28279692020037173
2.52 -0.28 0.28279692020037173
2.6 -0.28 0.28279692020037173
2.68 -0.28 0.28279692020037173
2.76 -0.28 0.28279692020037173
2.84 -0.28 0.28279692020037173
2.92 -0.28 0.28279692020037173
3 -0.28 0.28279692020037173

-3 -0.2 0.5381945592986741
-2.92 -0.2 0.5381945592986741
-2.84 -0.2 0.5381945592986741
-2.76 -0.2 0.5381945592986741
-2.68 -0.2 0.5381945592986741
-2.6 -0.2 0.5381945592986741
-2.52 -0.2 0.5381945592986741
-2.44 -0.2 0.5381945592986741
-2.36 -0.2 0.5381945592986741
-2.28 -0.2 0.5381945592986741
-2.2 -0.2 0.5381945592986741
-2.12 -0.2 0.5381945592986741
-2.04 -0.2 0.5381945592986741
-1.96 -0.2 0.5381945592986741
-1.88 -0.2 0.5381945592986741
-1.8 -0.2 0.5381945592986741
-1.72 -0.2 0.5381945592986741
-1.64 -0.2 0.5381945592986741
-1.56 -0.2 0.5381945592986741
-1.48 -0.2 0.5381945592986741
-1.4 -0.2 0.5381945592986741
-1.32 -0.2 0.5381945592986741
-1.24 -0.2 0.5381945592986741
-1.16 -0.2 0.5381945592986741
-1.08 -0.2 0.5381945592986741
-1 -0.2 0.5381945592986741
-0.92 -0.2 0.5381945592986741
-0.84 -0.2 0.5381945592986741
-0.76 -0.2 0.5381945592986741
-0.68 -0.2 0.5381945592986741
-0.6 -0.2 0.5381945592986741
-0.52 -0.2 0.5381945592986741
-0.44 -0.2 0.5381945592986741
-0.36 -0.2 0.5381945592986741
-0.28 -0.2 0.5381945592986741
-0.2 -0.2 0.5381945592986741
-0.12 -0.2 0.5381945592986741
-0.04 -0.2 0.5381945592986741
0.04 -0.2 0.44749475646402614
0.12 -0.2 0.27086215960636639
0.2 -0.2 0.18857121610644784
0.28 -0.2 0.15097284242102055
0.36 -0.2 0.12696120060402824
0.44 -0.2 0.10296120060402816
0.52 -0.2 0.080791144137301638
0.6 -0.2 0.069334412548746033
0.68 -0.2 0.062283247983366125
0.76 -0.2 0.056606233854873567
0.84 -0.2 0.051930792846838485
0.92 -0.2 0.04800892931232989
1 -0.2 0.044668939948819215
1.08 -0.2 0.048008929312330223
1.16 -0.2 0.051930792846847179
1.24 -0.2 0.056606233854873594
1.32 -0.2 0.062283247983367908
1.4 -0.2 0.069334412548750668
1.48 -0.2 0.080791144137301735
1.56 -0.2 0.10296120060402836
1.64 -0.2 0.12696120060402805
1.72 -0.2 0.15097284242102069
1.8 -0.2 0.188571216106448
1.88 -0.2 0.27086215960636706
1.96 -0.2 0.44749475646402687
2.04 -0.2 0.53819455929867421
2.12 -0.2 0.53819455929867421
2.2 -0.2 0.53819455929867421
2.28 -0.2 0.53819455929867421
2.36 -0.2 0.53819455929867421
2.44 -0.2 0.53819455929867421
2.52 -0.2 0.53819455929867421
2.6 -0.2 0.53819455929867421
2.68 -0.2 0.53819455929867421
2.76 -0.2 0.53819455929867421
2.84 -0.2 0.53819455929867421
2.92 -0.2 0.53819455929867421
3 -0.2 0.53819455929867421

-3 -0.12 1.0482217521942889
-2.92 -0.12 1.0482217521942887
-2.84 -0.12 1.0482217521942887
-2.76 -0.12 1.0482217521942887
-2.68 -0.12 1.0482217521942887
-2.6 -0.12 1.0482217521942887
-2.52 -0.12 1.0482217521942887
-2.44 -0.12 1.0482217521942887
-2.36 -0.12 1.0482217521942887
-2.28 -0.12 1.0482217521942887
-2.2 -0.12 1.0482217521942887
-2.12 -0.12 1.0482217521942887
-2.04 -0.12 1.0482217521942887
-1.96 -0.12 1.0482217521942887
-1.88 -0.12 1.0482217521942887
-1.8 -0.12 1.0482217521942887
-1.72 -0.12 1.0482217521942887
-1.64 -0.12 1.0482217521942887
-1.56 -0.12 1.0482217521942887
-1.48 -0.12 1.0482217521942887
-1.4 -0.12 1.0482217521942887
-1.32 -0.12 1.0482217521942887
-1.24 -0.12 1.0482217521942887
-1.16 -0.12 1.0482217521942887
-1.08 -0.12 1.0482217521942887
-1 -0.12 1.0482217521942887
-0.92 -0.12 1.0482217521942887
-0.84 -0.12 1.0482217521942887
-0.76 -0.12 1.0482217521942887
-0.68 -0.12 1.0482217521942887
-0.6 -0.12 1.0482217521942887
-0.52 -0.12 1.0482217521942887
-0.44 -0.12 1.0482217521942887
-0.36 -0.12 1.0482217521942887
-0.28 -0.12 1.0482217521942887
-0.2 -0.12 1.0482217521942887
-0.12 -0.12 1.0482217521942887
-0.04 -0.12 1.0482217521942887
0.04 -0.12 0.81177929663747661
0.12 -0.12 0.44749475646402614
0.2 -0.12 0.270862159606366
0.28 -0.12 0.18857121610644784
0.36 -0.12 0.14592070898917844
0.44 -0.12 0.10610878959998279
0.52 -0.12 0.080791144137301638
0.6 -0.12 0.069334412548746893
0.68 -0.12 0.062283247983366138
0.76 -0.12 0.05660623385487365
0.84 -0.12 0.051930792846838533
0.92 -0.12 0.048008929312329848
1 -0.12 0.044668939948816481
1.08 -0.12 0.048008929312329869
1.16 -0.12 0.051930792846838894
1.24 -0.12 0.056606233854873608
1.32 -0.12 0.062283247983369483
1.4 -0.12 0.06933441254874631
1.48 -0.12 0.080791144137301735
1.56 -0.12 0.10610878959998307
1.64 -0.12 0.1459207089891783
1.72 -0.12 0.18857121610644784
1.8 -0.12 0.27086215960636639
1.88 -0.12 0.44749475646402614
1.96 -0.12 0.81177929663747661
2.04 -0.12 1.0482217521942887
2.12 -0.12 1.0482217521942887
2.2 -0.12 1.0482217521942887
2.28 -0.12 1.0482217521942887
2.36 -0.12 1.0482217521942887
2.44 -0.12 1.0482217521942887
2.52 -0.12 1.0482217521942887
2.6 -0.12 1.0482217521942887
2.68 -0.12 1.0482217521942887
2.76 -0.12 1.0482217521942887
2.84 -0.12 1.0482217521942887
2.92 -0.12 1.0482217521942887
3 -0.12 1.0482217521942887

-3 -0.04 1.9714459654375531
-2.92 -0.04 1.9714459654375531
-2.84 -0.04 1.9714459654375531
-2.76 -0.04 1.9714459654375531
-2.68 -0.04 1.9714459654375531
-2.6 -0.04 1.9714459654375531
-2.52 -0.04 1.9714459654375531
-2.44 -0.04 1.9714459654375531
-2.36 -0.04 1.9714459654375531
-2.28 -0.04 1.9714459654375531
-2.2 -0.04 1.9714459654375531
-2.12 -0.04 1.9714459654375531
-2.04 -0.04 1.9714459654375531
-1.96 -0.04 1.9714459654375531
-1.88 -0.04 1.9714459654375531
-1.8 -0.04 1.9714459654375531
-1.72 -0.04 1.9714459654375531
-1.64 -0.04 1.9714459654375531
-1.56 -0.04 1.9714459654375531
-1.48 -0.04 1.9714459654375531
-1.4 -0.04 1.9714459654375531
-1.32 -0.04 1.9714459654375531
-1.24 -0.04 1.9714459654375531
-1.16 -0.04 1.9714459654375531
-1.08 -0.04 1.9714459654375531
-1 -0.04 1.9714459654375531
-0.92 -0.04 1.9714459654375531
-0.84 -0.04 1.9714459654375531
-0.76 -0.04 1.9714459654375531
-0.68 -0.04 1.9714459654375531
-0.6 -0.04 1.9714459654375531
-0.52 -0.04 1.9714459654375531
-0.44 -0.04 1.9714459654375531
-0.36 -0.04 1.9714459654375531
-0.28 -0.04 1.9714459654375531
-0.2 -0.04 1.9714459654375531
-0.12 -0.04 1.9714459654375531
-0.04 -0.04 1.9714459654375531
0.04 -0.04 1.5086103092188905
0.12 -0.04 0.81177929663747661
0.2 -0.04 0.44749475646402465
0.28 -0.04 0.27084418496680684
0.36 -0.04 0.16182243901065613
0.44 -0.04 0.10610878959998288
0.52 -0.04 0.080791144137301638
0.6 -0.04 0.069334412548746477
0.68 -0.04 0.062283247983366111
0.76 -0.04 0.056606233854873574
0.84 -0.04 0.051930792846838818
0.92 -0.04 0.048008929312330084
1 -0.04 0.044668939948816419
1.08 -0.04 0.048008929312330736
1.16 -0.04 0.051930792846838617
1.24 -0.04 0.05660623385487458
1.32 -0.04 0.062283247983366458
1.4 -0.04 0.069334412548750182
1.48 -0.04 0.080791144137301735
1.56 -0.04 0.10610878959998307
1.64 -0.04 0.16182243901065571
1.72 -0.04 0.27084418496680679
1.8 -0.04 0.44749475646402614
1.88 -0.04 0.81177929663747506
1.96 -0.04 1.5086103092188909
2.04 -0.04 1.9714459654375531
2.12 -0.04 1.9714459654375531
2.2 -0.04 1.9714459654375531
2.28 -0.04 1.9714459654375531
2.36 -0.04 1.9714459654375531
2.44 -0.04 1.9714459654375531
2.52 -0.04 1.9714459654375531
2.6 -0.04 1.9714459654375531
2.68 -0.04 1.9714459654375531
2.76 -0.04 1.9714459654375531
2.84 -0.04 1.9714459654375531
2.92 -0.04 1.9714459654375531
3 -0.04 1.9714459654375531

-3 0.04 2.5678136287678539
-2.92 0.04 2.5678136287678539
-2.84 0.04 2.5678136287678539
-2.76 0.04 2.5678136287678539
-2.68 0.04 2.5678136287678539
-2.6 0.04 2.5678136287678539
-2.52 0.04 2.5678136287678539
-2.44 0.04 2.5678136287678539
-2.36 0.04 2.5678136287678539
-2.28 0.04 2.5678136287678539
-2.2 0.04 2.5678136287678539
-2.12 0.04 2.5678136287678539
-2.04 0.04 2.5678136287678539
-1.96 0.04 2.5678136287678539
-1.88 0.04 2.5678136287678539
-1.8 0.04 2.5678136287678539
-1.72 0.04 2.5678136287678539
-1.64 0.04 2.5678136287678539
-1.56 0.04 2.5678136287678539
-1.48 0.04 2.5678136287678539
-1.4 0.04 2.5678136287678539
-1.32 0.04 2.5678136287678539
-1.24 0.04 2.5678136287678539
-1.16 0.04 2.5678136287678539
-1.08 0.04 2.5678136287678539
-1 0.04 2.5678136287678539
-0.92 0.04 2.5678136287678539
-0.84 0.04 2.5678136287678539
-0.76 0.04 2.5678136287678539
-0.68 0.04 2.5678136287678539
-0.6 0.04 2.5678136287678539
-0.52 0.04 2.5678136287678539
-0.44 0.04 2.5678136287678539
-0.36 0.04 2.5678136287678539
-0.28 0.04 2.5678136287678539
-0.2 0.04 2.5678136287678539
-0.12 0.04 2.5678136287678539
-0.04 0.04 2.5678136287678539
0.04 0.04 2.1427652149635219
0.12 0.04 1.0482217521942887
0.2 0.04 0.5381945592986721
0.28 0.04 0.28279692020037123
0.36 0.04 0.16182243901065613
0.44 0.04 0.10610878959998279
0.52 0.04 0.080791144137301638
0.6 0.04 0.069334412548746033
0.68 0.04 0.062283247983366111
0.76 0.04 0.05660623385487408
0.84 0.04 0.051930792846838998
0.92 0.04 0.048008929312329897
1 0.04 0.044668939948816405
1.08 0.04 0.048008929312330473
1.16 0.04 0.05193079284683956
1.24 0.04 0.056606233854874448
1.32 0.04 0.062283247983371433
1.4 0.04 0.069334412548753624
1.48 0.04 0.080791144137301735
1.56 0.04 0.10610878959998306
1.64 0.04 0.16182243901065571
1.72 0.04 0.28279692020037112
1.8 0.04 0.53819455929867233
1.88 0.04 1.0482217521942883
1.96 0.04 1.971445965437554
2.04 0.04 2.5678136287678539
2.12 0.04 2.5678136287678539
2.2 0.04 2.5678136287678539
2.28 0.04 2.5678136287678539
2.36 0.04 2.5678136287678539
2.44 0.04 2.5678136287678539
2.52 0.04 2.5678136287678539
2.6 0.04 2.5678136287678539
2.68 0.04 2.5678136287678539
2.76 0.04 2.5678136287678539
2.84 0.04 2.5678136287678539
2.92 0.04 2.5678136287678539
3 0.04 2.5678136287678539

-3 0.12 2.5678136287678535
-2.92 0.12 2.5678136287678535
-2.84 0.12 2.5678136287678535
-2.76 0.12 2.5678136287678535
-2.68 0.12 2.5678136287678535
-2.6 0.12 2.5678136287678535
-2.52 0.12 2.5678136287678535
-2.44 0.12 2.5678136287678535
-2.36 0.12 2.5678136287678535
-2.28 0.12 2.5678136287678535
-2.2 0.12 2.5678136287678535
-2.12 0.12 2.5678136287678535
-2.04 0.12 2.5678136287678535
-1.96 0.12 2.5678136287678535
-1.88 0.12 2.5678136287678535
-1.8 0.12 2.5678136287678535
-1.72 0.12 2.5678136287678535
-1.64 0.12 2.5678136287678535
-1.56 0.12 2.5678136287678535
-1.48 0.12 2.5678136287678535
-1.4 0.12 2.5678136287678535
-1.32 0.12 2.5678136287678535
-1.24 0.12 2.5678136287678535
-1.16 0.12 2.5678136287678535
-1.08 0.12 2.5678136287678535
-1 0.12 2.5678136287678535
-0.92 0.12 2.5678136287678535
-0.84 0.12 2.5678136287678535
-0.76 0.12 2.5678136287678535
-0.68 0.12 2.5678136287678535
-0.6 0.12 2.5678136287678535
-0.52 0.12 2.5678136287678535
-0.44 0.12 2.5678136287678535
-0.36 0.12 2.5678136287678535
-0.28 0.12 2.5678136287678535
-0.2 0.12 2.5678136287678535
-0.12 0.12 2.5678136287678535
-0.04 0.12 2.5678136287678535
0.04 0.12 2.1309760899489851
0.12 0.12 1.0482217521942887
0.2 0.12 0.5381945592986721
0.28 0.12 0.28279692020037123
0.36 0.12 0.16182243901065613
0.44 0.12 0.10610878959998279
0.52 0.12 0.080791144137301638
0.6 0.12 0.069334412548746033
0.68 0.12 0.062283247983366118
0.76 0.12 0.056606233854873844
0.84 0.12 0.051930792846838505
0.92 0.12 0.048008929312329834
1 0.12 0.044668939948816502
1.08 0.12 0.048008929312330237
1.16 0.12 0.051930792846838505
1.24 0.12 0.056606233854879159
1.32 0.12 0.062283247983375006
1.4 0.12 0.069334412548746241
1.48 0.12 0.080791144137301735
1.56 0.12 0.10610878959998307
1.64 0.12 0.16182243901065571
1.72 0.12 0.28279692020037112
1.8 0.12 0.53819455929867233
1.88 0.12 1.0482217521942883
1.96 0.12 1.971445965437554
2.04 0.12 2.5678136287678535
2.12 0.12 2.5678136287678535
2.2 0.12 2.5678136287678535
2.28 0.12 2.5678136287678535
2.36 0.12 2.5678136287678535
2.44 0.12 2.5678136287678535
2.52 0.12 2.5678136287678535
2.6 0.12 2.5678136287678535
2.68 0.12 2.5678136287678535
2.76 0.12 2.5678136287678535
2.84 0.12 2.5678136287678535
2.92 0.12 2.5678136287678535
3 0.12 2.5678136287678535

-3 0.2 2.5678136287678539
-2.92 0.2 2.5678136287678539
-2.84 0.2 2.5678136287678539
-2.76 0.2 2.5678136287678539
-2.68 0.2 2.5678136287678539
-2.6 0.2 2.5678136287678539
-2.52 0.2 2.5678136287678539
-2.44 0.2 2.5678136287678539
-2.36 0.2 2.5678136287678539
-2.28 0.2 2.5678136287678539
-2.2 0.2 2.5678136287678539
-2.12 0.2 2.5678136287678539
-2.04 0.2 2.5678136287678539
-1.96 0.2 2.5678136287678539
-1.88 0.2 2.5678136287678539
-1.8 0.2 2.5678136287678539
-1.72 0.2 2.5678136287678539
-1.64 0.2 2.5678136287678539
-1.56 0.2 2.5678136287678539
-1.48 0.2 2.5678136287678539
-1.4 0.2 2.5678136287678539
-1.32 0.2 2.5678136287678539
-1.24 0.2 2.5678136287678539
-1.16 0.2 2.5678136287678539
-1.08 0.2 2.5678136287678539
-1 0.2 2.5678136287678539
-0.92 0.2 2.5678136287678539
-0.84 0.2 2.5678136287678539
-0.76 0.2 2.5678136287678539
-0.68 0.2 2.5678136287678539
-0.6 0.2 2.5678136287678539
-0.52 0.2 2.5678136287678539
-0.44 0.2 2.5678136287678539
-0.36 0.2 2.5678136287678539
-0.28 0.2 2.5678136287678539
-0.2 0.2 2.5678136287678539
-0.12 0.2 2.5678136287678539
-0.04 0.2 2.5678136287678539
0.04 0.2 2.1190422748706976
0.12 0.2 1.0482217521942887
0.2 0.2 0.5381945592986721
0.28 0.2 0.28279692020037128
0.36 0.2 0.16182243901065613
0.44 0.2 0.10610878959998284
0.52 0.2 0.080791144137301638
0.6 0.2 0.069334412548746047
0.68 0.2 0.062283247983366152
0.76 0.2 0.056606233854873581
0.84 0.2 0.051930792846838575
0.92 0.2 0.048008929312329772
1 0.2 0.044668939948816481
1.08 0.2 0.04800892931233007
1.16 0.2 0.051930792846838492
1.24 0.2 0.056606233854873733
1.32 0.2 0.062283247983366201
1.4 0.2 0.06933441254874817
1.48 0.2 0.080791144137301735
1.56 0.2 0.10610878959998306
1.64 0.2 0.16182243901065571
1.72 0.2 0.28279692020037112
1.8 0.2 0.53819455929867233
1.88 0.2 1.0482217521942883
1.96 0.2 1.971445965437554
2.04 0.2 2.5678136287678535
2.12 0.2 2.5678136287678535
2.2 0.2 2.5678136287678535
2.28 0.2 2.5678136287678535
2.36 0.2 2.5678136287678535
2.44 0.2 2.5678136287678535
2.52 0.2 2.5678136287678535
2.6 0.2 2.5678136287678535
2.68 0.2 2.5678136287678535
2.76 0.2 2.5678136287678535
2.84 0.2 2.5678136287678535
2.92 0.2 2.5678136287678535
3 0.2 2.5678136287678535

-3 0.28 2.5678136287678539
-2.92 0.28 2.5678136287678539
-2.84 0.28 2.5678136287678539
-2.76 0.28 2.5678136287678539
-2.68 0.28 2.5678136287678539
-2.6 0.28 2.5678136287678539
-2.52 0.28 2.5678136287678539
-2.44 0.28 2.5678136287678539
-2.36 0.28 2.5678136287678539
-2.28 0.28 2.5678136287678539
-2.2 0.28 2.5678136287678539
-2.12 0.28 2.5678136287678539
-2.04 0.28 2.5678136287678539
-1.96 0.28 2.5678136287678539
-1.88 0.28 2.5678136287678539
-1.8 0.28 2.5678136287678539
-1.72 0.28 2.5678136287678539
-1.64 0.28 2.5678136287678539
-1.56 0.28 2.5678136287678539
-1.48 0.28 2.5678136287678539
-1.4 0.28 2.5678136287678539
-1.32 0.28 2.5678136287678539
-1.24 0.28 2.5678136287678539
-1.16 0.28 2.5678136287678539
-1.08 0.28 2.5678136287678539
-1 0.28 2.5678136287678539
-0.92 0.28 2.5678136287678539
-0.84 0.28 2.5678136287678539
-0.76 0.28 2.5678136287678539
-0.68 0.28 2.5678136287678539
-0.6 0.28 2.5678136287678539
-0.52 0.28 2.5678136287678539
-0.44 0.28 2.5678136287678539
-0.36 0.28 2.5678136287678539
-0.28 0.28 2.5678136287678539
-0.2 0.28 2.5678136287678539
-0.12 0.28 2.5678136287678539
-0.04 0.28 2.5678136287678539
0.04 0.28 2.1070151164360396
0.12 0.28 1.0482217521942887
0.2 0.28 0.5381945592986721
0.28 0.28 0.28279692020037128
0.36 0.28 0.16182243901065613
0.44 0.28 0.10610878959998279
0.52 0.28 0.080791144137301638
0.6 0.28 0.069334412548746047
0.68 0.28 0.062283247983366166
0.76 0.28 0.056606233854873997
0.84 0.28 0.051930792846838519
0.92 0.28 0.048008929312329786
1 0.28 0.044668939948816544
1.08 0.28 0.048008929312329945
1.16 0.28 0.051930792846838492
1.24 0.28 0.05660623385487374
1.32 0.28 0.062283247983366326
1.4 0.28 0.069334412548748003
1.48 0.28 0.080791144137301735
1.56 0.28 0.10610878959998307
1.64 0.28 0.16182243901065571
1.72 0.28 0.28279692020037112
1.8 0.28 0.53819455929867233
1.88 0.28 1.0482217521942883
1.96 0.28 1.9714459654375538
2.04 0.28 2.5678136287678539
2.12 0.28 2.5678136287678539
2.2 0.28 2.5678136287678539
2.28 0.28 2.5678136287678539
2.36 0.28 2.5678136287678539
2.44 0.28 2.5678136287678539
2.52 0.28 2.5678136287678539
2.6 0.28 2.5678136287678539
2.68 0.28 2.5678136287678539
2.76 0.28 2.5678136287678539
2.84 0.28 2.5678136287678539
2.92 0.28 2.5678136287678539
3 0.28 2.5678136287678539

-3 0.36 2.5678136287678539
-2.92 0.36 2.5678136287678539
-2.84 0.36 2.5678136287678539
-2.76 0.36 2.5678136287678539
-2.68 0.36 2.5678136287678539
-2.6 0.36 2.5678136287678539
-2.52 0.36 2.5678136287678539
-2.44 0.36 2.5678136287678539
-2.36 0.36 2.5678136287678539
-2.28 0.36 2.5678136287678539
-2.2 0.36 2.5678136287678539
-2.12 0.36 2.5678136287678539
-2.04 0.36 2.5678136287678539
-1.96 0.36 2.5678136287678539
-1.88 0.36 2.5678136287678539
-1.8 0.36 2.5678136287678539
-1.72 0.36 2.5678136287678539
-1.64 0.36 2.5678136287678539
-1.56 0.36 2.5678136287678539
-1.48 0.36 2.5678136287678539
-1.4 0.36 2.5678136287678539
-1.32 0.36 2.5678136287678539
-1.24 0.36 2.5678136287678539
-1.16 0.36 2.5678136287678539
-1.08 0.36 2.5678136287678539
-1 0.36 2.5678136287678539
-0.92 0.36 2.5678136287678539
-0.84 0.36 2.5678136287678539
-0.76 0.36 2.5678136287678539
-0.68 0.36 2.5678136287678539
-0.6 0.36 2.5678136287678539
-0.52 0.36 2.5678136287678539
-0.44 0.36 2.5678136287678539
-0.36 0.36 2.5678136287678539
-0.28 0.36 2.5678136287678539
-0.2 0.36 2.5678136287678539
-0.12 0.36 2.5678136287678539
-0.04 0.36 2.5678136287678539
0.04 0.36 2.0949538365527873
0.12 0.36 1.0482217521942889
0.2 0.36 0.5381945592986721
0.28 0.36 0.28279692020037123
0.36 0.36 0.16182243901065613
0.44 0.36 0.10610878959998288
0.52 0.36 0.080791144137301638
0.6 0.36 0.069334412548746033
0.68 0.36 0.062283247983367998
0.76 0.36 0.056606233854873594
0.84 0.36 0.051930792846838679
0.92 0.36 0.048008929312329925
1 0.36 0.044668939948817571
1.08 0.36 0.048008929312329869
1.16 0.36 0.051930792846838623
1.24 0.36 0.056606233854873594
1.32 0.36 0.06228324798336618
1.4 0.36 0.069334412548746088
1.48 0.36 0.080791144137301735
1.56 0.36 0.10610878959998307
1.64 0.36 0.16182243901065571
1.72 0.36 0.28279692020037112
1.8 0.36 0.53819455929867233
1.88 0.36 1.0482217521942883
1.96 0.36 1.971445965437554
2.04 0.36 2.5678136287678539
2.12 0.36 2.5678136287678539
2.2 0.36 2.5678136287678539
2.28 0.36 2.5678136287678539
2.36 0.36 2.5678136287678539
2.44 0.36 2.5678136287678539
2.52 0.36 2.5678136287678539
2.6 0.36 2.5678136287678539
2.68 0.36 2.5678136287678539
2.76 0.36 2.5678136287678539
2.84 0.36 2.5678136287678539
2.92 0.36 2.5678136287678539
3 0.36 2.5678136287678539

-3 0.44 2.5678136287678539
-2.92 0.44 2.5678136287678539
-2.84 0.44 2.5678136287678539
-2.76 0.44 2.5678136287678539
-2.68 0.44 2.5678136287678539
-2.6 0.44 2.5678136287678539
-2.52 0.44 2.5678136287678539
-2.44 0.44 2.5678136287678539
-2.36 0.44 2.5678136287678539
-2.28 0.44 2.5678136287678539
-2.2 0.44 2.5678136287678539
-2.12 0.44 2.5678136287678539
-2.04 0.44 2.5678136287678539
-1.96 0.44 2.5678136287678539
-1.88 0.44 2.5678136287678539
-1.8 0.44 2.5678136287678539
-1.72 0.44 2.5678136287678539
-1.64 0.44 2.5678136287678539
-1.56 0.44 2.5678136287678539
-1.48 0.44 2.5678136287678539
-1.4 0.44 2.5678136287678539
-1.32 0.44 2.5678136287678539
-1.24 0.44 2.5678136287678539
-1.16 0.44 2.5678136287678539
-1.08 0.44 2.5678136287678539
-1 0.44 2.5678136287678539
-0.92 0.44 2.5678136287678539
-0.84 0.44 2.5678136287678539
-0.76 0.44 2.5678136287678539
-0.68 0.44 2.5678136287678539
-0.6 0.44 2.5678136287678539
-0.52 0.44 2.5678136287678539
-0.44 0.44 2.5678136287678539
-0.36 0.44 2.5678136287678539
-0.28 0.44 2.5678136287678539
-0.2 0.44 2.5678136287678539
-0.12 0.44 2.5678136287678539
-0.04 0.44 2.5678136287678539
0.04 0.44 2.0829256850539011
0.12 0.44 1.0482217521942887
0.2 0.44 0.5381945592986721
0.28 0.44 0.28279692020037123
0.36 0.44 0.16182243901065613
0.44 0.44 0.10610878959998279
0.52 0.44 0.080791144137301638
0.6 0.44 0.069334412548746047
0.68 0.44 0.062283247983366131
0.76 0.44 0.056606233854873553
0.84 0.44 0.051930792846838492
0.92 0.44 0.048008929312329807
1 0.44 0.044668939948816405
1.08 0.44 0.048008929312329827
1.16 0.44 0.051930792846838637
1.24 0.44 0.056606233854873733
1.32 0.44 0.062283247983366166
1.4 0.44 0.069334412548746102
1.48 0.44 0.080791144137301735
1.56 0.44 0.10610878959998306
1.64 0.44 0.16182243901065571
1.72 0.44 0.28279692020037112
1.8 0.44 0.53819455929867233
1.88 0.44 1.0482217521942883
1.96 0.44 1.9714459654375538
2.04 0.44 2.5678136287678539
2.12 0.44 2.5678136287678539
2.2 0.44 2.5678136287678539
2.28 0.44 2.5678136287678539
2.36 0.44 2.5678136287678539
2.44 0.44 2.5678136287678539
2.52 0.44 2.5678136287678539
2.6 0.44 2.5678136287678539
2.68 0.44 2.5678136287678539
2.76 0.44 2.5678136287678539
2.84 0.44 2.5678136287678539
2.92 0.44 2.5678136287678539
3 0.44 2.5678136287678539

-3 0.52 2.5678136287678539
-2.92 0.52 2.5678136287678539
-2.84 0.52 2.5678136287678539
-2.76 0.52 2.5678136287678539
-2.68 0.52 2.5678136287678539
-2.6 0.52 2.5678136287678539
-2.52 0.52 2.5678136287678539
-2.44 0.52 2.5678136287678539
-2.36 0.52 2.5678136287678539
-2.28 0.52 2.5678136287678539
-2.2 0.52 2.5678136287678539
-2.12 0.52 2.5678136287678539
-2.04 0.52 2.5678136287678539
-1.96 0.52 2.5678136287678539
-1.88 0.52 2.5678136287678539
-1.8 0.52 2.5678136287678539
-1.72 0.52 2.5678136287678539
-1.64 0.52 2.5678136287678539
-1.56 0.52 2.5678136287678539
-1.48 0.52 2.5678136287678539
-1.4 0.52 2.5678136287678539
-1.32 0.52 2.5678136287678539
-1.24 0.52 2.5678136287678539
-1.16 0.52 2.5678136287678539
-1.08 0.52 2.5678136287678539
-1 0.52 2.5678136287678539
-0.92 0.52 2.5678136287678539
-0.84 0.52 2.5678136287678539
-0.76 0.52 2.5678136287678539
-0.68 0.52 2.5678136287678539
-0.6 0.52 2.5678136287678539
-0.52 0.52 2.5678136287678539
-0.44 0.52 2.5678136287678539
-0.36 0.52 2.5678136287678539
-0.28 0.52 2.5678136287678539
-0.2 0.52 2.5678136287678539
-0.12 0.52 2.5678136287678539
-0.04 0.52 2.5678136287678539
0.04 0.52 2.0710058844555088
0.12 0.52 1.0482217521942887
0.2 0.52 0.5381945592986721
0.28 0.52 0.28279692020037128
0.36 0.52 0.16182243901065613
0.44 0.52 0.10610878959998279
0.52 0.52 0.080791144137301638
0.6 0.52 0.069334412548746033
0.68 0.52 0.062283247983366111
0.76 0.52 0.056606233854873601
0.84 0.52 0.051930792846838499
0.92 0.52 0.048008929312342283
1 0.52 0.044668939948820929
1.08 0.52 0.048008929312329793
1.16 0.52 0.051930792846838492
1.24 0.52 0.056606233854873664
1.32 0.52 0.062283247983366152
1.4 0.52 0.069334412548746088
1.48 0.52 0.080791144137301735
1.56 0.52 0.10610878959998306
1.64 0.52 0.16182243901065571
1.72 0.52 0.28279692020037112
1.8 0.52 0.53819455929867233
1.88 0.52 1.0482217521942883
1.96 0.52 1.971445965437554
2.04 0.52 2.5678136287678539
2.12 0.52 2.5678136287678539
2.2 0.52 2.5678136287678539
2.28 0.52 2.5678136287678539
2.36 0.52 2.5678136287678539
2.44 0.52 2.5678136287678539
2.52 0.52 2.5678136287678539
2.6 0.52 2.5678136287678539
2.68 0.52 2.5678136287678539
2.76 0.52 2.5678136287678539
2.84 0.52 2.5678136287678539
2.92 0.52 2.5678136287678539
3 0.52 2.5678136287678539

-3 0.6 2.5678136287678539
-2.92 0.6 2.5678136287678539
-2.84 0.6 2.5678136287678539
-2.76 0.6 2.5678136287678539
-2.68 0.6 2.5678136287678539
-2.6 0.6 2.5678136287678539
-2.52 0.6 2.5678136287678539
-2.44 0.6 2.5678136287678539
-2.36 0.6 2.5678136287678539
-2.28 0.6 2.5678136287678539
-2.2 0.6 2.5678136287678539
-2.12 0.6 2.5678136287678539
-2.04 0.6 2.5678136287678539
-1.96 0.6 2.5678136287678539
-1.88 0.6 2.5678136287678539
-1.8 0.6 2.5678136287678539
-1.72 0.6 2.5678136287678539
-1.64 0.6 2.5678136287678539
-1.56 0.6 2.5678136287678539
-1.48 0.6 2.5678136287678539
-1.4 0.6 2.5678136287678539
-1.32 0.6 2.5678136287678539
-1.24 0.6 2.5678136287678539
-1.16 0.6 2.5678136287678539
-1.08 0.6 2.5678136287678539
-1 0.6 2.5678136287678539
-0.92 0.6 2.5678136287678539
-0.84 0.6 2.5678136287678539
-0.76 0.6 2.5678136287678539
-0.68 0.6 2.5678136287678539
-0.6 0.6 2.5678136287678539
-0.52 0.6 2.5678136287678539
-0.44 0.6 2.5678136287678539
-0.36 0.6 2.5678136287678539
-0.28 0.6 2.5678136287678539
-0.2 0.6 2.5678136287678539
-0.12 0.6 2.5678136287678539
-0.04 0.6 2.5678136287678539
0.04 0.6 2.0592773224646566
0.12 0.6 1.0482217521942887
0.2 0.6 0.5381945592986721
0.28 0.6 0.28279692020037123
0.36 0.6 0.16182243901065613
0.44 0.6 0.10610878959998279
0.52 0.6 0.080791144137301638
0.6 0.6 0.069334412548749003
0.68 0.6 0.062283247983366194
0.76 0.6 0.056606233854873574
0.84 0.6 0.051930792846838492
0.92 0.6 0.048008929312329765
1 0.6 0.044668939948817314
1.08 0.6 0.048008929312329779
1.16 0.6 0.051930792846838714
1.24 0.6 0.056606233854877661
1.32 0.6 0.062283247983366374
1.4 0.6 0.069334412548746227
1.48 0.6 0.080791144137301735
1.56 0.6 0.10610878959998306
1.64 0.6 0.16182243901065571
1.72 0.6 0.28279692020037112
1.8 0.6 0.53819455929867233
1.88 0.6 1.0482217521942883
1.96 0.6 1.9714459654375538
2.04 0.6 2.5678136287678539
2.12 0.6 2.5678136287678539
2.2 0.6 2.5678136287678539
2.28 0.6 2.5678136287678539
2.36 0.6 2.5678136287678539
2.44 0.6 2.5678136287678539
2.52 0.6 2.5678136287678539
2.6 0.6 2.5678136287678539
2.68 0.6 2.5678136287678539
2.76 0.6 2.5678136287678539
2.84 0.6 2.5678136287678539
2.92 0.6 2.5678136287678539
3 0.6 2.5678136287678539

-3 0.68 2.5678136287678539
-2.92 0.68 2.5678136287678539
-2.84 0.68 2.5678136287678539
-2.76 0.68 2.5678136287678539
-2.68 0.68 2.5678136287678539
-2.6 0.68 2.5678136287678539
-2.52 0.68 2.5678136287678539
-2.44 0.68 2.5678136287678539
-2.36 0.68 2.5678136287678539
-2.28 0.68 2.5678136287678539
-2.2 0.68 2.5678136287678539
-2.12 0.68 2.5678136287678539
-2.04 0.68 2.5678136287678539
-1.96 0.68 2.5678136287678539
-1.88 0.68 2.5678136287678539
-1.8 0.68 2.5678136287678539
-1.72 0.68 2.5678136287678539
-1.64 0.68 2.5678136287678539
-1.56 0.68 2.5678136287678539
-1.48 0.68 2.5678136287678539
-1.4 0.68 2.5678136287678539
-1.32 0.68 2.5678136287678539
-1.24 0.68 2.5678136287678539
-1.16 0.68 2.5678136287678539
-1.08 0.68 2.5678136287678539
-1 0.68 2.5678136287678539
-0.92 0.68 2.5678136287678539
-0.84 0.68 2.5678136287678539
-0.76 0.68 2.5678136287678539
-0.68 0.68 2.5678136287678539
-0.6 0.68 2.5678136287678539
-0.52 0.68 2.5678136287678539
-0.44 0.68 2.5678136287678539
-0.36 0.68 2.5678136287678539
-0.28 0.68 2.5678136287678539
-0.2 0.68 2.5678136287678539
-0.12 0.68 2.5678136287678539
-0.04 0.68 2.5678136287678539
0.04 0.68 2.0478299334875047
0.12 0.68 1.0482217521942889
0.2 0.68 0.5381945592986721
0.28 0.68 0.28279692020037128
0.36 0.68 0.16182243901065613
0.44 0.68 0.10610878959998282
0.52 0.68 0.080791144137301638
0.6 0.68 0.069334412548746047
0.68 0.68 0.062283247983366291
0.76 0.68 0.056606233854873608
0.84 0.68 0.05193079284683897
0.92 0.68 0.048008929312329772
1 0.68 0.044668939948816433
1.08 0.68 0.048008929312329779
1.16 0.68 0.051930792846838811
1.24 0.68 0.056606233854873629
1.32 0.68 0.062283247983366249
1.4 0.68 0.069334412548746074
1.48 0.68 0.080791144137301735
1.56 0.68 0.10610878959998307
1.64 0.68 0.16182243901065571
1.72 0.68 0.28279692020037112
1.8 0.68 0.53819455929867233
1.88 0.68 1.0482217521942883
1.96 0.68 1.971445965437554
2.04 0.68 2.5678136287678539
2.12 0.68 2.5678136287678539
2.2 0.68 2.5678136287678539
2.28 0.68 2.5678136287678539
2.36 0.68 2.5678136287678539
2.44 0.68 2.5678136287678539
2.52 0.68 2.5678136287678539
2.6 0.68 2.5678136287678539
2.68 0.68 2.5678136287678539
2.76 0.68 2.5678136287678539
2.84 0.68 2.5678136287678539
2.92 0.68 2.5678136287678539
3 0.68 2.5678136287678539

-3 0.76 2.5678136287678539
-2.92 0.76 2.5678136287678539
-2.84 0.76 2.5678136287678539
-2.76 0.76 2.5678136287678539
-2.68 0.76 2.5678136287678539
-2.6 0.76 2.5678136287678539
-2.52 0.76 2.5678136287678539
-2.44 0.76 2.5678136287678539
-2.36 0.76 2.5678136287678539
-2.28 0.76 2.5678136287678539
-2.2 0.76 2.5678136287678539
-2.12 0.76 2.5678136287678539
-2.04 0.76 2.5678136287678539
-1.96 0.76 2.5678136287678539
-1.88 0.76 2.5678136287678539
-1.8 0.76 2.5678136287678539
-1.72 0.76 2.5678136287678539
-1.64 0.76 2.5678136287678539
-1.56 0.76 2.5678136287678539
-1.48 0.76 2.5678136287678539
-1.4 0.76 2.5678136287678539
-1.32 0.76 2.5678136287678539
-1.24 0.76 2.5678136287678539
-1.16 0.76 2.5678136287678539
-1.08 0.76 2.5678136287678539
-1 0.76 2.5678136287678539
-0.92 0.76 2.5678136287678539
-0.84 0.76 2.5678136287678539
-0.76 0.76 2.5678136287678539
-0.68 0.76 2.5678136287678539
-0.6 0.76 2.5678136287678539
-0.52 0.76 2.5678136287678539
-0.44 0.76 2.5678136287678539
-0.36 0.76 2.5678136287678539
-0.28 0.76 2.5678136287678539
-0.2 0.76 2.5678136287678539
-0.12 0.76 2.5678136287678539
-0.04 0.76 2.5678136287678539
0.04 0.76 1.9714459654375531
0.12 0.76 1.0482217521942887
0.2 0.76 0.5381945592986721
0.28 0.76 0.28279692020037128
0.36 0.76 0.16182243901065613
0.44 0.76 0.10610878959998281
0.52 0.76 0.080791144137301638
0.6 0.76 0.069334412548746047
0.68 0.76 0.062283247983367152
0.76 0.76 0.056606233854873622
0.84 0.76 0.051930792846838512
0.92 0.76 0.048008929312329848
1 0.76 0.044668939948816426
1.08 0.76 0.048008929312329779
1.16 0.76 0.051930792846838672
1.24 0.76 0.056606233854873594
1.32 0.76 0.062283247983366208
1.4 0.76 0.069334412548746088
1.48 0.76 0.080791144137301735
1.56 0.76 0.10610878959998306
1.64 0.76 0.16182243901065571
1.72 0.76 0.28279692020037112
1.8 0.76 0.53819455929867233
1.88 0.76 1.0482217521942883
1.96 0.76 1.971445965437554
2.04 0.76 2.5678136287678535
2.12 0.76 2.5678136287678535
2.2 0.76 2.5678136287678535
2.28 0.76 2.5678136287678535
2.36 0.76 2.5678136287678535
2.44 0.76 2.5678136287678535
2.52 0.76 2.5678136287678535
2.6 0.76 2.5678136287678535
2.68 0.76 2.5678136287678535
2.76 0.76 2.5678136287678535
2.84 0.76 2.5678136287678535
2.92 0.76 2.5678136287678535
3 0.76 2.5678136287678535

-3 0.84 2.5678136287678539
-2.92 0.84 2.5678136287678539
-2.84 0.84 2.5678136287678539
-2.76 0.84 2.5678136287678539
-2.68 0.84 2.5678136287678539
-2.6 0.84 2.5678136287678539
-2.52 0.84 2.5678136287678539
-2.44 0.84 2.5678136287678539
-2.36 0.84 2.5678136287678539
-2.28 0.84 2.5678136287678539
-2.2 0.84 2.5678136287678539
-2.12 0.84 2.5678136287678539
-2.04 0.84 2.5678136287678539
-1.96 0.84 2.5678136287678539
-1.88 0.84 2.5678136287678539
-1.8 0.84 2.5678136287678539
-1.72 0.84 2.5678136287678539
-1.64 0.84 2.5678136287678539
-1.56 0.84 2.5678136287678539
-1.48 0.84 2.5678136287678539
-1.4 0.84 2.5678136287678539
-1.32 0.84 2.5678136287678539
-1.24 0.84 2.5678136287678539
-1.16 0.84 2.5678136287678539
-1.08 0.84 2.5678136287678539
-1 0.84 2.5678136287678539
-0.92 0.84 2.5678136287678539
-0.84 0.84 2.5678136287678539
-0.76 0.84 2.5678136287678539
-0.68 0.84 2.5678136287678539
-0.6 0.84 2.5678136287678539
-0.52 0.84 2.5678136287678539
-0.44 0.84 2.5678136287678539
-0.36 0.84 2.5678136287678539
-0.28 0.84 2.5678136287678539
-0.2 0.84 2.5678136287678539
-0.12 0.84 2.5678136287678539
-0.04 0.84 2.5678136287678539
0.04 0.84 1.9714459654375531
0.12 0.84 1.0482217521942889
0.2 0.84 0.5381945592986721
0.28 0.84 0.28279692020037123
0.36 0.84 0.16182243901065613
0.44 0.84 0.10610878959998279
0.52 0.84 0.080791144137301638
0.6 0.84 0.069334412548746172
0.68 0.84 0.062283247983366173
0.76 0.84 0.056606233854873643
0.84 0.84 0.051930792846838485
0.92 0.84 0.048008929312329807
1 0.84 0.044668939948816412
1.08 0.84 0.048008929312329772
1.16 0.84 0.051930792846838492
1.24 0.84 0.056606233854873601
1.32 0.84 0.062283247983366194
1.4 0.84 0.069334412548746088
1.48 0.84 0.080791144137301735
1.56 0.84 0.10610878959998306
1.64 0.84 0.16182243901065571
1.72 0.84 0.28279692020037112
1.8 0.84 0.53819455929867233
1.88 0.84 1.0482217521942883
1.96 0.84 1.971445965437554
2.04 0.84 2.5678136287678535
2.12 0.84 2.5678136287678535
2.2 0.84 2.5678136287678535
2.28 0.84 2.5678136287678535
2.36 0.84 2.5678136287678535
2.44 0.84 2.5678136287678535
2.52 0.84 2.5678136287678535
2.6 0.84 2.5678136287678535
2.68 0.84 2.5678136287678535
2.76 0.84 2.5678136287678535
2.84 0.84 2.5678136287678535
2.92 0.84 2.5678136287678535
3 0.84 2.5678136287678535

-3 0.92 2.5678136287678539
-2.92 0.92 2.5678136287678539
-2.84 0.92 2.5678136287678539
-2.76 0.92 2.5678136287678539
-2.68 0.92 2.5678136287678539
-2.6 0.92 2.5678136287678539
-2.52 0.92 2.5678136287678539
-2.44 0.92 2.5678136287678539
-2.36 0.92 2.5678136287678539
-2.28 0.92 2.5678136287678539
-2.2 0.92 2.5678136287678539
-2.12 0.92 2.5678136287678539
-2.04 0.92 2.5678136287678539
-1.96 0.92 2.5678136287678539
-1.88 0.92 2.5678136287678539
-1.8 0.92 2.5678136287678539
-1.72 0.92 2.5678136287678539
-1.64 0.92 2.5678136287678539
-1.56 0.92 2.5678136287678539
-1.48 0.92 2.5678136287678539
-1.4 0.92 2.5678136287678539
-1.32 0.92 2.5678136287678539
-1.24 0.92 2.5678136287678539
-1.16 0.92 2.5678136287678539
-1.08 0.92 2.5678136287678539
-1 0.92 2.5678136287678539
-0.92 0.92 2.5678136287678539
-0.84 0.92 2.5678136287678539
-0.76 0.92 2.5678136287678539
-0.68 0.92 2.5678136287678539
-0.6 0.92 2.5678136287678539
-0.52 0.92 2.5678136287678539
-0.44 0.92 2.5678136287678539
-0.36 0.92 2.5678136287678539
-0.28 0.92 2.5678136287678539
-0.2 0.92 2.5678136287678539
-0.12 0.92 2.5678136287678539
-0.04 0.92 2.5678136287678539
0.04 0.92 1.9714459654375531
0.12 0.92 1.0482217521942889
0.2 0.92 0.5381945592986721
0.28 0.92 0.28279692020037123
0.36 0.92 0.16182243901065613
0.44 0.92 0.10610878959998285
0.52 0.92 0.080791144137301638
0.6 0.92 0.069334412548746047
0.68 0.92 0.062283247983366125
0.76 0.92 0.056606233854873594
0.84 0.92 0.05193079284683897
0.92 0.92 0.048008929312329807
1 0.92 0.044668939948816405
1.08 0.92 0.048008929312330501
1.16 0.92 0.051930792846838603
1.24 0.92 0.056606233854873601
1.32 0.92 0.06228324798336618
1.4 0.92 0.069334412548746074
1.48 0.92 0.080791144137301735
1.56 0.92 0.10610878959998307
1.64 0.92 0.16182243901065571
1.72 0.92 0.28279692020037112
1.8 0.92 0.53819455929867233
1.88 0.92 1.0482217521942883
1.96 0.92 1.9714459654375538
2.04 0.92 2.5678136287678539
2.12 0.92 2.5678136287678539
2.2 0.92 2.5678136287678539
2.28 0.92 2.5678136287678539
2.36 0.92 2.5678136287678539
2.44 0.92 2.5678136287678539
2.52 0.92 2.5678136287678539
2.6 0.92 2.5678136287678539
2.68 0.92 2.5678136287678539
2.76 0.92 2.5678136287678539
2.84 0.92 2.5678136287678539
2.92 0.92 2.5678136287678539
3 0.92 2.5678136287678539

-3 1 2.5678136287678535
-2.92 1 2.5678136287678535
-2.84 1 2.5678136287678535
-2.76 1 2.5678136287678535
-2.68 1 2.5678136287678535
-2.6 1 2.5678136287678535
-2.52 1 2.5678136287678535
-2.44 1 2.5678136287678535
-2.36 1 2.5678136287678535
-2.28 1 2.5678136287678535
-2.2 1 2.5678136287678535
-2.12 1 2.5678136287678535
-2.04 1 2.5678136287678535
-1.96 1 2.5678136287678535
-1.88 1 2.5678136287678535
-1.8 1 2.5678136287678535
-1.72 1 2.5678136287678535
-1.64 1 2.5678136287678535
-1.56 1 2.5678136287678535
-1.48 1 2.5678136287678535
-1.4 1 2.5678136287678535
-1.32 1 2.5678136287678535
-1.24 1 2.5678136287678535
-1.16 1 2.5678136287678535
-1.08 1 2.5678136287678535
-1 1 2.5678136287678535
-0.92 1 2.5678136287678535
-0.84 1 2.5678136287678535
-0.76 1 2.5678136287678535
-0.68 1 2.5678136287678535
-0.6 1 2.5678136287678535
-0.52 1 2.5678136287678535
-0.44 1 2.5678136287678535
-0.36 1 2.5678136287678535
-0.28 1 2.5678136287678535
-0.2 1 2.5678136287678535
-0.12 1 2.5678136287678535
-0.04 1 2.5678136287678535
0.04 1 1.9714459654375531
0.12 1 1.0482217521942887
0.2 1 0.5381945592986721
0.28 1 0.28279692020037123
0.36 1 0.16182243901065613
0.44 1 0.10610878959998285
0.52 1 0.080791144137301638
0.6 1 0.069334412548746061
0.68 1 0.062283247983366138
0.76 1 0.056606233854873581
0.84 1 0.051930792846838492
0.92 1 0.048008929312329793
1 1 0.044668939948816405
1.08 1 0.048008929312331083
1.16 1 0.051930792846838714
1.24 1 0.056606233854873594
1.32 1 0.06228324798336618
1.4 1 0.069334412548746088
1.48 1 0.080791144137301735
1.56 1 0.10610878959998307
1.64 1 0.16182243901065571
1.72 1 0.28279692020037112
1.8 1 0.53819455929867233
1.88 1 1.0482217521942885
1.96 1 1.9714459654375538
2.04 1 2.5678136287678539
2.12 1 2.5678136287678539
2.2 1 2.5678136287678539
2.28 1 2.5678136287678539
2.36 1 2.5678136287678539
2.44 1 2.5678136287678539
2.52 1 2.5678136287678539
2.6 1 2.5678136287678539
2.68 1 2.5678136287678539
2.76 1 2.5678136287678539
2.84 1 2.5678136287678539
2.92 1 2.5678136287678539
3 1 2.5678136287678539

-3 1.08 2.5678136287678539
-2.92 1.08 2.5678136287678539
-2.84 1.08 2.5678136287678539
-2.76 1.08 2.5678136287678539
-2.68 1.08 2.5678136287678539
-2.6 1.08 2.5678136287678539
-2.52 1.08 2.5678136287678539
-2.44 1.08 2.5678136287678539
-2.36 1.08 2.5678136287678539
-2.28 1.08 2.5678136287678539
-2.2 1.08 2.5678136287678539
-2.12 1.08 2.5678136287678539
-2.04 1.08 2.5678136287678539
-1.96 1.08 2.5678136287678539
-1.88 1.08 2.5678136287678539
-1.8 1.08 2.5678136287678539
-1.72 1.08 2.5678136287678539
-1.64 1.08 2.5678136287678539
-1.56 1.08 2.5678136287678539
-1.48 1.08 2.5678136287678539
-1.4 1.08 2.5678136287678539
-1.32 1.08 2.5678136287678539
-1.24 1.08 2.5678136287678539
-1.16 1.08 2.5678136287678539
-1.08 1.08 2.5678136287678539
-1 1.08 2.5678136287678539
-0.92 1.08 2.5678136287678539
-0.84 1.08 2.5678136287678539
-0.76 1.08 2.5678136287678539
-0.68 1.08 2.5678136287678539
-0.6 1.08 2.5678136287678539
-0.52 1.08 2.5678136287678539
-0.44 1.08 2.5678136287678539
-0.36 1.08 2.5678136287678539
-0.28 1.08 2.5678136287678539
-0.2 1.08 2.5678136287678539
-0.12 1.08 2.5678136287678539
-0.04 1.08 2.5678136287678539
0.04 1.08 1.9714459654375531
0.12 1.08 1.0482217521942889
0.2 1.08 0.5381945592986721
0.28 1.08 0.28279692020037123
0.36 1.08 0.16182243901065613
0.44 1.08 0.10610878959998279
0.52 1.08 0.080791144137301638
0.6 1.08 0.069334412548746047
0.68 1.08 0.062283247983366125
0.76 1.08 0.056606233854873636
0.84 1.08 0.051930792846838526
0.92 1.08 0.048008929312329807
1 1.08 0.044668939948816412
1.08 1.08 0.048008929312330341
1.16 1.08 0.051930792846838596
1.24 1.08 0.056606233854875905
1.32 1.08 0.062283247983366159
1.4 1.08 0.069334412548746088
1.48 1.08 0.080791144137301735
1.56 1.08 0.10610878959998306
1.64 1.08 0.16182243901065571
1.72 1.08 0.28279692020037112
1.8 1.08 0.53819455929867233
1.88 1.08 1.0482217521942883
1.96 1.08 1.9714459654375538
2.04 1.08 2.5678136287678539
2.12 1.08 2.5678136287678539
2.2 1.08 2.5678136287678539
2.28 1.08 2.5678136287678539
2.36 1.08 2.5678136287678539
2.44 1.08 2.5678136287678539
2.52 1.08 2.5678136287678539
2.6 1.08 2.5678136287678539
2.68 1.08 2.5678136287678539
2.76 1.08 2.5678136287678539
2.84 1.08 2.5678136287678539
2.92 1.08 2.5678136287678539
3 1.08 2.5678136287678539

-3 1.16 2.5678136287678535
-2.92 1.16 2.5678136287678535
-2.84 1.16 2.5678136287678535
-2.76 1.16 2.5678136287678535
-2.68 1.16 2.5678136287678535
-2.6 1.16 2.5678136287678535
-2.52 1.16 2.5678136287678535
-2.44 1.16 2.5678136287678535
-2.36 1.16 2.5678136287678535
-2.28 1.16 2.5678136287678535
-2.2 1.16 2.5678136287678535
-2.12 1.16 2.5678136287678535
-2.04 1.16 2.5678136287678535
-1.96 1.16 2.5678136287678535
-1.88 1.16 2.5678136287678535
-1.8 1.16 2.5678136287678535
-1.72 1.16 2.5678136287678535
-1.64 1.16 2.5678136287678535
-1.56 1.16 2.5678136287678535
-1.48 1.16 2.5678136287678535
-1.4 1.16 2.5678136287678535
-1.32 1.16 2.5678136287678535
-1.24 1.16 2.5678136287678535
-1.16 1.16 2.5678136287678535
-1.08 1.16 2.5678136287678535
-1 1.16 2.5678136287678535
-0.92 1.16 2.5678136287678535
-0.84 1.16 2.5678136287678535
-0.76 1.16 2.5678136287678535
-0.68 1.16 2.5678136287678535
-0.6 1.16 2.5678136287678535
-0.52 1.16 2.5678136287678535
-0.44 1.16 2.5678136287678535
-0.36 1.16 2.5678136287678535
-0.28 1.16 2.5678136287678535
-0.2 1.16 2.5678136287678535
-0.12 1.16 2.5678136287678535
-0.04 1.16 2.5678136287678535
0.04 1.16 1.9714459654375531
0.12 1.16 1.0482217521942889
0.2 1.16 0.5381945592986721
0.28 1.16 0.28279692020037128
0.36 1.16 0.16182243901065613
0.44 1.16 0.10610878959998279
0.52 1.16 0.080791144137301638
0.6 1.16 0.069334412548746061
0.68 1.16 0.062283247983366125
0.76 1.16 0.056606233854873816
0.84 1.16 0.051930792846838505
0.92 1.16 0.048008929312329834
1 1.16 0.044668939948816405
1.08 1.16 0.048008929312330167
1.16 1.16 0.051930792846838561
1.24 1.16 0.056606233854875662
1.32 1.16 0.062283247983366152
1.4 1.16 0.069334412548746088
1.48 1.16 0.080791144137301735
1.56 1.16 0.10610878959998306
1.64 1.16 0.16182243901065571
1.72 1.16 0.28279692020037112
1.8 1.16 0.53819455929867233
1.88 1.16 1.0482217521942885
1.96 1.16 1.9714459654375538
2.04 1.16 2.5678136287678535
2.12 1.16 2.5678136287678535
2.2 1.16 2.5678136287678535
2.28 1.16 2.5678136287678535
2.36 1.16 2.5678136287678535
2.44 1.16 2.5678136287678535
2.52 1.16 2.5678136287678535
2.6 1.16 2.5678136287678535
2.68 1.16 2.5678136287678535
2.76 1.16 2.5678136287678535
2.84 1.16 2.5678136287678535
2.92 1.16 2.5678136287678535
3 1.16 2.5678136287678535

-3 1.24 2.5678136287678539
-2.92 1.24 2.5678136287678539
-2.84 1.24 2.5678136287678539
-2.76 1.24 2.5678136287678539
-2.68 1.24 2.5678136287678539
-2.6 1.24 2.5678136287678539
-2.52 1.24 2.5678136287678539
-2.44 1.24 2.5678136287678539
-2.36 1.24 2.5678136287678539
-2.28 1.24 2.5678136287678539
-2.2 1.24 2.5678136287678539
-2.12 1.24 2.5678136287678539
-2.04 1.24 2.5678136287678539
-1.96 1.24 2.5678136287678539
-1.88 1.24 2.5678136287678539
-1.8 1.24 2.5678136287678539
-1.72 1.24 2.5678136287678539
-1.64 1.24 2.5678136287678539
-1.56 1.24 2.5678136287678539
-1.48 1.24 2.5678136287678539
-1.4 1.24 2.5678136287678539
-1.32 1.24 2.5678136287678539
-1.24 1.24 2.5678136287678539
-1.16 1.24 2.5678136287678539
-1.08 1.24 2.5678136287678539
-1 1.24 2.5678136287678539
-0.92 1.24 2.5678136287678539
-0.84 1.24 2.5678136287678539
-0.76 1.24 2.5678136287678539
-0.68 1.24 2.5678136287678539
-0.6 1.24 2.5678136287678539
-0.52 1.24 2.5678136287678539
-0.44 1.24 2.5678136287678539
-0.36 1.24 2.5678136287678539
-0.28 1.24 2.5678136287678539
-0.2 1.24 2.5678136287678539
-0.12 1.24 2.5678136287678539
-0.04 1.24 2.5678136287678539
0.04 1.24 1.9714459654375531
0.12 1.24 1.0482217521942889
0.2 1.24 0.5381945592986721
0.28 1.24 0.28279692020037128
0.36 1.24 0.16182243901065613
0.44 1.24 0.10610878959998279
0.52 1.24 0.080791144137301638
0.6 1.24 0.069334412548746047
0.68 1.24 0.062283247983366125
0.76 1.24 0.056606233854873581
0.84 1.24 0.051930792846838512
0.92 1.24 0.048008929312329841
1 1.24 0.044668939948816405
1.08 1.24 0.048008929312330431
1.16 1.24 0.051930792846838547
1.24 1.24 0.056606233854875808
1.32 1.24 0.062283247983367686
1.4 1.24 0.069334412548747795
1.48 1.24 0.080791144137301735
1.56 1.24 0.10610878959998307
1.64 1.24 0.16182243901065571
1.72 1.24 0.28279692020037112
1.8 1.24 0.53819455929867233
1.88 1.24 1.0482217521942883
1.96 1.24 1.9714459654375538
2.04 1.24 2.5678136287678539
2.12 1.24 2.5678136287678539
2.2 1.24 2.5678136287678539
2.28 1.24 2.5678136287678539
2.36 1.24 2.5678136287678539
2.44 1.24 2.5678136287678539
2.52 1.24 2.5678136287678539
2.6 1.24 2.5678136287678539
2.68 1.24 2.5678136287678539
2.76 1.24 2.5678136287678539
2.84 1.24 2.5678136287678539
2.92 1.24 2.5678136287678539
3 1.24 2.5678136287678539

-3 1.32 2.5678136287678539
-2.92 1.32 2.5678136287678539
-2.84 1.32 2.5678136287678539
-2.76 1.32 2.5678136287678539
-2.68 1.32 2.5678136287678539
-2.6 1.32 2.5678136287678539
-2.52 1.32 2.5678136287678539
-2.44 1.32 2.5678136287678539
-2.36 1.32 2.5678136287678539
-2.28 1.32 2.5678136287678539
-2.2 1.32 2.5678136287678539
-2.12 1.32 2.5678136287678539
-2.04 1.32 2.5678136287678539
-1.96 1.32 2.5678136287678539
-1.88 1.32 2.5678136287678539
-1.8 1.32 2.5678136287678539
-1.72 1.32 2.5678136287678539
-1.64 1.32 2.5678136287678539
-1.56 1.32 2.5678136287678539
-1.48 1.32 2.5678136287678539
-1.4 1.32 2.5678136287678539
-1.32 1.32 2.5678136287678539
-1.24 1.32 2.5678136287678539
-1.16 1.32 2.5678136287678539
-1.08 1.32 2.5678136287678539
-1 1.32 2.5678136287678539
-0.92 1.32 2.5678136287678539
-0.84 1.32 2.5678136287678539
-0.76 1.32 2.5678136287678539
-0.68 1.32 2.5678136287678539
-0.6 1.32 2.5678136287678539
-0.52 1.32 2.5678136287678539
-0.44 1.32 2.5678136287678539
-0.36 1.32 2.5678136287678539
-0.28 1.32 2.5678136287678539
-0.2 1.32 2.5678136287678539
-0.12 1.32 2.5678136287678539
-0.04 1.32 2.5678136287678539
0.04 1.32 1.9714459654375531
0.12 1.32 1.0482217521942889
0.2 1.32 0.5381945592986721
0.28 1.32 0.28279692020037123
0.36 1.32 0.16182243901065613
0.44 1.32 0.10610878959998279
0.52 1.32 0.080791144137301638
0.6 1.32 0.069334412548746033
0.68 1.32 0.062283247983366111
0.76 1.32 0.056606233854873567
0.84 1.32 0.051930792846838512
0.92 1.32 0.048008929312329779
1 1.32 0.044668939948816405
1.08 1.32 0.048008929312329821
1.16 1.32 0.051930792846838519
1.24 1.32 0.056606233854873594
1.32 1.32 0.062283247983366277
1.4 1.32 0.069334412548746144
1.48 1.32 0.080791144137301735
1.56 1.32 0.10610878959998307
1.64 1.32 0.16182243901065571
1.72 1.32 0.28279692020037112
1.8 1.32 0.53819455929867233
1.88 1.32 1.0482217521942885
1.96 1.32 1.9714459654375538
2.04 1.32 2.5678136287678535
2.12 1.32 2.5678136287678535
2.2 1.32 2.5678136287678535
2.28 1.32 2.5678136287678535
2.36 1.32 2.5678136287678535
2.44 1.32 2.5678136287678535
2.52 1.32 2.5678136287678535
2.6 1.32 2.5678136287678535
2.68 1.32 2.5678136287678535
2.76 1.32 2.5678136287678535
2.84 1.32 2.5678136287678535
2.92 1.32 2.5678136287678535
3 1.32 2.5678136287678535

-3 1.4 2.5678136287678539
-2.92 1.4 2.5678136287678539
-2.84 1.4 2.5678136287678539
-2.76 1.4 2.5678136287678539
-2.68 1.4 2.5678136287678539
-2.6 1.4 2.5678136287678539
-2.52 1.4 2.5678136287678539
-2.44 1.4 2.5678136287678539
-2.36 1.4 2.5678136287678539
-2.28 1.4 2.5678136287678539
-2.2 1.4 2.5678136287678539
-2.12 1.4 2.5678136287678539
-2.04 1.4 2.5678136287678539
-1.96 1.4 2.5678136287678539
-1.88 1.4 2.5678136287678539
-1.8 1.4 2.5678136287678539
-1.72 1.4 2.5678136287678539
-1.64 1.4 2.5678136287678539
-1.56 1.4 2.5678136287678539
-1.48 1.4 2.5678136287678539
-1.4 1.4 2.5678136287678539
-1.32 1.4 2.5678136287678539
-1.24 1.4 2.5678136287678539
-1.16 1.4 2.5678136287678539
-1.08 1.4 2.5678136287678539
-1 1.4 2.5678136287678539
-0.92 1.4 2.5678136287678539
-0.84 1.4 2.5678136287678539
-0.76 1.4 2.5678136287678539
-0.68 1.4 2.5678136287678539
-0.6 1.4 2.5678136287678539
-0.52 1.4 2.5678136287678539
-0.44 1.4 2.5678136287678539
-0.36 1.4 2.5678136287678539
-0.28 1.4 2.5678136287678539
-0.2 1.4 2.5678136287678539
-0.12 1.4 2.5678136287678539
-0.04 1.4 2.5678136287678539
0.04 1.4 1.9714459654375531
0.12 1.4 1.0482217521942887
0.2 1.4 0.5381945592986721
0.28 1.4 0.28279692020037123
0.36 1.4 0.16182243901065613
0.44 1.4 0.10610878959998279
0.52 1.4 0.080791144137301638
0.6 1.4 0.069334412548746033
0.68 1.4 0.062283247983366125
0.76 1.4 0.056606233854873594
0.84 1.4 0.051930792846838492
0.92 1.4 0.048008929312329765
1 1.4 0.044668939948816405
1.08 1.4 0.048008929312329793
1.16 1.4 0.051930792846838505
1.24 1.4 0.056606233854873816
1.32 1.4 0.062283247983368054
1.4 1.4 0.069334412548747296
1.48 1.4 0.080791144137301735
1.56 1.4 0.10610878959998306
1.64 1.4 0.16182243901065571
1.72 1.4 0.28279692020037112
1.8 1.4 0.53819455929867233
1.88 1.4 1.0482217521942883
1.96 1.4 1.9714459654375538
2.04 1.4 2.5678136287678539
2.12 1.4 2.5678136287678539
2.2 1.4 2.5678136287678539
2.28 1.4 2.5678136287678539
2.36 1.4 2.5678136287678539
2.44 1.4 2.5678136287678539
2.52 1.4 2.5678136287678539
2.6 1.4 2.5678136287678539
2.68 1.4 2.5678136287678539
2.76 1.4 2.5678136287678539
2.84 1.4 2.5678136287678539
2.92 1.4 2.5678136287678539
3 1.4 2.5678136287678539

-3 1.48 2.5678136287678539
-2.92 1.48 2.5678136287678539
-2.84 1.48 2.5678136287678539
-2.76 1.48 2.5678136287678539
-2.68 1.48 2.5678136287678539
-2.6 1.48 2.5678136287678539
-2.52 1.48 2.5678136287678539
-2.44 1.48 2.5678136287678539
-2.36 1.48 2.5678136287678539
-2.28 1.48 2.5678136287678539
-2.2 1.48 2.5678136287678539
-2.12 1.48 2.5678136287678539
-2.04 1.48 2.5678136287678539
-1.96 1.48 2.5678136287678539
-1.88 1.48 2.5678136287678539
-1.8 1.48 2.5678136287678539
-1.72 1.48 2.5678136287678539
-1.64 1.48 2.5678136287678539
-1.56 1.48 2.5678136287678539
-1.48 1.48 2.5678136287678539
-1.4 1.48 2.5678136287678539
-1.32 1.48 2.5678136287678539
-1.24 1.48 2.5678136287678539
-1.16 1.48 2.5678136287678539
-1.08 1.48 2.5678136287678539
-1 1.48 2.5678136287678539
-0.92 1.48 2.5678136287678539
-0.84 1.48 2.5678136287678539
-0.76 1.48 2.5678136287678539
-0.68 1.48 2.5678136287678539
-0.6 1.48 2.5678136287678539
-0.52 1.48 2.5678136287678539
-0.44 1.48 2.5678136287678539
-0.36 1.48 2.5678136287678539
-0.28 1.48 2.5678136287678539
-0.2 1.48 2.5678136287678539
-0.12 1.48 2.5678136287678539
-0.04 1.48 2.5678136287678539
0.04 1.48 1.9714459654375531
0.12 1.48 1.0482217521942887
0.2 1.48 0.5381945592986721
0.28 1.48 0.28279692020037123
0.36 1.48 0.16182243901065613
0.44 1.48 0.10610878959998279
0.52 1.48 0.080791144137301638
0.6 1.48 0.069334412548746033
0.68 1.48 0.062283247983366125
0.76 1.48 0.056606233854873692
0.84 1.48 0.051930792846838499
0.92 1.48 0.048008929312329862
1 1.48 0.044668939948816405
1.08 1.48 0.048008929312329814
1.16 1.48 0.051930792846838499
1.24 1.48 0.056606233854875398
1.32 1.48 0.062283247983366159
1.4 1.48 0.069334412548748531
1.48 1.48 0.080791144137301735
1.56 1.48 0.10610878959998306
1.64 1.48 0.16182243901065571
1.72 1.48 0.28279692020037112
1.8 1.48 0.53819455929867233
1.88 1.48 1.0482217521942885
1.96 1.48 1.9714459654375536
2.04 1.48 2.5678136287678539
2.12 1.48 2.5678136287678539
2.2 1.48 2.5678136287678539
2.28 1.48 2.5678136287678539
2.36 1.48 2.5678136287678539
2.44 1.48 2.5678136287678539
2.52 1.48 2.5678136287678539
2.6 1.48 2.5678136287678539
2.68 1.48 2.5678136287678539
2.76 1.48 2.5678136287678539
2.84 1.48 2.5678136287678539
2.92 1.48 2.5678136287678539
3 1.48 2.5678136287678539

-3 1.56 2.5678136287678539
-2.92 1.56 2.5678136287678539
-2.84 1.56 2.5678136287678539
-2.76 1.56 2.5678136287678539
-2.68 1.56 2.5678136287678539
-2.6 1.56 2.5678136287678539
-2.52 1.56 2.5678136287678539
-2.44 1.56 2.5678136287678539
-2.36 1.56 2.5678136287678539
-2.28 1.56 2.5678136287678539
-2.2 1.56 2.5678136287678539
-2.12 1.56 2.5678136287678539
-2.04 1.56 2.5678136287678539
-1.96 1.56 2.5678136287678539
-1.88 1.56 2.5678136287678539
-1.8 1.56 2.5678136287678539
-1.72 1.56 2.5678136287678539
-1.64 1.56 2.5678136287678539
-1.56 1.56 2.5678136287678539
-1.48 1.56 2.5678136287678539
-1.4 1.56 2.5678136287678539
-1.32 1.56 2.5678136287678539
-1.24 1.56 2.5678136287678539
-1.16 1.56 2.5678136287678539
-1.08 1.56 2.5678136287678539
-1 1.56 2.5678136287678539
-0.92 1.56 2.5678136287678539
-0.84 1.56 2.5678136287678539
-0.76 1.56 2.5678136287678539
-0.68 1.56 2.5678136287678539
-0.6 1.56 2.5678136287678539
-0.52 1.56 2.5678136287678539
-0.44 1.56 2.5678136287678539
-0.36 1.56 2.5678136287678539
-0.28 1.56 2.5678136287678539
-0.2 1.56 2.5678136287678539
-0.12 1.56 2.5678136287678539
-0.04 1.56 2.5678136287678539
0.04 1.56 1.9714459654375531
0.12 1.56 1.0482217521942887
0.2 1.56 0.5381945592986721
0.28 1.56 0.28279692020037123
0.36 1.56 0.16182243901065613
0.44 1.56 0.10610878959998279
0.52 1.56 0.080791144137301638
0.6 1.56 0.069334412548746047
0.68 1.56 0.062283247983366111
0.76 1.56 0.05660623385487356
0.84 1.56 0.051930792846838492
0.92 1.56 0.048008929312329841
1 1.56 0.044668939948816405
1.08 1.56 0.048008929312329779
1.16 1.56 0.051930792846838492
1.24 1.56 0.056606233854873608
1.32 1.56 0.06228324798336634
1.4 1.56 0.069334412548747462
1.48 1.56 0.080791144137301735
1.56 1.56 0.10610878959998307
1.64 1.56 0.16182243901065568
1.72 1.56 0.28279692020037112
1.8 1.56 0.53819455929867233
1.88 1.56 1.0482217521942883
1.96 1.56 1.9714459654375538
2.04 1.56 2.5678136287678539
2.12 1.56 2.5678136287678539
2.2 1.56 2.5678136287678539
2.28 1.56 2.5678136287678539
2.36 1.56 2.5678136287678539
2.44 1.56 2.5678136287678539
2.52 1.56 2.5678136287678539
2.6 1.56 2.5678136287678539
2.68 1.56 2.5678136287678539
2.76 1.56 2.5678136287678539
2.84 1.56 2.5678136287678539
2.92 1.56 2.5678136287678539
3 1.56 2.5678136287678539

-3 1.64 2.5678136287678539
-2.92 1.64 2.5678136287678539
-2.84 1.64 2.5678136287678539
-2.76 1.64 2.5678136287678539
-2.68 1.64 2.5678136287678539
-2.6 1.64 2.5678136287678539
-2.52 1.64 2.5678136287678539
-2.44 1.64 2.5678136287678539
-2.36 1.64 2.5678136287678539
-2.28 1.64 2.5678136287678539
-2.2 1.64 2.5678136287678539
-2.12 1.64 2.5678136287678539
-2.04 1.64 2.5678136287678539
-1.96 1.64 2.5678136287678539
-1.88 1.64 2.5678136287678539
-1.8 1.64 2.5678136287678539
-1.72 1.64 2.5678136287678539
-1.64 1.64 2.5678136287678539
-1.56 1.64 2.5678136287678539
-1.48 1.64 2.5678136287678539
-1.4 1.64 2.5678136287678539
-1.32 1.64 2.5678136287678539
-1.24 1.64 2.5678136287678539
-1.16 1.64 2.5678136287678539
-1.08 1.64 2.5678136287678539
-1 1.64 2.5678136287678539
-0.92 1.64 2.5678136287678539
-0.84 1.64 2.5678136287678539
-0.76 1.64 2.5678136287678539
-0.68 1.64 2.5678136287678539
-0.6 1.64 2.5678136287678539
-0.52 1.64 2.5678136287678539
-0.44 1.64 2.5678136287678539
-0.36 1.64 2.5678136287678539
-0.28 1.64 2.5678136287678539
-0.2 1.64 2.5678136287678539
-0.12 1.64 2.5678136287678539
-0.04 1.64 2.5678136287678539
0.04 1.64 1.9714459654375527
0.12 1.64 1.0482217521942887
0.2 1.64 0.5381945592986721
0.28 1.64 0.28279692020037123
0.36 1.64 0.16182243901065613
0.44 1.64 0.10610878959998279
0.52 1.64 0.080791144137301638
0.6 1.64 0.069334412548746033
0.68 1.64 0.062283247983366125
0.76 1.64 0.056606233854873567
0.84 1.64 0.051930792846838485
0.92 1.64 0.048008929312329841
1 1.64 0.044668939948816405
1.08 1.64 0.048008929312329765
1.16 1.64 0.051930792846839165
1.24 1.64 0.056606233854874996
1.32 1.64 0.062283247983366707
1.4 1.64 0.069334412548746088
1.48 1.64 0.080791144137301735
1.56 1.64 0.10610878959998306
1.64 1.64 0.16182243901065571
1.72 1.64 0.28279692020037112
1.8 1.64 0.53819455929867233
1.88 1.64 1.0482217521942883
1.96 1.64 1.9714459654375538
2.04 1.64 2.5678136287678535
2.12 1.64 2.5678136287678535
2.2 1.64 2.5678136287678535
2.28 1.64 2.5678136287678535
2.36 1.64 2.5678136287678535
2.44 1.64 2.5678136287678535
2.52 1.64 2.5678136287678535
2.6 1.64 2.5678136287678535
2.68 1.64 2.5678136287678535
2.76 1.64 2.5678136287678535
2.84 1.64 2.5678136287678535
2.92 1.64 2.5678136287678535
3 1.64 2.5678136287678535

-3 1.72 2.5678136287678535
-2.92 1.72 2.5678136287678535
-2.84 1.72 2.5678136287678535
-2.76 1.72 2.5678136287678535
-2.68 1.72 2.5678136287678535
-2.6 1.72 2.5678136287678535
-2.52 1.72 2.5678136287678535
-2.44 1.72 2.5678136287678535
-2.36 1.72 2.5678136287678535
-2.28 1.72 2.5678136287678535
-2.2 1.72 2.5678136287678535
-2.12 1.72 2.5678136287678535
-2.04 1.72 2.5678136287678535
-1.96 1.72 2.5678136287678535
-1.88 1.72 2.5678136287678535
-1.8 1.72 2.5678136287678535
-1.72 1.72 2.5678136287678535
-1.64 1.72 2.5678136287678535
-1.56 1.72 2.5678136287678535
-1.48 1.72 2.5678136287678535
-1.4 1.72 2.5678136287678535
-1.32 1.72 2.5678136287678535
-1.24 1.72 2.5678136287678535
-1.16 1.72 2.5678136287678535
-1.08 1.72 2.5678136287678535
-1 1.72 2.5678136287678535
-0.92 1.72 2.5678136287678535
-0.84 1.72 2.5678136287678535
-0.76 1.72 2.5678136287678535
-0.68 1.72 2.5678136287678535
-0.6 1.72 2.5678136287678535
-0.52 1.72 2.5678136287678535
-0.44 1.72 2.5678136287678535
-0.36 1.72 2.5678136287678535
-0.28 1.72 2.5678136287678535
-0.2 1.72 2.5678136287678535
-0.12 1.72 2.5678136287678535
-0.04 1.72 2.5678136287678535
0.04 1.72 1.9714459654375531
0.12 1.72 1.0482217521942887
0.2 1.72 0.5381945592986721
0.28 1.72 0.28279692020037128
0.36 1.72 0.16182243901065613
0.44 1.72 0.10610878959998279
0.52 1.72 0.080791144137301638
0.6 1.72 0.069334412548746047
0.68 1.72 0.062283247983366111
0.76 1.72 0.056606233854873858
0.84 1.72 0.051930792846838721
0.92 1.72 0.048008929312329841
1 1.72 0.044668939948816405
1.08 1.72 0.048008929312333797
1.16 1.72 0.051930792846838783
1.24 1.72 0.05660623385487483
1.32 1.72 0.062283247983366596
1.4 1.72 0.069334412548746088
1.48 1.72 0.080791144137301735
1.56 1.72 0.10610878959998307
1.64 1.72 0.16182243901065571
1.72 1.72 0.28279692020037112
1.8 1.72 0.53819455929867233
1.88 1.72 1.0482217521942885
1.96 1.72 1.9714459654375538
2.04 1.72 2.5678136287678535
2.12 1.72 2.5678136287678535
2.2 1.72 2.5678136287678535
2.28 1.72 2.5678136287678535
2.36 1.72 2.5678136287678535
2.44 1.72 2.5678136287678535
2.52 1.72 2.5678136287678535
2.6 1.72 2.5678136287678535
2.68 1.72 2.5678136287678535
2.76 1.72 2.5678136287678535
2.84 1.72 2.5678136287678535
2.92 1.72 2.5678136287678535
3 1.72 2.5678136287678535

-3 1.8 2.5678136287678535
-2.92 1.8 2.5678136287678535
-2.84 1.8 2.5678136287678535
-2.76 1.8 2.5678136287678535
-2.68 1.8 2.5678136287678535
-2.6 1.8 2.5678136287678535
-2.52 1.8 2.5678136287678535
-2.44 1.8 2.5678136287678535
-2.36 1.8 2.5678136287678535
-2.28 1.8 2.5678136287678535
-2.2 1.8 2.5678136287678535
-2.12 1.8 2.5678136287678535
-2.04 1.8 2.5678136287678535
-1.96 1.8 2.5678136287678535
-1.88 1.8 2.5678136287678535
-1.8 1.8 2.5678136287678535
-1.72 1.8 2.5678136287678535
-1.64 1.8 2.5678136287678535
-1.56 1.8 2.5678136287678535
-1.48 1.8 2.5678136287678535
-1.4 1.8 2.5678136287678535
-1.32 1.8 2.5678136287678535
-1.24 1.8 2.5678136287678535
-1.16 1.8 2.5678136287678535
-1.08 1.8 2.5678136287678535
-1 1.8 2.5678136287678535
-0.92 1.8 2.5678136287678535
-0.84 1.8 2.5678136287678535
-0.76 1.8 2.5678136287678535
-0.68 1.8 2.5678136287678535
-0.6 1.8 2.5678136287678535
-0.52 1.8 2.5678136287678535
-0.44 1.8 2.5678136287678535
-0.36 1.8 2.5678136287678535
-0.28 1.8 2.5678136287678535
-0.2 1.8 2.5678136287678535
-0.12 1.8 2.5678136287678535
-0.04 1.8 2.5678136287678535
0.04 1.8 1.9714459654375531
0.12 1.8 1.0482217521942887
0.2 1.8 0.5381945592986721
0.28 1.8 0.28279692020037123
0.36 1.8 0.16182243901065613
0.44 1.8 0.10610878959998279
0.52 1.8 0.080791144137301638
0.6 1.8 0.069334412548746074
0.68 1.8 0.062283247983366111
0.76 1.8 0.056606233854873858
0.84 1.8 0.051930792846838672
0.92 1.8 0.048008929312329814
1 1.8 0.044668939948816405
1.08 1.8 0.048008929312330181
1.16 1.8 0.051930792846838575
1.24 1.8 0.056606233854873768
1.32 1.8 0.062283247983366145
1.4 1.8 0.069334412548746088
1.48 1.8 0.080791144137301735
1.56 1.8 0.10610878959998307
1.64 1.8 0.16182243901065571
1.72 1.8 0.28279692020037112
1.8 1.8 0.53819455929867233
1.88 1.8 1.0482217521942883
1.96 1.8 1.9714459654375538
2.04 1.8 2.5678136287678535
2.12 1.8 2.5678136287678535
2.2 1.8 2.5678136287678535
2.28 1.8 2.5678136287678535
2.36 1.8 2.5678136287678535
2.44 1.8 2.5678136287678535
2.52 1.8 2.5678136287678535
2.6 1.8 2.5678136287678535
2.68 1.8 2.5678136287678535
2.76 1.8 2.5678136287678535
2.84 1.8 2.5678136287678535
2.92 1.8 2.5678136287678535
3 1.8 2.5678136287678535

-3 1.88 2.5678136287678539
-2.92 1.88 2.5678136287678539
-2.84 1.88 2.5678136287678539
-2.76 1.88 2.5678136287678539
-2.68 1.88 2.5678136287678539
-2.6 1.88 2.5678136287678539
-2.52 1.88 2.5678136287678539
-2.44 1.88 2.5678136287678539
-2.36 1.88 2.5678136287678539
-2.28 1.88 2.5678136287678539
-2.2 1.88 2.5678136287678539
-2.12 1.88 2.5678136287678539
-2.04 1.88 2.5678136287678539
-1.96 1.88 2.5678136287678539
-1.88 1.88 2.5678136287678539
-1.8 1.88 2.5678136287678539
-1.72 1.88 2.5678136287678539
-1.64 1.88 2.5678136287678539
-1.56 1.88 2.5678136287678539
-1.48 1.88 2.5678136287678539
-1.4 1.88 2.5678136287678539
-1.32 1.88 2.5678136287678539
-1.24 1.88 2.5678136287678539
-1.16 1.88 2.5678136287678539
-1.08 1.88 2.5678136287678539
-1 1.88 2.5678136287678539
-0.92 1.88 2.5678136287678539
-0.84 1.88 2.5678136287678539
-0.76 1.88 2.5678136287678539
-0.68 1.88 2.5678136287678539
-0.6 1.88 2.5678136287678539
-0.52 1.88 2.5678136287678539
-0.44 1.88 2.5678136287678539
-0.36 1.88 2.5678136287678539
-0.28 1.88 2.5678136287678539
-0.2 1.88 2.5678136287678539
-0.12 1.88 2.5678136287678539
-0.04 1.88 2.5678136287678539
0.04 1.88 1.9714459654375531
0.12 1.88 1.0482217521942887
0.2 1.88 0.5381945592986721
0.28 1.88 0.28279692020037123
0.36 1.88 0.16182243901065613
0.44 1.88 0.10610878959998279
0.52 1.88 0.080791144137301638
0.6 1.88 0.069334412548746061
0.68 1.88 0.062283247983366118
0.76 1.88 0.05660623385487365
0.84 1.88 0.051930792846838603
0.92 1.88 0.048008929312329827
1 1.88 0.044668939948816405
1.08 1.88 0.048008929312331659
1.16 1.88 0.051930792846838922
1.24 1.88 0.056606233854873601
1.32 1.88 0.062283247983366485
1.4 1.88 0.069334412548746088
1.48 1.88 0.080791144137301735
1.56 1.88 0.10610878959998307
1.64 1.88 0.16182243901065571
1.72 1.88 0.28279692020037112
1.8 1.88 0.53819455929867233
1.88 1.88 1.0482217521942883
1.96 1.88 1.9714459654375538
2.04 1.88 2.5678136287678539
2.12 1.88 2.5678136287678539
2.2 1.88 2.5678136287678539
2.28 1.88 2.5678136287678539
2.36 1.88 2.5678136287678539
2.44 1.88 2.5678136287678539
2.52 1.88 2.5678136287678539
2.6 1.88 2.5678136287678539
2.68 1.88 2.5678136287678539
2.76 1.88 2.5678136287678539
2.84 1.88 2.5678136287678539
2.92 1.88 2.5678136287678539
3 1.88 2.5678136287678539

-3 1.96 2.5678136287678539
-2.92 1.96 2.5678136287678539
-2.84 1.96 2.5678136287678539
-2.76 1.96 2.5678136287678539
-2.68 1.96 2.5678136287678539
-2.6 1.96 2.5678136287678539
-2.52 1.96 2.5678136287678539
-2.44 1.96 2.5678136287678539
-2.36 1.96 2.5678136287678539
-2.28 1.96 2.5678136287678539
-2.2 1.96 2.5678136287678539
-2.12 1.96 2.5678136287678539
-2.04 1.96 2.5678136287678539
-1.96 1.96 2.5678136287678539
-1.88 1.96 2.5678136287678539
-1.8 1.96 2.5678136287678539
-1.72 1.96 2.5678136287678539
-1.64 1.96 2.5678136287678539
-1.56 1.96 2.5678136287678539
-1.48 1.96 2.5678136287678539
-1.4 1.96 2.5678136287678539
-1.32 1.96 2.5678136287678539
-1.24 1.96 2.5678136287678539
-1.16 1.96 2.5678136287678539
-1.08 1.96 2.5678136287678539
-1 1.96 2.5678136287678539
-0.92 1.96 2.5678136287678539
-0.84 1.96 2.5678136287678539
-0.76 1.96 2.5678136287678539
-0.68 1.96 2.5678136287678539
-0.6 1.96 2.5678136287678539
-0.52 1.96 2.5678136287678539
-0.44 1.96 2.5678136287678539
-0.36 1.96 2.5678136287678539
-0.28 1.96 2.5678136287678539
-0.2 1.96 2.5678136287678539
-0.12 1.96 2.5678136287678539
-0.04 1.96 2.5678136287678539
0.04 1.96 1.9714459654375531
0.12 1.96 1.0482217521942889
0.2 1.96 0.5381945592986721
0.28 1.96 0.28279692020037128
0.36 1.96 0.16182243901065613
0.44 1.96 0.10610878959998281
0.52 1.96 0.080791144137301638
0.6 1.96 0.069334412548746061
0.68 1.96 0.062283247983366125
0.76 1.96 0.056606233854873567
0.84 1.96 0.051930792846838554
0.92 1.96 0.048008929312329827
1 1.96 0.044668939948816405
1.08 1.96 0.048008929312331056
1.16 1.96 0.051930792846841087
1.24 1.96 0.056606233854874212
1.32 1.96 0.062283247983366465
1.4 1.96 0.069334412548746185
1.48 1.96 0.080791144137301735
1.56 1.96 0.10610878959998307
1.64 1.96 0.16182243901065571
1.72 1.96 0.28279692020037112
1.8 1.96 0.53819455929867233
1.88 1.96 1.0482217521942883
1.96 1.96 1.9714459654375538
2.04 1.96 2.5678136287678535
2.12 1.96 2.5678136287678535
2.2 1.96 2.5678136287678535
2.28 1.96 2.5678136287678535
2.36 1.96 2.5678136287678535
2.44 1.96 2.5678136287678535
2.52 1.96 2.5678136287678535
2.6 1.96 2.5678136287678535
2.68 1.96 2.5678136287678535
2.76 1.96 2.5678136287678535
2.84 1.96 2.5678136287678535
2.92 1.96 2.5678136287678535
3 1.96 2.5678136287678535

-3 2.04 2.5678136287678535
-2.92 2.04 2.5678136287678535
-2.84 2.04 2.5678136287678535
-2.76 2.04 2.5678136287678535
-2.68 2.04 2.5678136287678535
-2.6 2.04 2.5678136287678535
-2.52 2.04 2.5678136287678535
-2.44 2.04 2.5678136287678535
-2.36 2.04 2.5678136287678535
-2.28 2.04 2.5678136287678535
-2.2 2.04 2.5678136287678535
-2.12 2.04 2.5678136287678535
-2.04 2.04 2.5678136287678535
-1.96 2.04 2.5678136287678535
-1.88 2.04 2.5678136287678535
-1.8 2.04 2.5678136287678535
-1.72 2.04 2.5678136287678535
-1.64 2.04 2.5678136287678535
-1.56 2.04 2.5678136287678535
-1.48 2.04 2.5678136287678535
-1.4 2.04 2.5678136287678535
-1.32 2.04 2.5678136287678535
-1.24 2.04 2.5678136287678535
-1.16 2.04 2.5678136287678535
-1.08 2.04 2.5678136287678535
-1 2.04 2.5678136287678535
-0.92 2.04 2.5678136287678535
-0.84 2.04 2.5678136287678535
-0.76 2.04 2.5678136287678535
-0.68 2.04 2.5678136287678535
-0.6 2.04 2.5678136287678535
-0.52 2.04 2.5678136287678535
-0.44 2.04 2.5678136287678535
-0.36 2.04 2.5678136287678535
-0.28 2.04 2.5678136287678535
-0.2 2.04 2.5678136287678535
-0.12 2.04 2.5678136287678535
-0.04 2.04 2.5678136287678535
0.04 2.04 1.9714459654375529
0.12 2.04 1.0482217521942889
0.2 2.04 0.5381945592986721
0.28 2.04 0.28279692020037123
0.36 2.04 0.16182243901065613
0.44 2.04 0.10610878959998279
0.52 2.04 0.080791144137301638
0.6 2.04 0.069334412548746047
0.68 2.04 0.062283247983366125
0.76 2.04 0.0566062338548739
0.84 2.04 0.051930792846838485
0.92 2.04 0.048008929312329827
1 2.04 0.044668939948816405
1.08 2.04 0.048008929312333179
1.16 2.04 0.051930792846841031
1.24 2.04 0.056606233854873844
1.32 2.04 0.062283247983366222
1.4 2.04 0.069334412548746227
1.48 2.04 0.080791144137301735
1.56 2.04 0.10610878959998307
1.64 2.04 0.16182243901065571
1.72 2.04 0.28279692020037112
1.8 2.04 0.53819455929867233
1.88 2.04 1.0482217521942883
1.96 2.04 1.9714459654375538
2.04 2.04 2.5678136287678535
2.12 2.04 2.5678136287678535
2.2 2.04 2.5678136287678535
2.28 2.04 2.5678136287678535
2.36 2.04 2.5678136287678535
2.44 2.04 2.5678136287678535
2.52 2.04 2.5678136287678535
2.6 2.04 2.5678136287678535
2.68 2.04 2.5678136287678535
2.76 2.04 2.5678136287678535
2.84 2.04 2.5678136287678535
2.92 2.04 2.5678136287678535
3 2.04 2.5678136287678535

-3 2.12 2.5678136287678535
-2.92 2.12 2.5678136287678535
-2.84 2.12 2.5678136287678535
-2.76 2.12 2.5678136287678535
-2.68 2.12 2.5678136287678535
-2.6 2.12 2.5678136287678535
-2.52 2.12 2.5678136287678535
-2.44 2.12 2.5678136287678535
-2.36 2.12 2.5678136287678535
-2.28 2.12 2.5678136287678535
-2.2 2.12 2.5678136287678535
-2.12 2.12 2.5678136287678535
-2.04 2.12 2.5678136287678535
-1.96 2.12 2.5678136287678535
-1.88 2.12 2.5678136287678535
-1.8 2.12 2.5678136287678535
-1.72 2.12 2.5678136287678535
-1.64 2.12 2.5678136287678535
-1.56 2.12 2.5678136287678535
-1.48 2.12 2.5678136287678535
-1.4 2.12 2.5678136287678535
-1.32 2.12 2.5678136287678535
-1.24 2.12 2.5678136287678535
-1.16 2.12 2.5678136287678535
-1.08 2.12 2.5678136287678535
-1 2.12 2.5678136287678535
-0.92 2.12 2.5678136287678535
-0.84 2.12 2.5678136287678535
-0.76 2.12 2.5678136287678535
-0.68 2.12 2.5678136287678535
-0.6 2.12 2.5678136287678535
-0.52 2.12 2.5678136287678535
-0.44 2.12 2.5678136287678535
-0.36 2.12 2.5678136287678535
-0.28 2.12 2.5678136287678535
-0.2 2.12 2.5678136287678535
-0.12 2.12 2.5678136287678535
-0.04 2.12 2.5678136287678535
0.04 2.12 1.9714459654375529
0.12 2.12 1.0482217521942889
0.2 2.12 0.5381945592986721
0.28 2.12 0.28279692020037123
0.36 2.12 0.16182243901065613
0.44 2.12 0.10610878959998279
0.52 2.12 0.080791144137301638
0.6 2.12 0.069334412548746047
0.68 2.12 0.062283247983366125
0.76 2.12 0.0566062338548739
0.84 2.12 0.051930792846838485
0.92 2.12 0.048008929312329827
1 2.12 0.044668939948816405
1.08 2.12 0.048008929312333179
1.16 2.12 0.051930792846841031
1.24 2.12 0.056606233854873844
1.32 2.12 0.062283247983366222
1.4 2.12 0.069334412548746227
1.48 2.12 0.080791144137301735
1.56 2.12 0.10610878959998307
1.64 2.12 0.16182243901065571
1.72 2.12 0.28279692020037112
1.8 2.12 0.53819455929867233
1.88 2.12 1.0482217521942883
1.96 2.12 1.9714459654375538
2.04 2.12 2.5678136287678535
2.12 2.12 2.5678136287678535
2.2 2.12 2.5678136287678535
2.28 2.12 2.5678136287678535
2.36 2.12 2.5678136287678535
2.44 2.12 2.5678136287678535
2.52 2.12 2.5678136287678535
2.6 2.12 2.5678136287678535
2.68 2.12 2.5678136287678535
2.76 2.12 2.5678136287678535
2.84 2.12 2.5678136287678535
2.92 2.12 2.5678136287678535
3 2.12 2.5678136287678535

-3 2.2 2.5678136287678535
-2.92 2.2 2.5678136287678535
-2.84 2.2 2.5678136287678535
-2.76 2.2 2.5678136287678535
-2.68 2.2 2.5678136287678535
-2.6 2.2 2.5678136287678535
-2.52 2.2 2.5678136287678535
-2.44 2.2 2.5678136287678535
-2.36 2.2 2.5678136287678535
-2.28 2.2 2.5678136287678535
-2.2 2.2 2.5678136287678535
-2.12 2.2 2.5678136287678535
-2.04 2.2 2.5678136287678535
-1.96 2.2 2.5678136287678535
-1.88 2.2 2.5678136287678535
-1.8 2.2 2.5678136287678535
-1.72 2.2 2.5678136287678535
-1.64 2.2 2.5678136287678535
-1.56 2.2 2.5678136287678535
-1.48 2.2 2.5678136287678535
-1.4 2.2 2.5678136287678535
-1.32 2.2 2.5678136287678535
-1.24 2.2 2.5678136287678535
-1.16 2.2 2.5678136287678535
-1.08 2.2 2.5678136287678535
-1 2.2 2.5678136287678535
-0.92 2.2 2.5678136287678535
-0.84 2.2 2.5678136287678535
-0.76 2.2 2.5678136287678535
-0.68 2.2 2.5678136287678535
-0.6 2.2 2.5678136287678535
-0.52 2.2 2.5678136287678535
-0.44 2.2 2.5678136287678535
-0.36 2.2 2.5678136287678535
-0.28 2.2 2.5678136287678535
-0.2 2.2 2.5678136287678535
-0.12 2.2 2.5678136287678535
-0.04 2.2 2.5678136287678535
0.04 2.2 1.9714459654375529
0.12 2.2 1.0482217521942889
0.2 2.2 0.5381945592986721
0.28 2.2 0.28279692020037123
0.36 2.2 0.16182243901065613
0.44 2.2 0.10610878959998279
0.52 2.2 0.080791144137301638
0.6 2.2 0.069334412548746047
0.68 2.2 0.062283247983366125
0.76 2.2 0.0566062338548739
0.84 2.2 0.051930792846838485
0.92 2.2 0.048008929312329827
1 2.2 0.044668939948816405
1.08 2.2 0.048008929312333179
1.16 2.2 0.051930792846841031
1.24 2.2 0.056606233854873844
1.32 2.2 0.062283247983366222
1.4 2.2 0.069334412548746227
1.48 2.2 0.080791144137301735
1.56 2.2 0.10610878959998307
1.64 2.2 0.16182243901065571
1.72 2.2 0.28279692020037112
1.8 2.2 0.53819455929867233
1.88 2.2 1.0482217521942883
1.96 2.2 1.9714459654375538
2.04 2.2 2.5678136287678535
2.12 2.2 2.5678136287678535
2.2 2.2 2.5678136287678535
2.28 2.2 2.5678136287678535
2.36 2.2 2.5678136287678535
2.44 2.2 2.5678136287678535
2.52 2.2 2.5678136287678535
2.6 2.2 2.5678136287678535
2.68 2.2 2.5678136287678535
2.76 2.2 2.5678136287678535
2.84 2.2 2.5678136287678535
2.92 2.2 2.5678136287678535
3 2.2 2.5678136287678535

-3 2.28 2.5678136287678535
-2.92 2.28 2.5678136287678535
-2.84 2.28 2.5678136287678535
-2.76 2.28 2.5678136287678535
-2.68 2.28 2.5678136287678535
-2.6 2.28 2.5678136287678535
-2.52 2.28 2.5678136287678535
-2.44 2.28 2.5678136287678535
-2.36 2.28 2.5678136287678535
-2.28 2.28 2.5678136287678535
-2.2 2.28 2.5678136287678535
-2.12 2.28 2.5678136287678535
-2.04 2.28 2.5678136287678535
-1.96 2.28 2.5678136287678535
-1.88 2.28 2.5678136287678535
-1.8 2.28 2.5678136287678535
-1.72 2.28 2.5678136287678535
-1.64 2.28 2.5678136287678535
-1.56 2.28 2.5678136287678535
-1.48 2.28 2.5678136287678535
-1.4 2.28 2.5678136287678535
-1.32 2.28 2.5678136287678535
-1.24 2.28 2.5678136287678535
-1.16 2.28 2.5678136287678535
-1.08 2.28 2.5678136287678535
-1 2.28 2.5678136287678535
-0.92 2.28 2.5678136287678535
-0.84 2.28 2.5678136287678535
-0.76 2.28 2.5678136287678535
-0.68 2.28 2.5678136287678535
-0.6 2.28 2.5678136287678535
-0.52 2.28 2.5678136287678535
-0.44 2.28 2.5678136287678535
-0.36 2.28 2.5678136287678535
-0.28 2.28 2.5678136287678535
-0.2 2.28 2.5678136287678535
-0.12 2.28 2.5678136287678535
-0.04 2.28 2.5678136287678535
0.04 2.28 1.9714459654375529
0.12 2.28 1.0482217521942889
0.2 2.28 0.5381945592986721
0.28 2.28 0.28279692020037123
0.36 2.28 0.16182243901065613
0.44 2.28 0.10610878959998279
0.52 2.28 0.080791144137301638
0.6 2.28 0.069334412548746047
0.68 2.28 0.062283247983366125
0.76 2.28 0.0566062338548739
0.84 2.28 0.051930792846838485
0.92 2.28 0.048008929312329827
1 2.28 0.044668939948816405
1.08 2.28 0.048008929312333179
1.16 2.28 0.051930792846841031
1.24 2.28 0.056606233854873844
1.32 2.28 0.062283247983366222
1.4 2.28 0.069334412548746227
1.48 2.28 0.080791144137301735
1.56 2.28 0.10610878959998307
1.64 2.28 0.16182243901065571
1.72 2.28 0.28279692020037112
1.8 2.28 0.53819455929867233
1.88 2.28 1.0482217521942883
1.96 2.28 1.9714459654375538
2.04 2.28 2.5678136287678535
2.12 2.28 2.5678136287678535
2.2 2.28 2.5678136287678535
2.28 2.28 2.5678136287678535
2.36 2.28 2.5678136287678535
2.44 2.28 2.5678136287678535
2.52 2.28 2.5678136287678535
2.6 2.28 2.5678136287678535
2.68 2.28 2.5678136287678535
2.76 2.28 2.5678136287678535
2.84 2.28 2.5678136287678535
2.92 2.28 2.5678136287678535
3 2.28 2.5678136287678535

-3 2.36 2.5678136287678535
-2.92 2.36 2.5678136287678535
-2.84 2.36 2.5678136287678535
-2.76 2.36 2.5678136287678535
-2.68 2.36 2.5678136287678535
-2.6 2.36 2.5678136287678535
-2.52 2.36 2.5678136287678535
-2.44 2.36 2.5678136287678535
-2.36 2.36 2.5678136287678535
-2.28 2.36 2.5678136287678535
-2.2 2.36 2.5678136287678535
-2.12 2.36 2.5678136287678535
-2.04 2.36 2.5678136287678535
-1.96 2.36 2.5678136287678535
-1.88 2.36 2.5678136287678535
-1.8 2.36 2.5678136287678535
-1.72 2.36 2.5678136287678535
-1.64 2.36 2.5678136287678535
-1.56 2.36 2.5678136287678535
-1.48 2.36 2.5678136287678535
-1.4 2.36 2.5678136287678535
-1.32 2.36 2.5678136287678535
-1.24 2.36 2.5678136287678535
-1.16 2.36 2.5678136287678535
-1.08 2.36 2.5678136287678535
-1 2.36 2.5678136287678535
-0.92 2.36 2.5678136287678535
-0.84 2.36 2.5678136287678535
-0.76 2.36 2.5678136287678535
-0.68 2.36 2.5678136287678535
-0.6 2.36 2.5678136287678535
-0.52 2.36 2.5678136287678535
-0.44 2.36 2.5678136287678535
-0.36 2.36 2.5678136287678535
-0.28 2.36 2.5678136287678535
-0.2 2.36 2.5678136287678535
-0.12 2.36 2.5678136287678535
-0.04 2.36 2.5678136287678535
0.04 2.36 1.9714459654375529
0.12 2.36 1.0482217521942889
0.2 2.36 0.5381945592986721
0.28 2.36 0.28279692020037123
0.36 2.36 0.16182243901065613
0.44 2.36 0.10610878959998279
0.52 2.36 0.080791144137301638
0.6 2.36 0.069334412548746047
0.68 2.36 0.062283247983366125
0.76 2.36 0.0566062338548739
0.84 2.36 0.051930792846838485
0.92 2.36 0.048008929312329827
1 2.36 0.044668939948816405
1.08 2.36 0.048008929312333179
1.16 2.36 0.051930792846841031
1.24 2.36 0.056606233854873844
1.32 2.36 0.062283247983366222
1.4 2.36 0.069334412548746227
1.48 2.36 0.080791144137301735
1.56 2.36 0.10610878959998307
1.64 2.36 0.16182243901065571
1.72 2.36 0.28279692020037112
1.8 2.36 0.53819455929867233
1.88 2.36 1.0482217521942883
1.96 2.36 1.9714459654375538
2.04 2.36 2.5678136287678535
2.12 2.36 2.5678136287678535
2.2 2.36 2.5678136287678535
2.28 2.36 2.5678136287678535
2.36 2.36 2.5678136287678535
2.44 2.36 2.5678136287678535
2.52 2.36 2.5678136287678535
2.6 2.36 2.5678136287678535
2.68 2.36 2.5678136287678535
2.76 2.36 2.5678136287678535
2.84 2.36 2.5678136287678535
2.92 2.36 2.5678136287678535
3 2.36 2.5678136287678535

-3 2.44 2.5678136287678535
-2.92 2.44 2.5678136287678535
-2.84 2.44 2.5678136287678535
-2.76 2.44 2.5678136287678535
-2.68 2.44 2.5678136287678535
-2.6 2.44 2.5678136287678535
-2.52 2.44 2.5678136287678535
-2.44 2.44 2.5678136287678535
-2.36 2.44 2.5678136287678535
-2.28 2.44 2.5678136287678535
-2.2 2.44 2.5678136287678535
-2.12 2.44 2.5678136287678535
-2.04 2.44 2.5678136287678535
-1.96 2.44 2.5678136287678535
-1.88 2.44 2.5678136287678535
-1.8 2.44 2.5678136287678535
-1.72 2.44 2.5678136287678535
-1.64 2.44 2.5678136287678535
-1.56 2.44 2.5678136287678535
-1.48 2.44 2.5678136287678535
-1.4 2.44 2.5678136287678535
-1.32 2.44 2.5678136287678535
-1.24 2.44 2.5678136287678535
-1.16 2.44 2.5678136287678535
-1.08 2.44 2.5678136287678535
-1 2.44 2.5678136287678535
-0.92 2.44 2.5678136287678535
-0.84 2.44 2.5678136287678535
-0.76 2.44 2.5678136287678535
-0.68 2.44 2.5678136287678535
-0.6 2.44 2.5678136287678535
-0.52 2.44 2.5678136287678535
-0.44 2.44 2.5678136287678535
-0.36 2.44 2.5678136287678535
-0.28 2.44 2.5678136287678535
-0.2 2.44 2.5678136287678535
-0.12 2.44 2.5678136287678535
-0.04 2.44 2.5678136287678535
0.04 2.44 1.9714459654375529
0.12 2.44 1.0482217521942889
0.2 2.44 0.5381945592986721
0.28 2.44 0.28279692020037123
0.36 2.44 0.16182243901065613
0.44 2.44 0.10610878959998279
0.52 2.44 0.080791144137301638
0.6 2.44 0.069334412548746047
0.68 2.44 0.062283247983366125
0.76 2.44 0.0566062338548739
0.84 2.44 0.051930792846838485
0.92 2.44 0.048008929312329827
1 2.44 0.044668939948816405
1.08 2.44 0.048008929312333179
1.16 2.44 0.051930792846841031
1.24 2.44 0.056606233854873844
1.32 2.44 0.062283247983366222
1.4 2.44 0.069334412548746227
1.48 2.44 0.080791144137301735
1.56 2.44 0.10610878959998307
1.64 2.44 0.16182243901065571
1.72 2.44 0.28279692020037112
1.8 2.44 0.53819455929867233
1.88 2.44 1.0482217521942883
1.96 2.44 1.9714459654375538
2.04 2.44 2.5678136287678535
2.12 2.44 2.5678136287678535
2.2 2.44 2.5678136287678535
2.28 2.44 2.5678136287678535
2.36 2.44 2.5678136287678535
2.44 2.44 2.5678136287678535
2.52 2.44 2.5678136287678535
2.6 2.44 2.5678136287678535
2.68 2.44 2.5678136287678535
2.76 2.44 2.5678136287678535
2.84 2.44 2.5678136287678535
2.92 2.44 2.5678136287678535
3 2.44 2.5678136287678535

-3 2.52 2.5678136287678535
-2.92 2.52 2.5678136287678535
-2.84 2.52 2.5678136287678535
-2.76 2.52 2.5678136287678535
-2.68 2.52 2.5678136287678535
-2.6 2.52 2.5678136287678535
-2.52 2.52 2.5678136287678535
-2.44 2.52 2.5678136287678535
-2.36 2.52 2.5678136287678535
-2.28 2.52 2.5678136287678535
-2.2 2.52 2.5678136287678535
-2.12 2.52 2.5678136287678535
-2.04 2.52 2.5678136287678535
-1.96 2.52 2.5678136287678535
-1.88 2.52 2.5678136287678535
-1.8 2.52 2.5678136287678535
-1.72 2.52 2.5678136287678535
-1.64 2.52 2.5678136287678535
-1.56 2.52 2.5678136287678535
-1.48 2.52 2.5678136287678535
-1.4 2.52 2.5678136287678535
-1.32 2.52 2.5678136287678535
-1.24 2.52 2.5678136287678535
-1.16 2.52 2.5678136287678535
-1.08 2.52 2.5678136287678535
-1 2.52 2.5678136287678535
-0.92 2.52 2.5678136287678535
-0.84 2.52 2.5678136287678535
-0.76 2.52 2.5678136287678535
-0.68 2.52 2.5678136287678535
-0.6 2.52 2.5678136287678535
-0.52 2.52 2.5678136287678535
-0.44 2.52 2.5678136287678535
-0.36 2.52 2.5678136287678535
-0.28 2.52 2.5678136287678535
-0.2 2.52 2.5678136287678535
-0.12 2.52 2.5678136287678535
-0.04 2.52 2.5678136287678535
0.04 2.52 1.9714459654375529
0.12 2.52 1.0482217521942889
0.2 2.52 0.5381945592986721
0.28 2.52 0.28279692020037123
0.36 2.52 0.16182243901065613
0.44 2.52 0.10610878959998279
0.52 2.52 0.080791144137301638
0.6 2.52 0.069334412548746047
0.68 2.52 0.062283247983366125
0.76 2.52 0.0566062338548739
0.84 2.52 0.051930792846838485
0.92 2.52 0.048008929312329827
1 2.52 0.044668939948816405
1.08 2.52 0.048008929312333179
1.16 2.52 0.051930792846841031
1.24 2.52 0.056606233854873844
1.32 2.52 0.062283247983366222
1.4 2.52 0.069334412548746227
1.48 2.52 0.080791144137301735
1.56 2.52 0.10610878959998307
1.64 2.52 0.16182243901065571
1.72 2.52 0.28279692020037112
1.8 2.52 0.53819455929867233
1.88 2.52 1.0482217521942883
1.96 2.52 1.9714459654375538
2.04 2.52 2.5678136287678535
2.12 2.52 2.5678136287678535
2.2 2.52 2.5678136287678535
2.28 2.52 2.5678136287678535
2.36 2.52 2.5678136287678535
2.44 2.52 2.5678136287678535
2.52 2.52 2.5678136287678535
2.6 2.52 2.5678136287678535
2.68 2.52 2.5678136287678535
2.76 2.52 2.5678136287678535
2.84 2.52 2.5678136287678535
2.92 2.52 2.5678136287678535
3 2.52 2.5678136287678535

-3 2.6 2.5678136287678535
-2.92 2.6 2.5678136287678535
-2.84 2.6 2.5678136287678535
-2.76 2.6 2.5678136287678535
-2.68 2.6 2.5678136287678535
-2.6 2.6 2.5678136287678535
-2.52 2.6 2.5678136287678535
-2.44 2.6 2.5678136287678535
-2.36 2.6 2.5678136287678535
-2.28 2.6 2.5678136287678535
-2.2 2.6 2.5678136287678535
-2.12 2.6 2.5678136287678535
-2.04 2.6 2.5678136287678535
-1.96 2.6 2.5678136287678535
-1.88 2.6 2.5678136287678535
-1.8 2.6 2.5678136287678535
-1.72 2.6 2.5678136287678535
-1.64 2.6 2.5678136287678535
-1.56 2.6 2.5678136287678535
-1.48 2.6 2.5678136287678535
-1.4 2.6 2.5678136287678535
-1.32 2.6 2.5678136287678535
-1.24 2.6 2.5678136287678535
-1.16 2.6 2.5678136287678535
-1.08 2.6 2.5678136287678535
-1 2.6 2.5678136287678535
-0.92 2.6 2.5678136287678535
-0.84 2.6 2.5678136287678535
-0.76 2.6 2.5678136287678535
-0.68 2.6 2.5678136287678535
-0.6 2.6 2.5678136287678535
-0.52 2.6 2.5678136287678535
-0.44 2.6 2.5678136287678535
-0.36 2.6 2.5678136287678535
-0.28 2.6 2.5678136287678535
-0.2 2.6 2.5678136287678535
-0.12 2.6 2.5678136287678535
-0.04 2.6 2.5678136287678535
0.04 2.6 1.9714459654375529
0.12 2.6 1.0482217521942889
0.2 2.6 0.5381945592986721
0.28 2.6 0.28279692020037123
0.36 2.6 0.16182243901065613
0.44 2.6 0.10610878959998279
0.52 2.6 0.080791144137301638
0.6 2.6 0.069334412548746047
0.68 2.6 0.062283247983366125
0.76 2.6 0.0566062338548739
0.84 2.6 0.051930792846838485
0.92 2.6 0.048008929312329827
1 2.6 0.044668939948816405
1.08 2.6 0.048008929312333179
1.16 2.6 0.051930792846841031
1.24 2.6 0.056606233854873844
1.32 2.6 0.062283247983366222
1.4 2.6 0.069334412548746227
1.48 2.6 0.080791144137301735
1.56 2.6 0.10610878959998307
1.64 2.6 0.16182243901065571
1.72 2.6 0.28279692020037112
1.8 2.6 0.53819455929867233
1.88 2.6 1.0482217521942883
1.96 2.6 1.9714459654375538
2.04 2.6 2.5678136287678535
2.12 2.6 2.5678136287678535
2.2 2.6 2.5678136287678535
2.28 2.6 2.5678136287678535
2.36 2.6 2.5678136287678535
2.44 2.6 2.5678136287678535
2.52 2.6 2.5678136287678535
2.6 2.6 2.5678136287678535
2.68 2.6 2.5678136287678535
2.76 2.6 2.5678136287678535
2.84 2.6 2.5678136287678535
2.92 2.6 2.5678136287678535
3 2.6 2.5678136287678535

-3 2.68 2.5678136287678535
-2.92 2.68 2.5678136287678535
-2.84 2.68 2.5678136287678535
-2.76 2.68 2.5678136287678535
-2.68 2.68 2.5678136287678535
-2.6 2.68 2.5678136287678535
-2.52 2.68 2.5678136287678535
-2.44 2.68 2.5678136287678535
-2.36 2.68 2.5678136287678535
-2.28 2.68 2.5678136287678535
-2.2 2.68 2.5678136287678535
-2.12 2.68 2.5678136287678535
-2.04 2.68 2.5678136287678535
-1.96 2.68 2.5678136287678535
-1.88 2.68 2.5678136287678535
-1.8 2.68 2.5678136287678535
-1.72 2.68 2.5678136287678535
-1.64 2.68 2.5678136287678535
-1.56 2.68 2.5678136287678535
-1.48 2.68 2.5678136287678535
-1.4 2.68 2.5678136287678535
-1.32 2.68 2.5678136287678535
-1.24 2.68 2.5678136287678535
-1.16 2.68 2.5678136287678535
-1.08 2.68 2.5678136287678535
-1 2.68 2.5678136287678535
-0.92 2.68 2.5678136287678535
-0.84 2.68 2.5678136287678535
-0.76 2.68 2.5678136287678535
-0.68 2.68 2.5678136287678535
-0.6 2.68 2.5678136287678535
-0.52 2.68 2.5678136287678535
-0.44 2.68 2.5678136287678535
-0.36 2.68 2.5678136287678535
-0.28 2.68 2.5678136287678535
-0.2 2.68 2.5678136287678535
-0.12 2.68 2.5678136287678535
-0.04 2.68 2.5678136287678535
0.04 2.68 1.9714459654375529
0.12 2.68 1.0482217521942889
0.2 2.68 0.5381945592986721
0.28 2.68 0.28279692020037123
0.36 2.68 0.16182243901065613
0.44 2.68 0.10610878959998279
0.52 2.68 0.080791144137301638
0.6 2.68 0.069334412548746047
0.68 2.68 0.062283247983366125
0.76 2.68 0.0566062338548739
0.84 2.68 0.051930792846838485
0.92 2.68 0.048008929312329827
1 2.68 0.044668939948816405
1.08 2.68 0.048008929312333179
1.16 2.68 0.051930792846841031
1.24 2.68 0.056606233854873844
1.32 2.68 0.062283247983366222
1.4 2.68 0.069334412548746227
1.48 2.68 0.080791144137301735
1.56 2.68 0.10610878959998307
1.64 2.68 0.16182243901065571
1.72 2.68 0.28279692020037112
1.8 2.68 0.53819455929867233
1.88 2.68 1.0482217521942883
1.96 2.68 1.9714459654375538
2.04 2.68 2.5678136287678535
2.12 2.68 2.5678136287678535
2.2 2.68 2.5678136287678535
2.28 2.68 2.5678136287678535
2.36 2.68 2.5678136287678535
2.44 2.68 2.5678136287678535
2.52 2.68 2.5678136287678535
2.6 2.68 2.5678136287678535
2.68 2.68 2.5678136287678535
2.76 2.68 2.5678136287678535
2.84 2.68 2.5678136287678535
2.92 2.68 2.5678136287678535
3 2.68 2.5678136287678535

-3 2.76 2.5678136287678535
-2.92 2.76 2.5678136287678535
-2.84 2.76 2.5678136287678535
-2.76 2.76 2.5678136287678535
-2.68 2.76 2.5678136287678535
-2.6 2.76 2.5678136287678535
-2.52 2.76 2.5678136287678535
-2.44 2.76 2.5678136287678535
-2.36 2.76 2.5678136287678535
-2.28 2.76 2.5678136287678535
-2.2 2.76 2.5678136287678535
-2.12 2.76 2.5678136287678535
-2.04 2.76 2.5678136287678535
-1.96 2.76 2.5678136287678535
-1.88 2.76 2.5678136287678535
-1.8 2.76 2.5678136287678535
-1.72 2.76 2.5678136287678535
-1.64 2.76 2.5678136287678535
-1.56 2.76 2.5678136287678535
-1.48 2.76 2.5678136287678535
-1.4 2.76 2.5678136287678535
-1.32 2.76 2.5678136287678535
-1.24 2.76 2.5678136287678535
-1.16 2.76 2.5678136287678535
-1.08 2.76 2.5678136287678535
-1 2.76 2.5678136287678535
-0.92 2.76 2.5678136287678535
-0.84 2.76 2.5678136287678535
-0.76 2.76 2.5678136287678535
-0.68 2.76 2.5678136287678535
-0.6 2.76 2.5678136287678535
-0.52 2.76 2.5678136287678535
-0.44 2.76 2.5678136287678535
-0.36 2.76 2.5678136287678535
-0.28 2.76 2.5678136287678535
-0.2 2.76 2.5678136287678535
-0.12 2.76 2.5678136287678535
-0.04 2.76 2.5678136287678535
0.04 2.76 1.9714459654375529
0.12 2.76 1.0482217521942889
0.2 2.76 0.5381945592986721
0.28 2.76 0.28279692020037123
0.36 2.76 0.16182243901065613
0.44 2.76 0.10610878959998279
0.52 2.76 0.080791144137301638
0.6 2.76 0.069334412548746047
0.68 2.76 0.062283247983366125
0.76 2.76 0.0566062338548739
0.84 2.76 0.051930792846838485
0.92 2.76 0.048008929312329827
1 2.76 0.044668939948816405
1.08 2.76 0.048008929312333179
1.16 2.76 0.051930792846841031
1.24 2.76 0.056606233854873844
1.32 2.76 0.062283247983366222
1.4 2.76 0.069334412548746227
1.48 2.76 0.080791144137301735
1.56 2.76 0.10610878959998307
1.64 2.76 0.16182243901065571
1.72 2.76 0.28279692020037112
1.8 2.76 0.53819455929867233
1.88 2.76 1.0482217521942883
1.96 2.76 1.9714459654375538
2.04 2.76 2.5678136287678535
2.12 2.76 2.5678136287678535
2.2 2.76 2.5678136287678535
2.28 2.76 2.5678136287678535
2.36 2.76 2.5678136287678535
2.44 2.76 2.5678136287678535
2.52 2.76 2.5678136287678535
2.6 2.76 2.5678136287678535
2.68 2.76 2.5678136287678535
2.76 2.76 2.5678136287678535
2.84 2.76 2.5678136287678535
2.92 2.76 2.5678136287678535
3 2.76 2.5678136287678535

-3 2.84 2.5678136287678535
-2.92 2.84 2.5678136287678535
-2.84 2.84 2.5678136287678535
-2.76 2.84 2.5678136287678535
-2.68 2.84 2.5678136287678535
-2.6 2.84 2.5678136287678535
-2.52 2.84 2.5678136287678535
-2.44 2.84 2.5678136287678535
-2.36 2.84 2.5678136287678535
-2.28 2.84 2.5678136287678535
-2.2 2.84 2.5678136287678535
-2.12 2.84 2.5678136287678535
-2.04 2.84 2.5678136287678535
-1.96 2.84 2.5678136287678535
-1.88 2.84 2.5678136287678535
-1.8 2.84 2.5678136287678535
-1.72 2.84 2.5678136287678535
-1.64 2.84 2.5678136287678535
-1.56 2.84 2.5678136287678535
-1.48 2.84 2.5678136287678535
-1.4 2.84 2.5678136287678535
-1.32 2.84 2.5678136287678535
-1.24 2.84 2.5678136287678535
-1.16 2.84 2.5678136287678535
-1.08 2.84 2.5678136287678535
-1 2.84 2.5678136287678535
-0.92 2.84 2.5678136287678535
-0.84 2.84 2.5678136287678535
-0.76 2.84 2.5678136287678535
-0.68 2.84 2.5678136287678535
-0.6 2.84 2.5678136287678535
-0.52 2.84 2.5678136287678535
-0.44 2.84 2.5678136287678535
-0.36 2.84 2.5678136287678535
-0.28 2.84 2.5678136287678535
-0.2 2.84 2.5678136287678535
-0.12 2.84 2.5678136287678535
-0.04 2.84 2.5678136287678535
0.04 2.84 1.9714459654375529
0.12 2.84 1.0482217521942889
0.2 2.84 0.5381945592986721
0.28 2.84 0.28279692020037123
0.36 2.84 0.16182243901065613
0.44 2.84 0.10610878959998279
0.52 2.84 0.080791144137301638
0.6 2.84 0.069334412548746047
0.68 2.84 0.062283247983366125
0.76 2.84 0.0566062338548739
0.84 2.84 0.051930792846838485
0.92 2.84 0.048008929312329827
1 2.84 0.044668939948816405
1.08 2.84 0.048008929312333179
1.16 2.84 0.051930792846841031
1.24 2.84 0.056606233854873844
1.32 2.84 0.062283247983366222
1.4 2.84 0.069334412548746227
1.48 2.84 0.080791144137301735
1.56 2.84 0.10610878959998307
1.64 2.84 0.16182243901065571
1.72 2.84 0.28279692020037112
1.8 2.84 0.53819455929867233
1.88 2.84 1.0482217521942883
1.96 2.84 1.9714459654375538
2.04 2.84 2.5678136287678535
2.12 2.84 2.5678136287678535
2.2 2.84 2.5678136287678535
2.28 2.84 2.5678136287678535
2.36 2.84 2.5678136287678535
2.44 2.84 2.5678136287678535
2.52 2.84 2.5678136287678535
2.6 2.84 2.5678136287678535
2.68 2.84 2.5678136287678535
2.76 2.84 2.5678136287678535
2.84 2.84 2.5678136287678535
2.92 2.84 2.5678136287678535
3 2.84 2.5678136287678535

-3 2.92 2.5678136287678535
-2.92 2.92 2.5678136287678535
-2.84 2.92 2.5678136287678535
-2.76 2.92 2.5678136287678535
-2.68 2.92 2.5678136287678535
-2.6 2.92 2.5678136287678535
-2.52 2.92 2.5678136287678535
-2.44 2.92 2.5678136287678535
-2.36 2.92 2.5678136287678535
-2.28 2.92 2.5678136287678535
-2.2 2.92 2.5678136287678535
-2.12 2.92 2.5678136287678535
-2.04 2.92 2.5678136287678535
-1.96 2.92 2.5678136287678535
-1.88 2.92 2.5678136287678535
-1.8 2.92 2.5678136287678535
-1.72 2.92 2.5678136287678535
-1.64 2.92 2.5678136287678535
-1.56 2.92 2.5678136287678535
-1.48 2.92 2.5678136287678535
-1.4 2.92 2.5678136287678535
-1.32 2.92 2.5678136287678535
-1.24 2.92 2.5678136287678535
-1.16 2.92 2.5678136287678535
-1.08 2.92 2.5678136287678535
-1 2.92 2.5678136287678535
-0.92 2.92 2.5678136287678535
-0.84 2.92 2.5678136287678535
-0.76 2.92 2.5678136287678535
-0.68 2.92 2.5678136287678535
-0.6 2.92 2.5678136287678535
-0.52 2.92 2.5678136287678535
-0.44 2.92 2.5678136287678535
-0.36 2.92 2.5678136287678535
-0.28 2.92 2.5678136287678535
-0.2 2.92 2.5678136287678535
-0.12 2.92 2.5678136287678535
-0.04 2.92 2.5678136287678535
0.04 2.92 1.9714459654375529
0.12 2.92 1.0482217521942889
0.2 2.92 0.5381945592986721
0.28 2.92 0.28279692020037123
0.36 2.92 0.16182243901065613
0.44 2.92 0.10610878959998279
0.52 2.92 0.080791144137301638
0.6 2.92 0.069334412548746047
0.68 2.92 0.062283247983366125
0.76 2.92 0.0566062338548739
0.84 2.92 0.051930792846838485
0.92 2.92 0.048008929312329827
1 2.92 0.044668939948816405
1.08 2.92 0.048008929312333179
1.16 2.92 0.051930792846841031
1.24 2.92 0.056606233854873844
1.32 2.92 0.062283247983366222
1.4 2.92 0.069334412548746227
1.48 2.92 0.080791144137301735
1.56 2.92 0.10610878959998307
1.64 2.92 0.16182243901065571
1.72 2.92 0.28279692020037112
1.8 2.92 0.53819455929867233
1.88 2.92 1.0482217521942883
1.96 2.92 1.9714459654375538
2.04 2.92 2.5678136287678535
2.12 2.92 2.5678136287678535
2.2 2.92 2.5678136287678535
2.28 2.92 2.5678136287678535
2.36 2.92 2.5678136287678535
2.44 2.92 2.5678136287678535
2.52 2.92 2.5678136287678535
2.6 2.92 2.5678136287678535
2.68 2.92 2.5678136287678535
2.76 2.92 2.5678136287678535
2.84 2.92 2.5678136287678535
2.92 2.92 2.5678136287678535
3 2.92 2.5678136287678535

-3 3 2.5678136287678535
-2.92 3 2.5678136287678535
-2.84 3 2.5678136287678535
-2.76 3 2.5678136287678535
-2.68 3 2.5678136287678535
-2.6 3 2.5678136287678535
-2.52 3 2.5678136287678535
-2.44 3 2.5678136287678535
-2.36 3 2.5678136287678535
-2.28 3 2.5678136287678535
-2.2 3 2.5678136287678535
-2.12 3 2.5678136287678535
-2.04 3 2.5678136287678535
-1.96 3 2.5678136287678535
-1.88 3 2.5678136287678535
-1.8 3 2.5678136287678535
-1.72 3 2.5678136287678535
-1.64 3 2.5678136287678535
-1.56 3 2.5678136287678535
-1.48 3 2.5678136287678535
-1.4 3 2.5678136287678535
-1.32 3 2.5678136287678535
-1.24 3 2.5678136287678535
-1.16 3 2.5678136287678535
-1.08 3 2.5678136287678535
-1 3 2.5678136287678535
-0.92 3 2.5678136287678535
-0.84 3 2.5678136287678535
-0.76 3 2.5678136287678535
-0.68 3 2.5678136287678535
-0.6 3 2.5678136287678535
-0.52 3 2.5678136287678535
-0.44 3 2.5678136287678535
-0.36 3 2.5678136287678535
-0.28 3 2.5678136287678535
-0.2 3 2.5678136287678535
-0.12 3 2.5678136287678535
-0.04 3 2.5678136287678535
0.04 3 1.9714459654375529
0.12 3 1.0482217521942889
0.2 3 0.5381945592986721
0.28 3 0.28279692020037123
0.36 3 0.16182243901065613
0.44 3 0.10610878959998279
0.52 3 0.080791144137301638
0.6 3 0.069334412548746047
0.68 3 0.062283247983366125
0.76 3 0.0566062338548739
0.84 3 0.051930792846838485
0.92 3 0.048008929312329827
1 3 0.044668939948816405
1.08 3 0.048008929312333179
1.16 3 0.051930792846841031
1.24 3 0.056606233854873844
1.32 3 0.062283247983366222
1.4 3 0.069334412548746227
1.48 3 0.080791144137301735
1.56 3 0.10610878959998307
1.64 3 0.16182243901065571
1.72 3 0.28279692020037112
1.8 3 0.53819455929867233
1.88 3 1.0482217521942883
1.96 3 1.9714459654375538
2.04 3 2.5678136287678535
2.12 3 2.5678136287678535
2.2 3 2.5678136287678535
2.28 3 2.5678136287678535
2.36 3 2.5678136287678535
2.44 3 2.5678136287678535
2.52 3 2.5678136287678535
2.6 3 2.5678136287678535
2.68 3 2.5678136287678535
2.76 3 2.5678136287678535
2.84 3 2.5678136287678535
2.92 3 2.5678136287678535
3 3 2.5678136287678535



==> plot_np_data/panels/loss_adam_weights_F1.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,27.0,59.0,0.06611175992889555,5.9852390788142496e-05,3.7287735372038e-05,9.72358143491725e-06,0.3290912127525263,0.00012700707771284847
6,40.0,53.0,0.03875201826505089,4.023770360407081e-05,-2.253219621994873e-08,-1.1747504347070503e-07,0.46217709748520663,0.0001315442429683511
8,49.0,50.0,0.061353639441995574,5.977808611627555e-05,3.787783764419572e-07,-1.4595456732102718e-07,0.3794783569961917,0.00038886058919485045
10,43.0,43.0,0.054211982773266096,9.184026994993387e-05,-5.037984363021053e-08,-2.822977773764279e-08,0.44154557043925124,0.00043924503559811257
12,41.0,41.0,0.021872606065177894,0.00012229800630627022,-1.1555165480015006e-07,-5.9566392929255585e-08,0.22574605396645775,0.0010074226560343735


==> plot_np_data/panels/loss_adam_weights_F2.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,57.0,60.0,0.02548119232795758,6.020159743524249e-05,2.570280782721035e-05,1.074936206379995e-05,0.33686218725230943,0.00016369732005316884
6,60.0,60.0,0.016750389634531446,4.537914192575358e-05,-3.153101157948868e-08,-6.628395201602189e-07,0.3707369156416003,0.00012614829596557797
8,60.0,60.0,0.00774683797560984,6.305068911762561e-05,-1.6477926589875125e-07,-1.6866380914137835e-07,0.24665799403805333,0.0003180152669308711
10,60.0,60.0,0.007076547527741195,9.742486178888436e-05,1.0630214373197333e-06,-1.2507933688787887e-07,0.17679648857100427,0.0005235978386100015
12,56.0,56.0,0.003007544378763914,0.00012742537457281568,-8.394796524591186e-08,9.589716243318946e-08,0.13021752633280426,0.0006595617950779786


==> plot_np_data/panels/loss_adam_weights_F3.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.015442794153059717,5.918676598317315e-05,2.523433792789298e-05,1.0848075235658783e-05,0.2580200155625396,0.00012974434134083168
6,60.0,60.0,0.02521125095548561,4.5534653655700715e-05,9.163848746496228e-08,-2.630316016105638e-07,0.4363589538924224,0.00018766962388094832
8,60.0,60.0,0.0027662157577610295,6.402424336955e-05,6.12814732292577e-09,-9.418288571261257e-08,0.10648576547851474,0.00023754496748651377
10,60.0,60.0,0.0028412111760575233,0.0001029381378547097,1.0342961935805306e-06,1.7641048377647905e-07,0.16072437954996333,0.0006443455900497774
12,60.0,60.0,0.006585346364182772,0.00013906700229063262,5.645195544357051e-07,-2.0879069395629557e-07,0.16230715027753706,0.0007555086832016222


==> plot_np_data/panels/loss_adam_weights_F4.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.01731475296054145,6.081399680007612e-05,2.8700010347160188e-05,1.2470605730507955e-05,0.3649241330175568,0.00012163263252085166
6,60.0,60.0,0.012993549008336465,5.0585663729222724e-05,5.816778481104734e-08,-1.6122335166901536e-07,0.27367831512982743,0.00018936715289386008
8,60.0,60.0,0.003471099853272138,7.450008756585968e-05,6.710597399983698e-07,-1.0859713017730144e-08,0.18714292153900347,0.00045054487189810644
10,60.0,60.0,0.006985308112910342,0.00011483895697499414,2.8630391128992017e-06,5.149433901507905e-08,0.17966464568168328,0.0005246464916481841
12,60.0,60.0,0.0030428581884771526,0.00017051255827406445,4.339309771506095e-06,4.854856077818326e-06,0.1718242876519014,0.0013630248178653215


==> plot_np_data/panels/loss_adam_weights_F5.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.008916430945489289,6.56864188044152e-05,2.6533839104558865e-05,7.851549661319623e-06,0.3292240931692405,0.00016784961540761145
6,60.0,60.0,0.011734759112257827,5.1272732428940075e-05,2.179671658719684e-07,-1.6841306700321468e-06,0.29970737286596183,0.00019605419228718723
8,60.0,60.0,0.0032371594232052823,7.14018184914215e-05,-1.0916376402825279e-07,-3.620296340489659e-08,0.18728085374960446,0.0004593771224563614
10,60.0,60.0,0.008267396724794596,0.00011191465478635662,4.0677895498664185e-06,6.464368011993571e-07,0.3672749197335481,0.0007678738723064793
12,60.0,60.0,0.004148205407257877,0.0002135205833807885,2.4613768903058997e-06,6.602385062226546e-06,0.23230585685442295,0.0030162750330526844


==> plot_np_data/panels/loss_adam_weights_biases_F1.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,40.0,59.0,0.07175943294325923,5.67114677278614e-05,2.623643828103539e-05,1.151137071353503e-05,0.36897856598719914,0.00017459175413669925
6,42.0,54.0,0.06381881231232854,4.793514046875286e-05,-5.02733878970929e-08,-9.08222168582995e-08,0.7153644737581129,0.00014931159487097112
8,50.0,52.0,0.05490726713256015,4.127472373160169e-05,-1.0715958331797282e-07,-1.5578124124004944e-07,0.48387497654913925,0.00015968881963246417
10,41.0,41.0,0.049326131824567174,5.082966792977267e-05,-1.4508715073802136e-07,-1.1922092435501241e-07,0.349593414601586,0.0003133303454927461
12,40.0,40.0,0.038049610377745166,4.3433466575967805e-05,-1.7566426457893414e-07,-1.819918585832525e-07,0.3771512333132814,0.0002055901100919133


==> plot_np_data/panels/loss_adam_weights_biases_F2.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,59.0,60.0,0.014150167564042433,6.302345323142926e-05,2.7621260742627385e-05,1.6840777179227828e-05,0.05656461171341087,0.00016476079641436492
6,60.0,60.0,0.02806133197694323,4.4235360478620904e-05,-5.909150518901285e-07,-5.820775430542824e-07,0.3784871557424685,0.00015255409932612984
8,60.0,60.0,0.026355638318014168,4.8233501718399537e-05,-1.4930516678557382e-07,-1.1280077316655479e-07,0.18310360793434177,0.00018698397363747787
10,60.0,60.0,0.015368540487366618,4.25916597417475e-05,-1.975683980859344e-07,-2.3135611548763535e-07,0.15855136634252331,0.00022135795993705187
12,55.0,55.0,0.010134743169207976,4.429192261840323e-05,-1.4212333476759653e-07,-1.1818632494886572e-07,0.08657193589771373,0.0001977659564988965


==> plot_np_data/panels/loss_adam_weights_biases_F3.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.011785193846344062,6.207119454512503e-05,1.698619405487989e-05,1.2720700360624448e-05,0.05692355395326465,0.00012541580881753056
6,60.0,60.0,0.019953887248761248,4.5594979686647275e-05,-1.1231794824206887e-06,-1.17526504506138e-06,0.2609463848436455,0.00012783725427722992
8,60.0,60.0,0.024043095595843077,4.1709578453669184e-05,-1.2909804247840384e-07,-1.218843687089688e-07,0.5263750878774442,0.00022442418802848252
10,60.0,60.0,0.011998752090231848,4.7749612756331494e-05,-1.584983407854068e-07,-1.4837553674595938e-07,0.15062552510888016,0.000191742865578437
12,60.0,60.0,0.006214039013712524,5.165528158397325e-05,-7.097800092115136e-08,-1.1497076135569273e-07,0.12587925862894433,0.00022343413101388876


==> plot_np_data/panels/loss_adam_weights_biases_F4.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.007519600354560411,5.875889490520499e-05,2.3138129861877132e-05,1.0000094164519524e-05,0.05706711455067093,0.00014448877884531974
6,60.0,60.0,0.009433110207491468,4.349379490167412e-05,-9.691433247027703e-07,-9.775306467618705e-07,0.0903246525486956,0.00016951145586086014
8,60.0,60.0,0.00902722920046105,4.363285804002137e-05,-1.0089478974517618e-07,-1.3384250940884357e-07,0.15819697276638256,0.00017731656295838505
10,60.0,60.0,0.0013830972379177279,5.41960230119413e-05,-1.503785026502058e-07,-1.6225144661152768e-07,0.02268528591429253,0.0002614272442607035
12,60.0,60.0,0.004262574719381087,4.493143607841958e-05,-1.3130195475330453e-07,-1.4936614212146537e-07,0.14771124170879046,0.0001926506430551811


==> plot_np_data/panels/loss_adam_weights_biases_F5.csv <==
num_class_breaks,count_noskip,count_skip,mean_relative_excess_regularized_objective_noskip,mean_relative_excess_regularized_objective_skip,min_relative_excess_regularized_objective_noskip,min_relative_excess_regularized_objective_skip,max_relative_excess_regularized_objective_noskip,max_relative_excess_regularized_objective_skip
4,60.0,60.0,0.005427797995403331,6.178710101280756e-05,2.176737218584357e-05,1.8635367167840755e-05,0.05634438394322672,0.0001412520661538963
6,60.0,60.0,0.012916288680671196,4.4148997873133534e-05,-6.448601008735011e-08,-1.1078942663278468e-07,0.26252822474900395,0.00011463311217552175
8,60.0,60.0,0.017185879905255753,4.557974082469718e-05,-8.345522639618963e-08,-8.121250205661568e-08,0.43717945440638495,0.0002713389107749098
10,60.0,60.0,0.0025153076143709413,4.3993600120593536e-05,-5.70048789061417e-07,-5.602251863523477e-07,0.03244998887809514,0.00027652135576539116
12,60.0,60.0,0.0012031766232108406,4.758865777761227e-05,-6.371217444733901e-06,-9.9480257893525e-06,0.04141108020779227,0.00020765274264111788


==> plot_np_data/panels/sp_large_skip0_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,27.0,40.0,0.25925925925925924,0.4625,0.0,0.0,1.0,1.0
6,40.0,42.0,0.4375,0.36706349206349204,0.0,0.0,1.5,1.0
8,49.0,50.0,0.5663265306122449,0.22985714285714284,0.0,0.0,2.5,1.0
10,43.0,41.0,0.5227021040974529,0.23780487804878048,0.0,0.0,1.6666666666666665,0.6666666666666667
12,41.0,40.0,0.3839237320944638,0.15559523809523806,0.11111111111111116,0.0,1.0,0.6666666666666667


==> plot_np_data/panels/sp_large_skip0_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,57.0,59.0,0.15789473684210525,0.16101694915254236,0.0,0.0,2.5,1.0
6,60.0,60.0,0.5319444444444444,0.2652777777777778,0.0,0.0,2.5,1.0
8,60.0,60.0,0.49198412698412697,0.17444444444444446,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.4941468253968254,0.08785714285714286,0.0,0.0,3.666666666666667,0.6666666666666667
12,56.0,55.0,0.5133645124716553,0.0701082251082251,0.0,0.0,2.0,0.5


==> plot_np_data/panels/sp_large_skip0_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.19166666666666668,0.13333333333333333,0.0,0.0,4.5,0.5
6,60.0,60.0,0.7041666666666667,0.22777777777777777,0.0,0.0,3.5,1.0
8,60.0,60.0,0.5729365079365079,0.07722222222222222,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.5119708994708995,0.05769841269841269,0.0,0.0,2.2,0.6666666666666667
12,60.0,60.0,0.612228835978836,0.04420634920634921,0.0,0.0,3.0,0.6666666666666667


==> plot_np_data/panels/sp_large_skip0_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.16666666666666666,0.08333333333333333,0.0,0.0,3.5,0.5
6,60.0,60.0,0.6602777777777777,0.16999999999999998,0.0,0.0,3.5,1.0
8,60.0,60.0,0.6293253968253969,0.10277777777777779,0.0,0.0,6.5,1.0
10,60.0,60.0,0.9541071428571429,0.03557539682539682,0.0,0.0,9.5,0.6666666666666667
12,60.0,60.0,0.6097420634920635,0.03436507936507936,0.0,0.0,4.2,0.3999999999999999


==> plot_np_data/panels/sp_large_skip0_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.09166666666666666,0.058333333333333334,0.0,0.0,4.0,0.5
6,60.0,60.0,0.695,0.15277777777777776,0.0,0.0,7.5,1.0
8,60.0,60.0,0.7418253968253967,0.09365079365079364,0.0,0.0,9.5,1.0
10,60.0,60.0,0.8275859788359788,0.058373015873015875,0.0,0.0,11.5,0.6666666666666667
12,60.0,60.0,0.6845634920634921,0.02906746031746032,0.0,0.0,2.857142857142857,0.6000000000000001


==> plot_np_data/panels/sp_large_skip1_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,59.0,59.0,0.0,0.0,0.0,0.0,0.0,0.0
6,53.0,54.0,0.18081761006289307,0.0,0.0,0.0,1.0,0.0
8,50.0,52.0,0.30433333333333334,0.0,0.0,0.0,1.3333333333333335,0.0
10,43.0,41.0,0.287984496124031,0.0,0.0,0.0,1.3333333333333335,0.0
12,41.0,40.0,0.2545392953929539,0.009166666666666667,0.0,0.0,1.0,0.19999999999999996


==> plot_np_data/panels/sp_large_skip1_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.3597222222222222,0.0,0.0,0.0,2.0,0.0
8,60.0,60.0,0.38309523809523804,0.0,0.0,0.0,1.5,0.0
10,60.0,60.0,0.36910714285714286,0.0,0.0,0.0,1.5,0.0
12,56.0,55.0,0.47750141723356015,0.0,0.0,0.0,1.6,0.0


==> plot_np_data/panels/sp_large_skip1_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.4116666666666667,0.0,0.0,0.0,2.5,0.0
8,60.0,60.0,0.501547619047619,0.0,0.0,0.0,2.6666666666666665,0.0
10,60.0,60.0,0.49097883597883596,0.0,0.0,0.0,2.0,0.0
12,60.0,60.0,0.4646097883597884,0.0,0.0,0.0,1.25,0.0


==> plot_np_data/panels/sp_large_skip1_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.46166666666666667,0.005555555555555554,0.0,0.0,1.5,0.33333333333333326
8,60.0,60.0,0.44571428571428573,0.0,0.0,0.0,1.6666666666666665,0.0
10,60.0,60.0,0.5020436507936508,0.0,0.0,0.0,1.5,0.0
12,60.0,60.0,0.5293981481481481,0.0020833333333333333,0.0,0.0,2.0,0.125


==> plot_np_data/panels/sp_large_skip1_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_large_aw,mean_relative_excess_kink_cluster_count_large_awb,min_relative_excess_kink_cluster_count_large_aw,min_relative_excess_kink_cluster_count_large_awb,max_relative_excess_kink_cluster_count_large_aw,max_relative_excess_kink_cluster_count_large_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.47694444444444445,0.0,0.0,0.0,1.5,0.0
8,60.0,60.0,0.5726587301587301,0.0,0.0,0.0,2.0,0.0
10,60.0,60.0,0.5744113756613757,0.0057142857142857125,0.0,0.0,2.0,0.19999999999999996
12,60.0,60.0,0.6228042328042328,0.006111111111111111,0.0,0.0,2.0,0.19999999999999996


==> plot_np_data/panels/sp_medium_skip0_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,27.0,40.0,0.25925925925925924,0.4625,0.0,0.0,1.0,1.0
6,40.0,42.0,0.4583333333333333,0.37896825396825395,0.0,0.0,1.5,1.5
8,49.0,50.0,0.5731292517006803,0.23652380952380953,0.0,0.0,2.5,1.0
10,43.0,41.0,0.5227021040974529,0.2426829268292683,0.0,0.0,1.6666666666666665,0.6666666666666667
12,41.0,40.0,0.39716415021293067,0.16392857142857142,0.11111111111111116,0.0,1.0,0.6666666666666667


==> plot_np_data/panels/sp_medium_skip0_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,57.0,59.0,0.15789473684210525,0.1694915254237288,0.0,0.0,2.5,1.0
6,60.0,60.0,0.5652777777777778,0.2652777777777778,0.0,0.0,2.5,1.0
8,60.0,60.0,0.5197619047619048,0.17444444444444446,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.5276388888888889,0.10035714285714285,0.0,0.0,3.666666666666667,1.0
12,56.0,55.0,0.5314625850340137,0.08088744588744588,0.0,0.0,2.0,0.5


==> plot_np_data/panels/sp_medium_skip0_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.19166666666666668,0.14166666666666666,0.0,0.0,4.5,1.0
6,60.0,60.0,0.75,0.23333333333333334,0.0,0.0,3.5,1.3333333333333335
8,60.0,60.0,0.6140476190476191,0.07722222222222222,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.5333796296296297,0.06103174603174602,0.0,0.0,2.4,0.6666666666666667
12,60.0,60.0,0.6298677248677248,0.059900793650793656,0.0,0.0,3.4000000000000004,0.6666666666666667


==> plot_np_data/panels/sp_medium_skip0_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.18333333333333332,0.08333333333333333,0.0,0.0,3.5,0.5
6,60.0,60.0,0.7061111111111111,0.16999999999999998,0.0,0.0,3.5,1.0
8,60.0,60.0,0.6737698412698413,0.10277777777777779,0.0,0.0,6.5,1.0
10,60.0,60.0,0.9760515873015873,0.04073412698412698,0.0,0.0,9.5,0.6666666666666667
12,60.0,60.0,0.6321428571428572,0.04438492063492063,0.0,0.0,4.2,0.3999999999999999


==> plot_np_data/panels/sp_medium_skip0_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.09166666666666666,0.058333333333333334,0.0,0.0,4.0,0.5
6,60.0,60.0,0.7283333333333333,0.15277777777777776,0.0,0.0,7.5,1.0
8,60.0,60.0,0.7812698412698412,0.09781746031746032,0.0,0.0,9.5,1.0
10,60.0,60.0,0.8533002645502646,0.06503968253968254,0.0,0.0,11.5,0.6666666666666667
12,60.0,60.0,0.7,0.04536375661375661,0.0,0.0,2.857142857142857,0.8


==> plot_np_data/panels/sp_medium_skip1_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,59.0,59.0,0.0,0.0,0.0,0.0,0.0,0.0
6,53.0,54.0,0.18553459119496854,0.0,0.0,0.0,1.0,0.0
8,50.0,52.0,0.30933333333333335,0.0,0.0,0.0,1.3333333333333335,0.0
10,43.0,41.0,0.287984496124031,0.0,0.0,0.0,1.3333333333333335,0.0
12,41.0,40.0,0.25941734417344176,0.014166666666666666,0.0,0.0,1.0,0.19999999999999996


==> plot_np_data/panels/sp_medium_skip1_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.37083333333333335,0.0,0.0,0.0,2.0,0.0
8,60.0,60.0,0.38309523809523804,0.0,0.0,0.0,1.5,0.0
10,60.0,60.0,0.3781547619047619,0.0033333333333333327,0.0,0.0,1.5,0.19999999999999996
12,56.0,55.0,0.4969387755102041,0.009740259740259738,0.0,0.0,1.7999999999999998,0.25


==> plot_np_data/panels/sp_medium_skip1_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.4533333333333333,0.0,0.0,0.0,2.5,0.0
8,60.0,60.0,0.5243253968253968,0.0,0.0,0.0,2.6666666666666665,0.0
10,60.0,60.0,0.5101455026455026,0.006666666666666665,0.0,0.0,2.0,0.19999999999999996
12,60.0,60.0,0.47905423280423276,0.007962962962962965,0.0,0.0,1.25,0.19999999999999996


==> plot_np_data/panels/sp_medium_skip1_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.5102777777777778,0.005555555555555554,0.0,0.0,1.5,0.33333333333333326
8,60.0,60.0,0.4637698412698413,0.0,0.0,0.0,2.0,0.0
10,60.0,60.0,0.5273214285714285,0.002777777777777779,0.0,0.0,1.6666666666666665,0.16666666666666674
12,60.0,60.0,0.5542063492063493,0.019503968253968256,0.0,0.0,2.0,0.4285714285714286


==> plot_np_data/panels/sp_medium_skip1_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_medium_aw,mean_relative_excess_kink_cluster_count_medium_awb,min_relative_excess_kink_cluster_count_medium_aw,min_relative_excess_kink_cluster_count_medium_awb,max_relative_excess_kink_cluster_count_medium_aw,max_relative_excess_kink_cluster_count_medium_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.5047222222222222,0.005555555555555554,0.0,0.0,1.5,0.33333333333333326
8,60.0,60.0,0.6071031746031746,0.0,0.0,0.0,2.0,0.0
10,60.0,60.0,0.5926256613756614,0.008492063492063492,0.0,0.0,2.0,0.19999999999999996
12,60.0,60.0,0.6514947089947091,0.01701058201058201,0.0,0.0,2.0,0.19999999999999996


==> plot_np_data/panels/sp_small_skip0_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,27.0,40.0,0.25925925925925924,0.4625,0.0,0.0,1.0,1.0
6,40.0,42.0,0.47916666666666663,0.37896825396825395,0.0,0.0,1.5,1.5
8,49.0,50.0,0.5799319727891157,0.24152380952380953,0.0,0.0,2.5,1.0
10,43.0,41.0,0.5343300110741971,0.2528455284552846,0.0,0.0,1.6666666666666665,0.75
12,41.0,40.0,0.40813975996902824,0.1789285714285714,0.11111111111111116,0.0,1.0,0.6666666666666667


==> plot_np_data/panels/sp_small_skip0_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,57.0,59.0,0.15789473684210525,0.1694915254237288,0.0,0.0,2.5,1.0
6,60.0,60.0,0.5652777777777778,0.2652777777777778,0.0,0.0,2.5,1.0
8,60.0,60.0,0.5328174603174604,0.1871031746031746,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.5418055555555555,0.11607142857142858,0.0,0.0,3.666666666666667,1.0
12,56.0,55.0,0.5510487528344671,0.11027417027417027,0.0,0.0,2.0,0.5


==> plot_np_data/panels/sp_small_skip0_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.19166666666666668,0.14166666666666666,0.0,0.0,4.5,1.0
6,60.0,60.0,0.7611111111111111,0.23333333333333334,0.0,0.0,3.5,1.3333333333333335
8,60.0,60.0,0.6418253968253969,0.07722222222222222,0.0,0.0,2.3333333333333335,1.0
10,60.0,60.0,0.5456018518518518,0.07436507936507936,0.0,0.0,2.4,0.6666666666666667
12,60.0,60.0,0.6387566137566137,0.08175264550264551,0.0,0.0,3.4000000000000004,0.6666666666666667


==> plot_np_data/panels/sp_small_skip0_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.18333333333333332,0.08333333333333333,0.0,0.0,3.5,0.5
6,60.0,60.0,0.7283333333333333,0.17833333333333332,0.0,0.0,3.5,1.0
8,60.0,60.0,0.692936507936508,0.10277777777777779,0.0,0.0,6.5,1.0
10,60.0,60.0,0.9873214285714286,0.05712301587301587,0.0,0.0,9.5,0.6666666666666667
12,60.0,60.0,0.6538492063492064,0.06451719576719576,0.0,0.0,4.2,0.5


==> plot_np_data/panels/sp_small_skip0_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.09166666666666666,0.06666666666666667,0.0,0.0,4.0,1.0
6,60.0,60.0,0.7588888888888888,0.15277777777777776,0.0,0.0,7.5,1.0
8,60.0,60.0,0.8215476190476191,0.10531746031746031,0.0,0.0,9.5,1.0
10,60.0,60.0,0.8655224867724869,0.08162698412698412,0.0,0.0,11.5,0.6666666666666667
12,60.0,60.0,0.7257804232804232,0.09294973544973546,0.0,0.0,2.857142857142857,1.2000000000000002


==> plot_np_data/panels/sp_small_skip1_F1.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,59.0,59.0,0.0,0.0,0.0,0.0,0.0,0.0
6,53.0,54.0,0.19496855345911948,0.0,0.0,0.0,1.0,0.0
8,50.0,52.0,0.30933333333333335,0.0,0.0,0.0,1.3333333333333335,0.0
10,43.0,41.0,0.287984496124031,0.0,0.0,0.0,1.3333333333333335,0.0
12,41.0,40.0,0.25941734417344176,0.023333333333333327,0.0,0.0,1.0,0.33333333333333326


==> plot_np_data/panels/sp_small_skip1_F2.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.4041666666666667,0.005555555555555554,0.0,0.0,2.0,0.33333333333333326
8,60.0,60.0,0.41198412698412695,0.0,0.0,0.0,2.0,0.0
10,60.0,60.0,0.3923214285714286,0.015158730158730156,0.0,0.0,1.5,0.19999999999999996
12,56.0,55.0,0.5014739229024944,0.04028860028860029,0.0,0.0,1.7999999999999998,0.5


==> plot_np_data/panels/sp_small_skip1_F3.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.46861111111111114,0.0,0.0,0.0,2.5,0.0
8,60.0,60.0,0.5443253968253967,0.0,0.0,0.0,2.6666666666666665,0.0
10,60.0,60.0,0.5149074074074074,0.01333333333333333,0.0,0.0,2.0,0.19999999999999996
12,60.0,60.0,0.48238756613756617,0.03393518518518519,0.0,0.0,1.25,0.3999999999999999


==> plot_np_data/panels/sp_small_skip1_F4.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.5186111111111111,0.011111111111111112,0.0,0.0,1.5,0.6666666666666667
8,60.0,60.0,0.4818253968253968,0.0033333333333333327,0.0,0.0,2.0,0.19999999999999996
10,60.0,60.0,0.5450992063492064,0.028769841269841268,0.0,0.0,1.6666666666666665,0.25
12,60.0,60.0,0.5689484126984127,0.051190476190476196,0.0,0.0,2.0,0.4285714285714286


==> plot_np_data/panels/sp_small_skip1_F5.csv <==
num_class_breaks,count_aw,count_awb,mean_relative_excess_kink_cluster_count_small_aw,mean_relative_excess_kink_cluster_count_small_awb,min_relative_excess_kink_cluster_count_small_aw,min_relative_excess_kink_cluster_count_small_awb,max_relative_excess_kink_cluster_count_small_aw,max_relative_excess_kink_cluster_count_small_awb
4,60.0,60.0,0.0,0.0,0.0,0.0,0.0,0.0
6,60.0,60.0,0.5325,0.005555555555555554,0.0,0.0,2.0,0.33333333333333326
8,60.0,60.0,0.6284920634920634,0.004166666666666667,0.0,0.0,2.0,0.25
10,60.0,60.0,0.5995701058201058,0.02325396825396825,0.0,0.0,2.0,0.19999999999999996
12,60.0,60.0,0.6792195767195767,0.05056878306878307,0.0,0.0,2.0,0.33333333333333326


==> plot_np_data/panels/unsuccessful_adam_weights.csv <==
width_factor,unsuccessful_runs_noskip,unsuccessful_runs_skip,total_runs_noskip,total_runs_skip,proportion_unsuccessful_noskip,proportion_unsuccessful_skip
1.0,100.0,54.0,300.0,300.0,0.3333333333333333,0.18
2.0,7.0,4.0,300.0,300.0,0.023333333333333334,0.013333333333333334
3.0,0.0,0.0,300.0,300.0,0.0,0.0
4.0,0.0,0.0,300.0,300.0,0.0,0.0
5.0,0.0,0.0,300.0,300.0,0.0,0.0


==> plot_np_data/panels/unsuccessful_adam_weights_biases.csv <==
width_factor,unsuccessful_runs_noskip,unsuccessful_runs_skip,total_runs_noskip,total_runs_skip,proportion_unsuccessful_noskip,proportion_unsuccessful_skip
1.0,87.0,54.0,300.0,300.0,0.29,0.18
2.0,6.0,5.0,300.0,300.0,0.02,0.016666666666666666
3.0,0.0,0.0,300.0,300.0,0.0,0.0
4.0,0.0,0.0,300.0,300.0,0.0,0.0
5.0,0.0,0.0,300.0,300.0,0.0,0.0

